Differentiable Spline Approximations

The paradigm of differentiable programming has significantly enhanced the scope of machine learning via the judicious use of gradient-based optimization. However, standard differentiable programming methods (such as autodiff) typically require that the machine learning models be differentiable, limiting their applicability. Our goal in this paper is to use a new, principled approach to extend gradient-based optimization to functions well modeled by splines, which encompass a large family of piecewise polynomial models. We derive the form of the (weak) Jacobian of such functions and show that it exhibits a block-sparse structure that can be computed implicitly and efficiently. Overall, we show that leveraging this redesigned Jacobian in the form of a differentiable "layer" in predictive models leads to improved performance in diverse applications such as image segmentation, 3D point cloud reconstruction, and finite element analysis.

==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_constant_k10_loss.csv <==
0	0.35953426361083984
1	0.4366021454334259
2	0.505405604839325
3	0.5044559240341187
4	0.458031564950943
5	0.5155719518661499
6	0.4445687532424927
7	0.49800339341163635
8	0.4220314621925354
9	0.5015460252761841
10	0.4739306569099426
11	0.4735860824584961
12	0.41506731510162354
13	0.33163130283355713
14	0.36244842410087585
15	0.4269789457321167
16	0.3467240631580353
17	0.3014754354953766
18	0.255854994058609
19	0.27479249238967896
20	0.2292468398809433
21	0.21373455226421356
22	0.17291244864463806
23	0.1964300274848938
24	0.18456019461154938
25	0.18398331105709076
26	0.15532512962818146
27	0.14553344249725342
28	0.1757068932056427
29	0.14985208213329315
30	0.12674130499362946
31	0.11530151218175888
32	0.11872904002666473
33	0.11633004993200302
34	0.1109955757856369
35	0.11057106405496597
36	0.09267822653055191
37	0.10360204428434372
38	0.08637338876724243
39	0.08875899016857147
40	0.10031159967184067
41	0.08616233617067337
42	0.09554953128099442
43	0.0766768753528595
44	0.07835908979177475
45	0.08125748485326767
46	0.07199019938707352
47	0.07538139820098877
48	0.07575980573892593
49	0.06549190729856491
50	0.06544192880392075
51	0.07116112858057022
52	0.06418115645647049
53	0.06293752044439316
54	0.05540395900607109
55	0.04973313957452774
56	0.05438195541501045
57	0.0585336834192276
58	0.0576239638030529
59	0.05112054571509361
60	0.05630297213792801
61	0.05228855088353157
62	0.04873650521039963
63	0.05072062835097313
64	0.05251474305987358
65	0.0555114783346653
66	0.06007978320121765
67	0.0462961383163929
68	0.04959800839424133
69	0.0388997346162796
70	0.05138289928436279
71	0.04649607092142105
72	0.04739580675959587
73	0.04083354026079178
74	0.042848434299230576
75	0.0379844568669796
76	0.03662407770752907
77	0.04100120812654495
78	0.038305219262838364
79	0.045084964483976364
80	0.036311667412519455
81	0.034308187663555145
82	0.03944721072912216
83	0.03594513610005379
84	0.02861570194363594
85	0.036333780735731125
86	0.03373763710260391
87	0.03139961510896683
88	0.02955026365816593
89	0.03096073865890503
90	0.02902417629957199
91	0.03297878056764603
92	0.027033258229494095
93	0.027574416249990463
94	0.030253874137997627
95	0.028234967961907387
96	0.03191588446497917
97	0.02649974636733532
98	0.029131239280104637
99	0.02231290563941002
100	0.027125118300318718
101	0.023954566568136215
102	0.028514735400676727
103	0.027495499700307846
104	0.018149906769394875
105	0.025589508935809135
106	0.021912071853876114
107	0.024055037647485733
108	0.02169310674071312
109	0.02237112820148468
110	0.023138221353292465
111	0.023480333387851715
112	0.02242576703429222
113	0.021016284823417664
114	0.01588497869670391
115	0.026419783011078835
116	0.02053072676062584
117	0.019079500809311867
118	0.017325660213828087
119	0.013894949108362198
120	0.02398887649178505
121	0.01717163249850273
122	0.019972456619143486
123	0.013630462810397148
124	0.017990704625844955
125	0.023696381598711014
126	0.01713455282151699
127	0.020173722878098488
128	0.015236694365739822
129	0.02505836822092533
130	0.014775336720049381
131	0.02161283604800701
132	0.016624150797724724
133	0.021736226975917816
134	0.02137625589966774
135	0.013670873828232288
136	0.013262372463941574
137	0.012522833421826363
138	0.016429202631115913
139	0.016396379098296165
140	0.013308442197740078
141	0.014604751020669937
142	0.01469153817743063
143	0.012498611584305763
144	0.015095560811460018
145	0.011686933226883411
146	0.018183397129178047
147	0.018754947930574417
148	0.012316051870584488
149	0.011909219436347485
150	0.013788585551083088
151	0.010738958604633808
152	0.0136956125497818
153	0.009995055384933949
154	0.013926899991929531
155	0.01490836963057518
156	0.009502786211669445
157	0.014668467454612255
158	0.011341432109475136
159	0.014714719727635384
160	0.014193007722496986
161	0.010246451012790203
162	0.008656878024339676
163	0.013498534448444843
164	0.013177529908716679
165	0.01524839736521244
166	0.009197975508868694
167	0.007939751259982586
168	0.010505297221243382
169	0.013354461640119553
170	0.008729740977287292
171	0.011915985494852066
172	0.010876243002712727
173	0.011646436527371407
174	0.009783357381820679
175	0.01081814430654049
176	0.009856564924120903
177	0.009238804690539837
178	0.0077814445830881596
179	0.0077995783649384975
180	0.007565896492451429
181	0.009905776008963585
182	0.007551166694611311
183	0.008077266626060009
184	0.007824055850505829
185	0.009466750547289848
186	0.007638617884367704
187	0.007374323904514313
188	0.007005124352872372
189	0.008531596511602402
190	0.008509463630616665
191	0.008668350987136364
192	0.00800025463104248
193	0.006992167327553034
194	0.006788627710193396
195	0.007358855102211237
196	0.008541799150407314
197	0.005929817911237478
198	0.007232354488223791
199	0.00579587509855628
200	0.007193479686975479
201	0.007482344750314951
202	0.004957979079335928
203	0.007204194087535143
204	0.010486152023077011
205	0.005968048702925444
206	0.008495243266224861
207	0.008218135684728622
208	0.008787425234913826
209	0.005667918361723423
210	0.007380029186606407
211	0.006821855902671814
212	0.0069505018182098866
213	0.008262951858341694
214	0.01031956635415554
215	0.0072409105487167835
216	0.006863507442176342
217	0.008078757673501968
218	0.006759732961654663
219	0.010603109374642372
220	0.006910519674420357
221	0.013707307167351246
222	0.006390961352735758
223	0.013856026344001293
224	0.008370211347937584
225	0.007145602256059647
226	0.013049107976257801
227	0.006723017431795597
228	0.0074002244509756565
229	0.004700940568000078
230	0.009498510509729385
231	0.008709494955837727
232	0.008105884306132793
233	0.0110883554443717
234	0.007543812971562147
235	0.0077180261723697186
236	0.006057084072381258
237	0.008570706471800804
238	0.0089340815320611
239	0.007672259584069252
240	0.011324984952807426
241	0.010344957932829857
242	0.006345762405544519
243	0.008892565965652466
244	0.005078569054603577
245	0.008110292255878448
246	0.0071993013843894005
247	0.007543031591922045
248	0.00698331231251359
249	0.00785118993371725
250	0.009755265899002552
251	0.009211232885718346
252	0.007038450334221125
253	0.0053503806702792645
254	0.008030368946492672
255	0.009837059304118156
256	0.007865329273045063
257	0.009234655648469925
258	0.008741537109017372
259	0.007887530140578747
260	0.006586314644664526
261	0.007099050562828779
262	0.0066617983393371105
263	0.006380308885127306
264	0.00518416054546833
265	0.005936916451901197
266	0.006852555088698864
267	0.006192665081471205
268	0.006809862796217203
269	0.006617337465286255
270	0.006823662202805281
271	0.0048726871609687805
272	0.007278261706233025
273	0.00782419927418232
274	0.008307506330311298
275	0.008530176244676113
276	0.008503943681716919
277	0.007366533856838942
278	0.009285250678658485
279	0.007048255763947964
280	0.009364345110952854
281	0.009857363067567348
282	0.007279084995388985
283	0.013628436252474785
284	0.008102544583380222
285	0.008493208326399326
286	0.011650103144347668
287	0.011183706112205982
288	0.009915427304804325
289	0.009784429334104061
290	0.009126673452556133
291	0.011824864894151688
292	0.0074889748357236385
293	0.00814021099358797
294	0.011169306933879852
295	0.012285783886909485
296	0.010026630014181137
297	0.01019133348017931
298	0.011524194851517677
299	0.010247481986880302
300	0.009180628694593906
301	0.008174968883395195
302	0.008796568028628826
303	0.010972114279866219
304	0.013317134231328964
305	0.010741629637777805
306	0.010734018869698048
307	0.007718039210885763
308	0.009546667337417603
309	0.009953665547072887
310	0.008684507571160793
311	0.0077964249067008495
312	0.008396893739700317
313	0.006556738168001175
314	0.007836011238396168
315	0.012186936102807522
316	0.00991315022110939
317	0.010476339608430862
318	0.015250977128744125
319	0.012990622781217098
320	0.020224545150995255
321	0.013654856011271477
322	0.012565994635224342
323	0.010819423012435436
324	0.013310892507433891
325	0.010866230353713036
326	0.0077293869107961655
327	0.012886072508990765
328	0.012426060624420643
329	0.00880668219178915
330	0.007930775173008442
331	0.014378061518073082
332	0.011711915023624897
333	0.010550069622695446
334	0.011964804492890835
335	0.01567957177758217
336	0.012465429492294788
337	0.013000048696994781
338	0.010298851877450943
339	0.01780242845416069
340	0.016352059319615364
341	0.015595939941704273
342	0.011222238652408123
343	0.013380524702370167
344	0.020745061337947845
345	0.01227460615336895
346	0.012852692976593971
347	0.015586248598992825
348	0.01902284100651741
349	0.01699894480407238
350	0.014162905514240265
351	0.014250935055315495
352	0.012017090804874897
353	0.014767782762646675
354	0.010858362540602684
355	0.013833691366016865
356	0.011211919598281384
357	0.015080969780683517
358	0.017823873087763786
359	0.0134529834613204
360	0.01819743774831295
361	0.016200967133045197
362	0.014645515941083431
363	0.020895732566714287
364	0.015458273701369762
365	0.013152009807527065
366	0.01538409199565649
367	0.01415836252272129
368	0.013432439416646957
369	0.012862899340689182
370	0.011297846212983131
371	0.010238378308713436
372	0.021276691928505898
373	0.01428739633411169
374	0.019633013755083084
375	0.015424470417201519
376	0.012818013317883015
377	0.015043671242892742
378	0.011974471621215343
379	0.014908653683960438
380	0.012485072948038578
381	0.013817929662764072
382	0.01292258407920599
383	0.011612087488174438
384	0.013306803070008755
385	0.010438288561999798
386	0.02180590108036995
387	0.015087057836353779
388	0.01125185377895832
389	0.011036351323127747
390	0.014062540605664253
391	0.013127267360687256
392	0.01759783737361431
393	0.013130162842571735
394	0.012138144113123417
395	0.012072136625647545
396	0.010446928441524506
397	0.010875437408685684
398	0.011451003141701221
399	0.010813998058438301
400	0.014379686675965786
401	0.014576188288629055
402	0.015287348069250584
403	0.012728995643556118
404	0.01944372057914734
405	0.021992696449160576
406	0.01789846457540989
407	0.013179906643927097
408	0.008101358078420162
409	0.009706441313028336
410	0.008659371174871922
411	0.01677381992340088
412	0.019380567595362663
413	0.01467135176062584
414	0.013033663854002953
415	0.013262690044939518
416	0.012190112844109535
417	0.01624791882932186
418	0.01602441444993019
419	0.015907855704426765
420	0.00983857549726963
421	0.011681139469146729
422	0.013686761260032654
423	0.015419727191329002
424	0.02043052576482296
425	0.019324922934174538
426	0.01955496147274971
427	0.011192409321665764
428	0.01571974903345108
429	0.013636559247970581
430	0.01282733678817749
431	0.012370012700557709
432	0.010708914138376713
433	0.00953679159283638
434	0.010064423084259033
435	0.01240620668977499
436	0.012170209549367428
437	0.01324591226875782
438	0.013737979345023632
439	0.01388438232243061
440	0.01116027683019638
441	0.016495469957590103
442	0.016156887635588646
443	0.014989218674600124
444	0.012137907557189465
445	0.016779804602265358
446	0.017675569280982018
447	0.015095813199877739
448	0.01425689086318016
449	0.012034879997372627
450	0.011458700522780418
451	0.010707368142902851
452	0.01192957442253828
453	0.019845670089125633
454	0.013399379327893257
455	0.020018141716718674
456	0.016670215874910355
457	0.01698610745370388
458	0.009669863618910313
459	0.01686711050570011
460	0.017940150573849678
461	0.015012118965387344
462	0.014595380052924156
463	0.013764944858849049
464	0.015308835543692112
465	0.021542556583881378
466	0.02353171817958355
467	0.027131028473377228
468	0.01688716933131218
469	0.016550829634070396
470	0.014329538680613041
471	0.015524622052907944
472	0.016376525163650513
473	0.013418616726994514
474	0.01178584061563015
475	0.011533201672136784
476	0.011803512461483479
477	0.013942687772214413
478	0.021297642961144447
479	0.0175892673432827
480	0.01931256800889969
481	0.018522249534726143
482	0.012709204107522964
483	0.013285033404827118
484	0.014247228391468525
485	0.01418688241392374
486	0.01346264872699976
487	0.010461525060236454
488	0.013490951620042324
489	0.016751395538449287
490	0.011863959953188896


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_constant_k3_loss.csv <==
0	0.5345441699028015
1	0.4542325735092163
2	0.4812453091144562
3	0.5233657360076904
4	0.5274451971054077
5	0.4664239287376404
6	0.6266615986824036
7	0.5382964611053467
8	0.5144571661949158
9	0.5157886743545532
10	0.4918959140777588
11	0.4578779637813568
12	0.4962610602378845
13	0.3927067518234253
14	0.3343838155269623
15	0.28116223216056824
16	0.33031049370765686
17	0.2987472712993622
18	0.2200261354446411
19	0.1956004649400711
20	0.18598078191280365
21	0.1817297488451004
22	0.16718299686908722
23	0.18805727362632751
24	0.17621850967407227
25	0.16505485773086548
26	0.14901752769947052
27	0.13291743397712708
28	0.1261768788099289
29	0.11241278052330017
30	0.12889671325683594
31	0.11257395148277283
32	0.10153922438621521
33	0.10758433490991592
34	0.10189467668533325
35	0.09116038680076599
36	0.09825430065393448
37	0.09646892547607422
38	0.08805941790342331
39	0.08456087112426758
40	0.07355579733848572
41	0.07789935916662216
42	0.07774464040994644
43	0.08335383236408234
44	0.07950282841920853
45	0.06175096333026886
46	0.060074418783187866
47	0.06212165951728821
48	0.0593809150159359
49	0.05879950895905495
50	0.06511464715003967
51	0.06107759103178978
52	0.06581296771764755
53	0.053179338574409485
54	0.05250521004199982
55	0.052286747843027115
56	0.049990661442279816
57	0.05158820375800133
58	0.0542234368622303
59	0.052990417927503586
60	0.04699799418449402
61	0.054403673857450485
62	0.04815543442964554
63	0.047450777143239975
64	0.04908383637666702
65	0.043922483921051025
66	0.04164617136120796
67	0.0410805270075798
68	0.04488136246800423
69	0.04123622551560402
70	0.043146248906850815
71	0.039468325674533844
72	0.038213614374399185
73	0.04281890392303467
74	0.04597492516040802
75	0.037674516439437866
76	0.03732394054532051
77	0.04123057797551155
78	0.03495558351278305
79	0.03727090358734131
80	0.0329965241253376
81	0.04241356626152992
82	0.032646872103214264
83	0.034634120762348175
84	0.033730294555425644
85	0.03514892980456352
86	0.0385383702814579
87	0.03999514877796173
88	0.028440283611416817
89	0.03521212935447693
90	0.03286300227046013
91	0.03233158588409424
92	0.030770909041166306
93	0.029472272843122482
94	0.027369558811187744
95	0.03112097829580307
96	0.031060179695487022
97	0.02467474341392517
98	0.023553073406219482
99	0.02989518828690052
100	0.028991857543587685
101	0.034991756081581116
102	0.024485217407345772
103	0.026649342849850655
104	0.02265665866434574
105	0.022788548842072487
106	0.021778054535388947
107	0.025788653641939163
108	0.024069709703326225
109	0.02231859229505062
110	0.025013433769345284
111	0.026699421927332878
112	0.027295589447021484
113	0.02560974843800068
114	0.02876911871135235
115	0.022820550948381424
116	0.02380708046257496
117	0.02223937213420868
118	0.02312481962144375
119	0.023466065526008606
120	0.02378007210791111
121	0.02000245451927185
122	0.022621916607022285
123	0.02236330509185791
124	0.01692681573331356
125	0.01857871003448963
126	0.022815996780991554
127	0.01611093059182167
128	0.015232953242957592
129	0.017598940059542656
130	0.015704533085227013
131	0.020131127908825874
132	0.016995258629322052
133	0.016645316034555435
134	0.01940409652888775
135	0.021040916442871094
136	0.01760903373360634
137	0.014277785085141659
138	0.013811985030770302
139	0.017543990164995193
140	0.015332909300923347
141	0.01429192628711462
142	0.01470060832798481
143	0.0131674874573946
144	0.013349232263863087
145	0.015721388161182404
146	0.012651517055928707
147	0.013893983326852322
148	0.013630173169076443
149	0.011961320415139198
150	0.013901149854063988
151	0.014949365518987179
152	0.011569857597351074
153	0.009449483826756477
154	0.010649834759533405
155	0.009598915465176105
156	0.012676672078669071
157	0.012582855299115181
158	0.009790562093257904
159	0.0088761942461133
160	0.00852946937084198
161	0.010248125530779362
162	0.010541102848947048
163	0.01085982657968998
164	0.01186444703489542
165	0.009486650116741657
166	0.010731424205005169
167	0.014328926801681519
168	0.011415837332606316
169	0.010257755406200886
170	0.008505632169544697
171	0.00826823990792036
172	0.009304437786340714
173	0.00990169309079647
174	0.008365295827388763
175	0.009973728097975254
176	0.01029866375029087
177	0.011780496686697006
178	0.012578652240335941
179	0.01085642073303461
180	0.007561067584902048
181	0.00990593433380127
182	0.0071275560185313225
183	0.009379754774272442
184	0.007059216033667326
185	0.008027191273868084
186	0.007645959500223398
187	0.008643943816423416
188	0.008343417197465897
189	0.009960496798157692
190	0.009277314879000187
191	0.006805455777794123
192	0.010302540846168995
193	0.008864104747772217
194	0.007436743006110191
195	0.007477618288248777
196	0.006490813102573156
197	0.007451310288161039
198	0.009417819790542126
199	0.0074925669468939304
200	0.00891952682286501
201	0.010025796480476856
202	0.008180818520486355
203	0.008814104832708836
204	0.006757506635040045
205	0.007583942264318466
206	0.01052075158804655
207	0.00851738266646862
208	0.008927770890295506
209	0.006719446275383234
210	0.0055723353289067745
211	0.005711712408810854
212	0.012302952818572521
213	0.010717599652707577
214	0.008520672097802162
215	0.008428188040852547
216	0.00785114523023367
217	0.007953404448926449
218	0.01329892035573721
219	0.008306198753416538
220	0.007738948799669743
221	0.009353097528219223
222	0.008498839102685452
223	0.009418971836566925
224	0.008143535815179348
225	0.008876648731529713
226	0.010987232439219952
227	0.01768621616065502
228	0.00899360328912735
229	0.010844132862985134
230	0.009710211306810379
231	0.010909304022789001
232	0.009595207870006561
233	0.007104411255568266
234	0.01446537859737873
235	0.015346717089414597
236	0.01587745174765587
237	0.014707694761455059
238	0.012287852354347706
239	0.010888154618442059
240	0.009669608436524868
241	0.013054151087999344
242	0.008774657733738422
243	0.009080041199922562
244	0.00817760732024908
245	0.007936820387840271
246	0.007467321585863829
247	0.007804803550243378
248	0.007614945061504841
249	0.00908578373491764
250	0.0076423585414886475
251	0.00884066242724657
252	0.008709950372576714
253	0.007542185951024294
254	0.00707810977473855
255	0.009007581509649754
256	0.009541362524032593
257	0.008271458558738232
258	0.012460279278457165
259	0.00978918094187975
260	0.007814222015440464
261	0.007472923491150141
262	0.010011470876634121
263	0.010270635597407818
264	0.00944276712834835
265	0.01245169248431921
266	0.013081316836178303
267	0.009329469874501228
268	0.010347457602620125
269	0.008401202037930489
270	0.009053495712578297
271	0.008691408671438694
272	0.009583189152181149
273	0.011247514747083187
274	0.012688308954238892
275	0.009807032532989979
276	0.009029723703861237
277	0.008206251077353954
278	0.009329337626695633
279	0.011461100541055202
280	0.012746008113026619
281	0.011797578074038029
282	0.012313665822148323
283	0.015440626069903374
284	0.013488226570189
285	0.013588744215667248
286	0.009260984137654305
287	0.013510359451174736
288	0.011969087645411491
289	0.011981703341007233
290	0.01904423162341118
291	0.015140755102038383
292	0.016046924516558647
293	0.013724538497626781
294	0.01266282144933939
295	0.010542762465775013
296	0.011295410804450512
297	0.013785726390779018
298	0.009844246320426464
299	0.01131476927548647
300	0.009787226095795631
301	0.00941202137619257
302	0.015404023230075836
303	0.014905174262821674
304	0.01411998737603426
305	0.012297394685447216
306	0.014504048973321915
307	0.013261394575238228
308	0.012179696001112461
309	0.017797794193029404
310	0.015492569655179977
311	0.01331982109695673
312	0.010892494581639767
313	0.01386149600148201
314	0.01121713500469923
315	0.009269652888178825
316	0.012127192690968513
317	0.01257565338164568
318	0.010111866518855095
319	0.015123514458537102
320	0.01285040657967329
321	0.01385816466063261
322	0.012568614445626736
323	0.013958104886114597
324	0.011364880949258804
325	0.008558022789657116
326	0.017969898879528046
327	0.02101922035217285
328	0.01990590989589691
329	0.01678931899368763
330	0.01464852225035429
331	0.0136868329718709
332	0.014190081506967545
333	0.011441722512245178
334	0.013227335177361965
335	0.01701437309384346
336	0.01792536862194538
337	0.01796247810125351
338	0.015541722998023033
339	0.013223504647612572
340	0.013879172503948212
341	0.01011868566274643
342	0.016844850033521652
343	0.014443500898778439
344	0.009763260371983051
345	0.01607118733227253
346	0.015106650069355965
347	0.013114402070641518
348	0.0240284763276577
349	0.02717757225036621
350	0.02225329540669918
351	0.020406989380717278
352	0.021079987287521362
353	0.016875645145773888
354	0.016317062079906464
355	0.01249783392995596
356	0.014640891924500465
357	0.011268524453043938
358	0.010946059599518776
359	0.019985133782029152
360	0.012873518280684948
361	0.018488526344299316
362	0.01872013881802559
363	0.015885207802057266
364	0.01286730170249939
365	0.012328792363405228
366	0.01741497777402401
367	0.014818599447607994
368	0.015427561476826668
369	0.012046843767166138
370	0.012060141190886497
371	0.009701671078801155
372	0.011815499514341354
373	0.01389901340007782
374	0.01170364674180746
375	0.014956595376133919
376	0.016089141368865967
377	0.012414646334946156
378	0.014172131195664406
379	0.010080983862280846
380	0.012334737926721573
381	0.007948918268084526
382	0.013426024466753006
383	0.0125498091802001
384	0.01197775173932314
385	0.012854148633778095
386	0.009842519648373127
387	0.012350207194685936
388	0.01150878332555294
389	0.013523177243769169
390	0.009495740756392479
391	0.011301161721348763
392	0.01290793064981699
393	0.010394182056188583
394	0.010276271030306816
395	0.011144263669848442
396	0.012719930149614811
397	0.012637056410312653
398	0.009805606678128242
399	0.013435561209917068
400	0.015864351764321327
401	0.014704147353768349
402	0.015906542539596558
403	0.012050316669046879
404	0.010800877586007118
405	0.008966928347945213
406	0.012984293513000011
407	0.009656106121838093
408	0.010992744006216526
409	0.011919809505343437
410	0.009589243680238724
411	0.009378391318023205
412	0.010444498620927334
413	0.011300826445221901
414	0.008922087028622627
415	0.014581020921468735
416	0.013643728569149971
417	0.012790310196578503
418	0.016331851482391357
419	0.012118663638830185
420	0.012051708996295929
421	0.010086464695632458
422	0.008713272400200367
423	0.014066248200833797
424	0.01366281509399414
425	0.018430620431900024
426	0.013917642645537853
427	0.011632286012172699
428	0.013015985488891602
429	0.01319586206227541
430	0.011387091130018234
431	0.01189238578081131
432	0.01204785704612732
433	0.010617680847644806
434	0.010681184940040112
435	0.019748179242014885
436	0.021331487223505974
437	0.016005024313926697
438	0.011907578445971012
439	0.016590779647231102
440	0.016037272289395332
441	0.015816671773791313
442	0.018478237092494965
443	0.01541419792920351
444	0.011980810202658176
445	0.014474263414740562
446	0.015021703206002712
447	0.00898163765668869
448	0.009629728272557259
449	0.01532455813139677
450	0.01229631807655096
451	0.027835676446557045
452	0.01018910575658083
453	0.016927048563957214
454	0.018969325348734856
455	0.016971565783023834
456	0.01662100851535797
457	0.016063837334513664
458	0.013370578177273273
459	0.010566312819719315
460	0.014576035551726818
461	0.020839765667915344
462	0.012350556440651417
463	0.014933058060705662
464	0.017122341319918633
465	0.018193893134593964
466	0.019078198820352554
467	0.01786206290125847
468	0.013860933482646942
469	0.017861289903521538
470	0.017010072246193886
471	0.014294975437223911
472	0.012291578575968742
473	0.014428588561713696
474	0.018914945423603058
475	0.01568005420267582
476	0.01405300572514534
477	0.011158647015690804
478	0.0186470877379179
479	0.015733828768134117
480	0.01797681488096714
481	0.013735347427427769
482	0.01582258939743042
483	0.024195877835154533
484	0.01929868571460247
485	0.013975578360259533
486	0.015391720458865166
487	0.018793897703289986
488	0.011456593871116638
489	0.013771157711744308
490	0.01649109646677971


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_constant_nograd_k10_loss.csv <==
0	0.44150134921073914
1	0.4516006410121918
2	0.5391807556152344
3	0.5282548069953918
4	0.48559635877609253
5	0.513387143611908
6	0.4713228642940521
7	0.401276171207428
8	0.47414129972457886
9	0.4004535377025604
10	0.4673459529876709
11	0.36610040068626404
12	0.3348503112792969
13	0.3256535232067108
14	0.32547682523727417
15	0.26412683725357056
16	0.28704938292503357
17	0.21012994647026062
18	0.20814697444438934
19	0.20006580650806427
20	0.19442059099674225
21	0.18019592761993408
22	0.1420200914144516
23	0.14530973136425018
24	0.1236986443400383
25	0.1403243988752365
26	0.13447852432727814
27	0.1324615478515625
28	0.12003151327371597
29	0.11711467057466507
30	0.10278777778148651
31	0.12017402797937393
32	0.1262056678533554
33	0.1103476881980896
34	0.09646467864513397
35	0.09656461328268051
36	0.09595438092947006
37	0.0908041000366211
38	0.0928228422999382
39	0.08001867681741714
40	0.08549507707357407
41	0.07208341360092163
42	0.06504044681787491
43	0.08806438744068146
44	0.06588376313447952
45	0.0766076073050499
46	0.0732848197221756
47	0.06430482119321823
48	0.06430882215499878
49	0.07122553139925003
50	0.07827489823102951
51	0.06885796785354614
52	0.06573338806629181
53	0.06536343693733215
54	0.058713849633932114
55	0.06603461503982544
56	0.06252303719520569
57	0.06420684605836868
58	0.06529555469751358
59	0.06656521558761597
60	0.05728660896420479
61	0.05946250259876251
62	0.05189421400427818
63	0.04819561168551445
64	0.053737808018922806
65	0.048289816826581955
66	0.06119558960199356
67	0.04725096374750137
68	0.05302203819155693
69	0.061910197138786316
70	0.04636514186859131
71	0.049631547182798386
72	0.05737700313329697
73	0.05451054126024246
74	0.05575000122189522
75	0.04900985583662987
76	0.03987997770309448
77	0.045144084841012955
78	0.04080475494265556
79	0.04496178776025772
80	0.053207267075777054
81	0.04286162555217743
82	0.041110921651124954
83	0.041360508650541306
84	0.043866463005542755
85	0.04128272831439972
86	0.038544610142707825
87	0.04327435791492462
88	0.036790285259485245
89	0.03780760243535042
90	0.03644295781850815
91	0.03802874684333801
92	0.03118862956762314
93	0.03843618929386139
94	0.03930642828345299
95	0.043975796550512314
96	0.039878953248262405
97	0.04074147716164589
98	0.03543224185705185
99	0.030015556141734123
100	0.0395176038146019
101	0.03615148365497589
102	0.03380389139056206
103	0.038720645010471344
104	0.03304652124643326
105	0.04012065753340721
106	0.030831702053546906
107	0.037869736552238464
108	0.03317243978381157
109	0.03045119345188141
110	0.032164108008146286
111	0.03282284736633301
112	0.0274550449103117
113	0.026201389729976654
114	0.025388700887560844
115	0.024162333458662033
116	0.03074573166668415
117	0.027055392041802406
118	0.0331299714744091
119	0.027233943343162537
120	0.030849585309624672
121	0.02276381105184555
122	0.022491900250315666
123	0.023398971185088158
124	0.02819698117673397
125	0.021459998562932014
126	0.020336546003818512
127	0.022326061502099037
128	0.01928977109491825
129	0.022806037217378616
130	0.02482566423714161
131	0.019723396748304367
132	0.025382565334439278
133	0.02708207070827484
134	0.02401517704129219
135	0.02467094361782074
136	0.026332007721066475
137	0.021543262526392937
138	0.023515906184911728
139	0.02258569933474064
140	0.018406329676508904
141	0.020844511687755585
142	0.024519598111510277
143	0.021175170317292213
144	0.01911795511841774
145	0.021850626915693283
146	0.024221643805503845
147	0.021948600187897682
148	0.024263741448521614
149	0.024256473407149315
150	0.028130121529102325
151	0.025429680943489075
152	0.023267202079296112
153	0.021159566938877106
154	0.023343326523900032
155	0.025242287665605545
156	0.020049983635544777
157	0.020199816673994064
158	0.019737418740987778
159	0.018428342416882515
160	0.022773517295718193
161	0.025149386376142502
162	0.020935112610459328
163	0.01705932803452015
164	0.021654736250638962
165	0.02162390761077404
166	0.020598500967025757
167	0.01858065277338028
168	0.019190268591046333
169	0.016520805656909943
170	0.01630248874425888
171	0.018309734761714935
172	0.01486466359347105
173	0.018731065094470978
174	0.02062920853495598
175	0.018279578536748886
176	0.017727941274642944
177	0.019836606457829475
178	0.015660163015127182
179	0.015917794778943062
180	0.020848341286182404
181	0.0212374497205019
182	0.018077079206705093
183	0.01703779585659504
184	0.014731396920979023
185	0.014737204648554325
186	0.02296481281518936
187	0.018707770854234695
188	0.02009967714548111
189	0.018035678192973137
190	0.015833497047424316
191	0.01664111390709877
192	0.01698990724980831
193	0.017816629260778427
194	0.013984138146042824
195	0.014493959955871105
196	0.017635703086853027
197	0.013912531547248363
198	0.01552563812583685
199	0.015134474262595177
200	0.014309522695839405
201	0.017818668857216835
202	0.016179444268345833
203	0.014884930104017258
204	0.01677379570901394
205	0.019327323883771896
206	0.016832750290632248
207	0.017038021236658096
208	0.016182266175746918
209	0.018073299899697304
210	0.01713320054113865
211	0.015664443373680115
212	0.01476881094276905
213	0.015772398561239243
214	0.015183127485215664
215	0.014986775815486908
216	0.015334036201238632
217	0.013581674546003342
218	0.011212572455406189
219	0.013293360359966755
220	0.015107613056898117
221	0.013672582805156708
222	0.013508119620382786
223	0.01358973141759634
224	0.011738893575966358
225	0.010848332196474075
226	0.011157680302858353
227	0.011360741220414639
228	0.01019455399364233
229	0.010695476084947586
230	0.011819785460829735
231	0.009280338883399963
232	0.009458160027861595
233	0.010485829785466194
234	0.011562272906303406
235	0.008815028704702854
236	0.010999257676303387
237	0.009325718507170677
238	0.011328460648655891
239	0.011125735007226467
240	0.00943938922137022
241	0.016433143988251686
242	0.011160055175423622
243	0.011353208683431149
244	0.013770864345133305
245	0.011278352700173855
246	0.010977260768413544
247	0.012739217840135098
248	0.008835770189762115
249	0.01071106642484665
250	0.008449677377939224
251	0.011734838597476482
252	0.013783776201307774
253	0.0107416408136487
254	0.013453096151351929
255	0.013084927573800087
256	0.016325362026691437
257	0.013900451362133026
258	0.013803435489535332
259	0.011283178813755512
260	0.013563834130764008
261	0.017626862972974777
262	0.009675459004938602
263	0.014809994027018547
264	0.015863291919231415
265	0.011999484151601791
266	0.013840881176292896
267	0.013245719484984875
268	0.012755090370774269
269	0.011508609168231487
270	0.010834617540240288
271	0.015969671308994293
272	0.010316433385014534
273	0.011575938202440739
274	0.010026601143181324
275	0.009172295220196247
276	0.010899080894887447
277	0.008025424554944038
278	0.011297128163278103
279	0.010053087957203388
280	0.008332280442118645
281	0.00839277170598507
282	0.011902597732841969
283	0.011315003037452698
284	0.013647373765707016
285	0.015327507629990578
286	0.014791385270655155
287	0.013424741104245186
288	0.010946492664515972
289	0.010689065791666508
290	0.01711658202111721
291	0.012522801756858826
292	0.014105469919741154
293	0.015632998198270798
294	0.01992318034172058
295	0.013746657408773899
296	0.0215578842908144
297	0.016140492632985115
298	0.014819994568824768
299	0.01500573568046093
300	0.02536235749721527
301	0.03186875581741333
302	0.03510989248752594
303	0.032454296946525574
304	0.026592401787638664
305	0.01881047897040844
306	0.017191847786307335
307	0.023764897137880325
308	0.02710944041609764
309	0.02691601775586605
310	0.02644389495253563
311	0.02423388883471489
312	0.02401687391102314
313	0.020063551142811775
314	0.01750020682811737
315	0.01742847077548504
316	0.022262010723352432
317	0.019403735175728798
318	0.018631603568792343
319	0.02117125876247883
320	0.019343657419085503
321	0.019148986786603928
322	0.01776926778256893
323	0.017360499128699303
324	0.013887745328247547
325	0.015813076868653297
326	0.015373209491372108
327	0.014394840225577354
328	0.011480228044092655
329	0.015940872952342033
330	0.01524032186716795
331	0.015409520827233791
332	0.013207368552684784
333	0.017609868198633194
334	0.014254077337682247
335	0.013613004237413406
336	0.013729040510952473
337	0.01777692325413227
338	0.01294022984802723
339	0.01957222819328308
340	0.02154405601322651
341	0.015564938075840473
342	0.019310688599944115
343	0.027048753574490547
344	0.027654949575662613
345	0.024420395493507385
346	0.02561413124203682
347	0.014252417720854282
348	0.02855016104876995
349	0.029583243653178215
350	0.0229958388954401
351	0.022954193875193596
352	0.019214952364563942
353	0.0195517186075449
354	0.01728372648358345
355	0.016606641933321953
356	0.01942027173936367
357	0.02219974994659424
358	0.0222148634493351
359	0.019715337082743645
360	0.018392503261566162
361	0.02121884375810623
362	0.020040983334183693
363	0.024660339578986168
364	0.025961341336369514
365	0.01918776147067547
366	0.022097008302807808
367	0.023580217733979225
368	0.0190107561647892
369	0.017987404018640518
370	0.018590718507766724
371	0.016734616830945015
372	0.016588596627116203
373	0.023069817572832108
374	0.022929882630705833
375	0.021609187126159668
376	0.022037819027900696
377	0.017096366733312607
378	0.015475778840482235
379	0.015080086886882782
380	0.013209178112447262
381	0.01699397899210453
382	0.019112776964902878
383	0.015217269770801067
384	0.014615697786211967
385	0.013687455095350742
386	0.015116068534553051
387	0.014269630424678326
388	0.01636204496026039
389	0.01607774756848812
390	0.01240523625165224
391	0.016428673639893532
392	0.014510348439216614
393	0.02005278691649437
394	0.02192601189017296
395	0.017755988985300064
396	0.02434547245502472
397	0.022172752767801285
398	0.019484778866171837
399	0.024154242128133774
400	0.021170461550354958
401	0.019291233271360397
402	0.01862817257642746
403	0.014529717154800892
404	0.014532004483044147
405	0.01358654536306858
406	0.017695007845759392
407	0.012817966751754284
408	0.013614996336400509
409	0.012698164209723473
410	0.01484520174562931
411	0.01398485153913498
412	0.01753309927880764
413	0.01718323305249214
414	0.013003605417907238
415	0.010899030603468418
416	0.01246856153011322
417	0.0144348768517375
418	0.009604733437299728
419	0.01571056991815567
420	0.016653776168823242
421	0.013338681310415268
422	0.013420884497463703
423	0.015378287993371487
424	0.01620686613023281
425	0.01352977380156517
426	0.013882608152925968
427	0.013536361977458
428	0.015008500777184963
429	0.012425290420651436
430	0.020302291959524155
431	0.01684490777552128
432	0.01018636766821146
433	0.015904590487480164
434	0.021262194961309433
435	0.013665281236171722
436	0.015290860086679459
437	0.016907010227441788
438	0.014977125450968742
439	0.023724406957626343
440	0.0236191563308239
441	0.01849471963942051
442	0.016297537833452225
443	0.016797276213765144
444	0.014306244440376759
445	0.014424346387386322
446	0.011766108684241772
447	0.016882147639989853
448	0.01309895794838667
449	0.015578354708850384
450	0.01648852415382862
451	0.010214419104158878
452	0.019138546660542488
453	0.014950173906981945
454	0.013128526508808136
455	0.01086405385285616
456	0.013594061136245728
457	0.01728922314941883
458	0.013526052236557007
459	0.01331717986613512
460	0.015090364031493664
461	0.010970572009682655
462	0.021456755697727203
463	0.01650954782962799
464	0.015386007726192474
465	0.013481766916811466
466	0.01069723255932331
467	0.014017418958246708
468	0.01283776480704546
469	0.015344263054430485
470	0.014212793670594692
471	0.012815384194254875
472	0.016053594648838043
473	0.018505506217479706
474	0.012468337081372738
475	0.011234043166041374
476	0.03234415501356125
477	0.016853725537657738
478	0.012909500859677792
479	0.012827645055949688
480	0.014034852385520935
481	0.01942114159464836
482	0.017078228294849396
483	0.023486848920583725
484	0.020385058596730232
485	0.021022332832217216
486	0.016916578635573387
487	0.018402881920337677
488	0.022022079676389694
489	0.028926940634846687
490	0.026728631928563118


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_constant_nograd_k3_loss.csv <==
0	0.6318241953849792
1	0.5133876204490662
2	0.5359144806861877
3	0.5713369250297546
4	0.5394048094749451
5	0.506034255027771
6	0.5461896061897278
7	0.62662273645401
8	0.5908541083335876
9	0.5915116667747498
10	0.5846120119094849
11	0.558246910572052
12	0.5407125353813171
13	0.5316507816314697
14	0.5785053968429565
15	0.4932960867881775
16	0.49915289878845215
17	0.43497616052627563
18	0.4250861704349518
19	0.36038610339164734
20	0.32462579011917114
21	0.31681498885154724
22	0.2769670784473419
23	0.24771416187286377
24	0.23602257668972015
25	0.25351518392562866
26	0.2231353521347046
27	0.23834793269634247
28	0.2205868810415268
29	0.1499442160129547
30	0.17479097843170166
31	0.15323178470134735
32	0.16046856343746185
33	0.1662352830171585
34	0.1258825659751892
35	0.14188510179519653
36	0.12918566167354584
37	0.1314534991979599
38	0.132071852684021
39	0.12671507894992828
40	0.12114673107862473
41	0.11320328712463379
42	0.10897158831357956
43	0.12177735567092896
44	0.09970127791166306
45	0.10306475311517715
46	0.11296805739402771
47	0.10274660587310791
48	0.08134438097476959
49	0.09703285247087479
50	0.08225030452013016
51	0.07586188614368439
52	0.07666963338851929
53	0.0829678550362587
54	0.06754481047391891
55	0.06948192417621613
56	0.06752419471740723
57	0.06428146362304688
58	0.0755239799618721
59	0.07325544208288193
60	0.06556886434555054
61	0.068696029484272
62	0.0696384459733963
63	0.0604264996945858
64	0.06333542615175247
65	0.06390350311994553
66	0.05730946734547615
67	0.05437405779957771
68	0.05755390599370003
69	0.054337866604328156
70	0.054412055760622025
71	0.061982933431863785
72	0.04965883493423462
73	0.054541341960430145
74	0.059989072382450104
75	0.045864686369895935
76	0.055153779685497284
77	0.04433097690343857
78	0.047388337552547455
79	0.04555211961269379
80	0.045939426869153976
81	0.044725269079208374
82	0.04113900661468506
83	0.04423430189490318
84	0.03641531616449356
85	0.04657791554927826
86	0.035607848316431046
87	0.044190213084220886
88	0.045442212373018265
89	0.041820019483566284
90	0.0366511344909668
91	0.04014092683792114
92	0.036838971078395844
93	0.03686637431383133
94	0.03678765520453453
95	0.036037735641002655
96	0.03977632522583008
97	0.03229440748691559
98	0.03940393403172493
99	0.03723660111427307
100	0.035353317856788635
101	0.028876613825559616
102	0.028666792437434196
103	0.02706562913954258
104	0.03724773973226547
105	0.027613641694188118
106	0.025859486311674118
107	0.03535804525017738
108	0.028670981526374817
109	0.03301549702882767
110	0.031568486243486404
111	0.03641314059495926
112	0.031186116859316826
113	0.034218352288007736
114	0.03037423826754093
115	0.038670431822538376
116	0.03049755096435547
117	0.024916527792811394
118	0.02925625443458557
119	0.022944238036870956
120	0.02862529456615448
121	0.027733776718378067
122	0.022094447165727615
123	0.02364582009613514
124	0.024211883544921875
125	0.021060451865196228
126	0.024493522942066193
127	0.024063654243946075
128	0.021245043724775314
129	0.027840962633490562
130	0.027830922976136208
131	0.03173993527889252
132	0.024976985529065132
133	0.028969042003154755
134	0.024922849610447884
135	0.026774825528264046
136	0.024924077093601227
137	0.020649373531341553
138	0.018962251022458076
139	0.019880469888448715
140	0.02232798933982849
141	0.020189696922898293
142	0.021191218867897987
143	0.021374821662902832
144	0.021967025473713875
145	0.02126942202448845
146	0.023633480072021484
147	0.020713049918413162
148	0.020332682877779007
149	0.019092561677098274
150	0.020446276292204857
151	0.02266019769012928
152	0.023225316777825356
153	0.020698746666312218
154	0.02141411602497101
155	0.020957238972187042
156	0.017046330496668816
157	0.025540586560964584
158	0.026386940851807594
159	0.01679478958249092
160	0.0184768196195364
161	0.021309223026037216
162	0.01878378354012966
163	0.015306906774640083
164	0.016741035506129265
165	0.016877546906471252
166	0.017573056742548943
167	0.015437250956892967
168	0.018680261448025703
169	0.02017001062631607
170	0.020318403840065002
171	0.016592437401413918
172	0.01675686240196228
173	0.013325035572052002
174	0.01646999455988407
175	0.013408503495156765
176	0.014495404437184334
177	0.013507470488548279
178	0.016662778332829475
179	0.013734184205532074
180	0.01447963435202837
181	0.014760877937078476
182	0.011829772964119911
183	0.010724187828600407
184	0.010891950689256191
185	0.013603231869637966
186	0.01421676017343998
187	0.011869621463119984
188	0.012449611909687519
189	0.012504538521170616
190	0.012864177115261555
191	0.010244232602417469
192	0.009396250359714031
193	0.009417267516255379
194	0.010428174398839474
195	0.010056814178824425
196	0.011134940199553967
197	0.011253663338720798
198	0.012102591805160046
199	0.013233170844614506
200	0.012017632834613323
201	0.008758235722780228
202	0.011969603598117828
203	0.011111931875348091
204	0.010656015947461128
205	0.012464718893170357
206	0.014060270972549915
207	0.012610450387001038
208	0.012031094171106815
209	0.012982607819139957
210	0.012529939413070679
211	0.01181406993418932
212	0.008992147631943226
213	0.012214487418532372
214	0.013281308114528656
215	0.012161036022007465
216	0.01423015259206295
217	0.011154665611684322
218	0.011275890283286572
219	0.010655578225851059
220	0.01081498060375452
221	0.010641627013683319
222	0.012276497669517994
223	0.015059417113661766
224	0.013341537676751614
225	0.009701882489025593
226	0.01082279346883297
227	0.00879310816526413
228	0.010578463785350323
229	0.012267079204320908
230	0.009743155911564827
231	0.00906687043607235
232	0.008506402373313904
233	0.00951654277741909
234	0.013696451671421528
235	0.010472332127392292
236	0.013404468074440956
237	0.013074410147964954
238	0.012470468878746033
239	0.01025370042771101
240	0.012157633900642395
241	0.010524454526603222
242	0.011014283634722233
243	0.013239845633506775
244	0.011726651340723038
245	0.013564604334533215
246	0.012797461822628975
247	0.011707840487360954
248	0.011363846249878407
249	0.014681132510304451
250	0.014699851162731647
251	0.01902676746249199
252	0.013588562607765198
253	0.014941482804715633
254	0.017446715384721756
255	0.013505836017429829
256	0.016230516135692596
257	0.015470938757061958
258	0.015417905524373055
259	0.014593805186450481
260	0.016077252104878426
261	0.015290128998458385
262	0.014667787589132786
263	0.018819384276866913
264	0.0146822240203619
265	0.011732382699847221
266	0.017903262749314308
267	0.013190343976020813
268	0.01820984296500683
269	0.01671547070145607
270	0.016165873035788536
271	0.015901057049632072
272	0.011390229687094688
273	0.014344925992190838
274	0.013005781918764114
275	0.014824917539954185
276	0.013377662748098373
277	0.013423711992800236
278	0.011494901031255722
279	0.01931610144674778
280	0.01758112572133541
281	0.018092580139636993
282	0.023812415078282356
283	0.02230818010866642
284	0.026313910260796547
285	0.023189552128314972
286	0.017842549830675125
287	0.018986226990818977
288	0.013683815486729145
289	0.013844012282788754
290	0.020313458517193794
291	0.013565466739237309
292	0.01418359950184822
293	0.018746264278888702
294	0.020679455250501633
295	0.017977777868509293
296	0.014044906944036484
297	0.015668900683522224
298	0.01248664129525423
299	0.014688285067677498
300	0.010995243676006794
301	0.01698363572359085
302	0.01426889467984438
303	0.015164550393819809
304	0.01690082810819149
305	0.02139885537326336
306	0.02103157341480255
307	0.020198283717036247
308	0.0217718705534935
309	0.017074383795261383
310	0.01451918762177229
311	0.02115851454436779
312	0.017692100256681442
313	0.015955468639731407
314	0.019269900396466255
315	0.01782795786857605
316	0.016031207516789436
317	0.01655220240354538
318	0.017095787450671196
319	0.025838572531938553
320	0.033372022211551666
321	0.029082629829645157
322	0.024073848500847816
323	0.020862683653831482
324	0.020461568608880043
325	0.01761731691658497
326	0.01469733752310276
327	0.01641017198562622
328	0.016642728820443153
329	0.026034239679574966
330	0.021915260702371597
331	0.02016424387693405
332	0.022519351914525032
333	0.018955251201987267
334	0.017857667058706284
335	0.017589593306183815
336	0.014675917103886604
337	0.014602232724428177
338	0.01601271890103817
339	0.018453428521752357
340	0.01978970691561699
341	0.01408873125910759
342	0.015267767012119293
343	0.023609142750501633
344	0.02935379184782505
345	0.025091178715229034
346	0.0230419784784317
347	0.019273808225989342
348	0.021327029913663864
349	0.017224840819835663
350	0.01810324564576149
351	0.0237459447234869
352	0.02005837857723236
353	0.017793649807572365
354	0.017802663147449493
355	0.01738416589796543
356	0.024308152496814728
357	0.026081504300236702
358	0.01636090874671936
359	0.021209068596363068
360	0.02466271072626114
361	0.02832772023975849
362	0.03188260644674301
363	0.02258877456188202
364	0.02633831277489662
365	0.02519441395998001
366	0.02145475335419178
367	0.028235655277967453
368	0.023221123963594437
369	0.024402620270848274
370	0.03282817080616951
371	0.025876779109239578
372	0.02401196025311947
373	0.028281161561608315
374	0.034681495279073715
375	0.02934327907860279
376	0.022842109203338623
377	0.03454754129052162
378	0.02771788462996483
379	0.03247790411114693
380	0.0292922705411911
381	0.02285410650074482
382	0.02691364660859108
383	0.02665700763463974
384	0.02159390039741993
385	0.02948610670864582
386	0.02013179287314415
387	0.022308191284537315
388	0.01853097602725029
389	0.022489843890070915
390	0.033286552876234055
391	0.037939175963401794
392	0.024668658152222633
393	0.02090643346309662
394	0.06179078668355942
395	0.03940064087510109
396	0.030792368575930595
397	0.033155348151922226
398	0.04088049381971359
399	0.03426552936434746
400	0.028102830052375793
401	0.022168196737766266
402	0.02156103029847145
403	0.034188203513622284
404	0.031213968992233276
405	0.026963014155626297
406	0.024890337139368057
407	0.02461095340549946
408	0.025083987042307854
409	0.021543458104133606
410	0.020473981276154518
411	0.023242395371198654
412	0.023812297731637955
413	0.021775703877210617
414	0.02570921555161476
415	0.030793609097599983
416	0.040331702679395676
417	0.024509653449058533
418	0.022188672795891762
419	0.02352568879723549
420	0.042101114988327026
421	0.05044935643672943
422	0.0431700237095356
423	0.04346388578414917
424	0.05174054950475693
425	0.04555496200919151
426	0.04064996540546417
427	0.03570631518959999
428	0.03498005121946335
429	0.032881591469049454
430	0.03380178287625313
431	0.026273416355252266
432	0.026958893984556198
433	0.02606191858649254
434	0.021874530240893364
435	0.01903543248772621
436	0.03039482980966568
437	0.027294740080833435
438	0.023191018030047417
439	0.02002069726586342
440	0.02944817766547203
441	0.027747878804802895
442	0.03091438114643097
443	0.023670082911849022
444	0.029530048370361328
445	0.030638232827186584
446	0.029752181842923164
447	0.02201192080974579
448	0.023859187960624695
449	0.017627621069550514
450	0.024221351370215416
451	0.043509889394044876
452	0.03805934265255928
453	0.03786696121096611
454	0.0366695299744606
455	0.03202099725604057
456	0.028433607891201973
457	0.025390852242708206
458	0.04112250357866287
459	0.039201416075229645
460	0.030348896980285645
461	0.02592749521136284
462	0.030440803617239
463	0.02806612104177475
464	0.024629173800349236
465	0.020100709050893784
466	0.02740219235420227
467	0.027640286833047867
468	0.02889343351125717
469	0.025308087468147278
470	0.028347080573439598
471	0.026791604235768318
472	0.023149311542510986
473	0.04151778668165207
474	0.04829354211688042
475	0.050894539803266525
476	0.04970304295420647
477	0.061008136719465256
478	0.05105360597372055
479	0.03703351691365242
480	0.03805378079414368
481	0.02676660381257534
482	0.034323036670684814
483	0.027181051671504974
484	0.03278305009007454
485	0.031643662601709366
486	0.029685128480196
487	0.02426185831427574
488	0.019353652372956276
489	0.04491536691784859
490	0.032615214586257935


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_poly_k3_loss.csv <==
0	1.6483975648880005
1	1.5797208547592163
2	1.6877853870391846
3	3.5330865383148193
4	3.0478532314300537
5	2.953660249710083
6	4.155946731567383
7	1.948683738708496
8	2.0425188541412354
9	2.5341434478759766
10	2.2986950874328613
11	2.101905345916748
12	1.8433188199996948
13	2.732285261154175
14	2.2701985836029053
15	3.0920145511627197
16	2.0457324981689453
17	1.871127724647522
18	1.587460994720459
19	1.9549846649169922
20	2.107276439666748
21	2.2954490184783936
22	0.9057101011276245
23	2.3878278732299805
24	2.107577085494995
25	1.6837728023529053
26	2.9732022285461426
27	2.0122456550598145
28	1.899275302886963
29	1.5539987087249756
30	1.4942127466201782
31	2.7350761890411377
32	1.8614699840545654
33	2.17034649848938
34	2.642849922180176
35	1.1795847415924072
36	2.5767405033111572
37	2.241223096847534
38	1.6492769718170166
39	2.252662181854248
40	2.765530586242676
41	1.5717560052871704
42	1.4624468088150024
43	2.848548650741577
44	2.8955564498901367
45	3.7922470569610596
46	3.273371934890747
47	2.197547435760498
48	2.262083053588867
49	3.212435483932495
50	2.4608519077301025
51	2.0390617847442627
52	1.804444670677185
53	3.280644655227661
54	1.25369131565094
55	3.787717342376709
56	4.338494300842285
57	1.9093595743179321
58	3.1924314498901367
59	2.1329102516174316
60	2.998476028442383
61	1.4384675025939941
62	1.5350669622421265
63	2.0936267375946045
64	1.623439908027649
65	2.6437554359436035
66	1.0561695098876953
67	2.0007998943328857
68	1.2011288404464722
69	2.177370309829712
70	4.027756690979004
71	1.565842628479004
72	2.105229616165161
73	1.754091739654541
74	3.2954139709472656
75	2.4515938758850098
76	1.6462539434432983
77	2.104893922805786
78	3.0208590030670166
79	1.8589211702346802
80	2.023061752319336
81	1.3390634059906006
82	1.83933687210083
83	2.3694982528686523
84	1.7416634559631348
85	1.503574013710022
86	3.3837966918945312
87	1.3603993654251099
88	2.111664056777954
89	1.71849524974823
90	3.2438879013061523
91	1.0074303150177002
92	1.292987585067749
93	2.1826119422912598
94	2.3896842002868652
95	1.9126179218292236
96	1.7219011783599854
97	3.29024600982666
98	2.1458263397216797
99	1.6617592573165894
100	2.8176543712615967
101	1.7449533939361572
102	2.062647819519043
103	1.378995418548584
104	2.303133487701416
105	1.9612131118774414
106	3.48630428314209
107	1.6468325853347778
108	2.164447784423828
109	1.4051231145858765
110	1.7102707624435425
111	1.8150556087493896
112	1.5518590211868286
113	1.3874794244766235
114	2.448660373687744
115	2.816781759262085
116	1.7450501918792725
117	1.3007025718688965
118	1.425910472869873
119	1.731375813484192
120	2.5322084426879883
121	2.082990884780884
122	1.2890275716781616
123	2.221989870071411
124	1.8517236709594727
125	1.0231623649597168
126	1.7939754724502563
127	2.0754525661468506
128	3.6878089904785156
129	2.628906726837158
130	1.2132574319839478
131	1.9293333292007446
132	1.3992388248443604
133	1.972077488899231
134	1.1981371641159058
135	1.358358383178711
136	2.216353416442871
137	3.525905132293701
138	2.7603864669799805
139	0.737970769405365
140	2.6161890029907227
141	2.202232837677002
142	1.4460780620574951
143	2.065474510192871
144	1.8721003532409668
145	3.5953197479248047
146	2.0174179077148438
147	2.27545428276062
148	2.1666219234466553
149	1.9027376174926758
150	2.884410858154297
151	2.753020763397217
152	2.418705463409424
153	1.2797707319259644
154	1.4197858572006226
155	2.5594441890716553
156	1.872466802597046
157	1.4016255140304565
158	2.2872536182403564
159	2.019731044769287
160	1.168658971786499
161	2.364372491836548
162	2.1861023902893066
163	1.4080499410629272
164	2.8426852226257324
165	2.1964621543884277
166	2.8868002891540527
167	1.3505090475082397
168	1.7492161989212036
169	3.2951784133911133
170	3.1263537406921387
171	2.275531768798828
172	1.8744856119155884
173	3.055669069290161
174	2.9747672080993652
175	2.3228461742401123
176	1.8485519886016846
177	1.7676645517349243
178	2.9875175952911377
179	2.7808432579040527
180	2.179373025894165
181	3.0137805938720703
182	1.3815809488296509
183	2.135566234588623
184	2.1901440620422363
185	1.6032583713531494
186	2.380030870437622
187	2.073873519897461
188	1.8053398132324219
189	1.5399378538131714
190	2.0563602447509766
191	1.874244213104248
192	2.2406766414642334
193	1.526654601097107
194	2.2498221397399902
195	1.632806658744812
196	0.6707366704940796
197	1.588647484779358
198	1.107274055480957
199	2.7812771797180176
200	3.0297436714172363
201	1.1765719652175903
202	1.70674467086792
203	1.597194790840149
204	2.2497715950012207
205	1.8280231952667236
206	2.4191269874572754
207	2.062018394470215
208	0.9288504719734192
209	2.284616470336914
210	2.3755791187286377
211	1.4435116052627563
212	1.7673884630203247
213	2.037936210632324
214	2.77473783493042
215	2.5582451820373535
216	1.1606879234313965
217	1.3650081157684326
218	1.2661488056182861
219	1.7700432538986206
220	1.5172505378723145
221	1.815442442893982
222	1.8113666772842407
223	2.03493595123291
224	2.2129595279693604
225	1.2118043899536133
226	1.7962039709091187
227	1.8590059280395508
228	0.7610357999801636
229	2.403848886489868
230	1.9026299715042114
231	1.7889702320098877
232	1.844300627708435
233	1.196402668952942
234	1.8303453922271729
235	1.4080007076263428
236	1.163873553276062
237	1.6784485578536987
238	0.7907427549362183
239	1.3585325479507446
240	1.875001072883606
241	2.2174439430236816
242	1.1610153913497925
243	1.1424518823623657
244	1.5380547046661377
245	2.087372303009033
246	1.1510035991668701
247	2.069917917251587
248	2.142033100128174
249	1.7211328744888306
250	1.8552732467651367
251	0.676373302936554
252	1.1198105812072754
253	1.055895209312439
254	1.1002815961837769
255	1.5445016622543335
256	2.0807929039001465
257	1.561646819114685
258	0.9738661646842957
259	1.8744292259216309
260	1.7402963638305664
261	1.9214375019073486
262	1.6584960222244263
263	0.9614898562431335
264	1.3791990280151367
265	1.9354099035263062
266	1.2570936679840088
267	2.127774238586426
268	1.3031829595565796
269	0.9260942339897156
270	0.8981252312660217
271	1.5859309434890747
272	1.5796715021133423
273	1.0337028503417969
274	1.6864370107650757
275	1.2491141557693481
276	1.284443974494934
277	1.3019553422927856
278	1.1902012825012207
279	0.9988698959350586
280	1.333168387413025
281	1.1066863536834717
282	1.5650876760482788
283	1.0801681280136108
284	1.2924940586090088
285	1.4628266096115112
286	2.8265464305877686
287	1.192344069480896
288	1.2474983930587769
289	2.0309619903564453
290	1.304374098777771
291	1.5141972303390503
292	1.2231272459030151
293	1.4157143831253052
294	1.6345653533935547
295	2.046414613723755
296	2.048046588897705
297	0.8701240420341492
298	1.9032047986984253
299	1.9013622999191284
300	0.7356073260307312
301	1.2800627946853638
302	1.8058390617370605
303	1.1463127136230469
304	1.2588599920272827
305	1.6201696395874023
306	1.8457684516906738
307	1.2637064456939697
308	1.6824342012405396
309	1.071884274482727
310	2.397796869277954
311	1.993062973022461
312	1.2161043882369995
313	0.8955795168876648
314	2.205533504486084
315	0.8796553015708923
316	1.6540560722351074
317	2.347606658935547
318	1.0953620672225952
319	1.494875192642212
320	1.2732974290847778
321	1.4177242517471313
322	1.2926700115203857
323	0.733673095703125
324	1.278481364250183
325	1.259587049484253
326	1.1850621700286865
327	0.8720195889472961
328	1.3041623830795288
329	1.0744059085845947
330	1.5612990856170654
331	1.4407490491867065
332	1.6215318441390991
333	1.0986956357955933
334	0.8758228421211243
335	0.8569701910018921
336	1.1630581617355347
337	1.3768216371536255
338	1.4389276504516602
339	1.3054237365722656
340	1.1097450256347656
341	1.4605681896209717
342	1.076399564743042
343	0.7210997939109802
344	0.9781227111816406
345	2.0841305255889893
346	1.1810438632965088
347	1.34321129322052
348	0.8206707835197449
349	1.4770970344543457
350	0.9871737957000732
351	1.0106502771377563
352	1.2051472663879395
353	2.1074798107147217
354	1.4472193717956543
355	1.0128947496414185
356	0.8391132950782776
357	1.6210269927978516
358	1.634116530418396
359	0.8477025032043457
360	1.4836938381195068
361	1.118393898010254
362	0.9356931447982788
363	1.081417202949524
364	0.8211475014686584
365	1.1918349266052246
366	1.3681349754333496
367	1.0942426919937134
368	0.4948479235172272
369	0.849130392074585
370	0.7494726181030273
371	0.794731616973877
372	1.0583332777023315
373	0.7430466413497925
374	0.5732342004776001
375	0.9845882058143616
376	0.8568017482757568
377	1.067310094833374
378	0.9140469431877136
379	0.8761502504348755
380	0.9364528059959412
381	0.7581610083580017
382	1.680504322052002
383	0.8230153322219849
384	0.8736381530761719
385	1.714661955833435
386	0.8444368839263916
387	0.5592168569564819
388	0.7260600328445435
389	0.7733126282691956
390	0.8679355382919312
391	0.8418312668800354
392	0.992630124092102
393	0.9512613415718079
394	0.9712601900100708
395	0.867298424243927
396	1.0462355613708496
397	0.7379777431488037
398	1.0150964260101318
399	0.8504956364631653
400	0.8940831422805786
401	1.3938496112823486
402	0.9245551228523254
403	1.1177181005477905
404	0.9151392579078674
405	1.0507673025131226
406	0.6377188563346863
407	0.7325229048728943
408	0.9491403698921204
409	1.292862057685852
410	1.038723111152649
411	0.778888463973999
412	0.7749963402748108
413	0.9155960083007812
414	0.6951276659965515
415	0.5859828591346741
416	0.6930297613143921
417	0.5687350034713745
418	1.3412683010101318
419	0.7317271828651428
420	0.7551716566085815
421	1.1721391677856445
422	0.7805459499359131
423	0.9991504549980164
424	0.4394601285457611
425	1.0043376684188843
426	1.0761656761169434
427	0.7797591686248779
428	1.3590842485427856
429	0.7695979475975037
430	0.5193139910697937
431	1.0444105863571167
432	0.6324757933616638
433	0.982832670211792
434	0.9525067806243896
435	0.7972323298454285
436	1.259381890296936
437	0.9807595610618591
438	0.7981506586074829
439	0.4348776340484619
440	0.8055750131607056
441	1.0634558200836182
442	1.1381099224090576
443	1.0029889345169067
444	1.1115833520889282
445	0.6765446066856384
446	1.2317696809768677
447	0.9230694770812988
448	0.5866295695304871
449	0.6750472784042358
450	0.7447934746742249
451	0.8970924019813538
452	0.7064003944396973
453	0.7982617616653442
454	1.2564098834991455
455	0.9019804000854492
456	0.749567985534668
457	1.015533685684204
458	0.7670223116874695
459	0.8387839794158936
460	0.8939962387084961
461	0.5074271559715271
462	0.654582679271698
463	0.804344117641449
464	0.6793267726898193
465	0.4305635988712311
466	1.031106948852539
467	0.47286760807037354
468	0.794126570224762
469	0.507260262966156
470	0.6531668305397034
471	0.6028395891189575
472	0.8537696599960327
473	0.4637317657470703
474	1.1766070127487183
475	0.8134349584579468
476	1.1299595832824707
477	0.620065450668335
478	0.8053939938545227
479	0.8956723809242249
480	0.45982322096824646
481	0.9310340285301208
482	0.5001327991485596
483	0.7491522431373596
484	0.5796055197715759
485	0.48850032687187195
486	0.7414731979370117
487	0.7776423096656799
488	0.7245370149612427
489	0.3912372887134552
490	0.6591103076934814
491	0.5093295574188232
492	1.3049482107162476
493	1.206766128540039
494	0.6617699861526489
495	0.4374810755252838
496	0.3924117982387543
497	0.9984152317047119
498	0.5615610480308533
499	0.901034414768219
500	0.4228294789791107
501	0.7901231646537781
502	0.43847230076789856
503	0.41142261028289795
504	0.6121125221252441
505	0.4395737946033478
506	0.5319582223892212
507	0.5825180411338806
508	0.681391179561615
509	1.0277667045593262
510	0.6893655061721802
511	0.6326595544815063
512	0.866482675075531
513	0.8960932493209839
514	0.6401750445365906
515	0.8108168244361877
516	0.579389750957489
517	0.7005511522293091
518	0.533824622631073
519	0.5778086185455322
520	1.10947847366333
521	0.81377112865448
522	0.7466832995414734
523	1.2322776317596436
524	0.6312952041625977
525	0.47707173228263855
526	0.718976616859436
527	0.5280311703681946
528	0.5028447508811951
529	0.8245842456817627
530	1.1384754180908203
531	0.544370174407959
532	0.9685666561126709
533	0.3874424695968628
534	0.3611406683921814
535	0.42922061681747437
536	0.5898442268371582
537	0.5888321399688721
538	0.7498005032539368
539	0.3696787655353546
540	1.009464144706726
541	0.48390427231788635
542	0.3595559597015381
543	0.4520755410194397
544	0.7925237417221069
545	0.7490673065185547
546	0.8909446001052856
547	0.5885291695594788
548	0.40916907787323
549	0.8888744711875916
550	0.3916400671005249
551	0.6558796167373657
552	0.7177589535713196
553	0.5739006996154785
554	0.888274073600769
555	0.41352272033691406
556	0.4660007655620575
557	0.6820188760757446
558	0.597903311252594
559	0.7299553155899048
560	0.7365179061889648
561	0.7443010210990906
562	1.1028039455413818
563	0.8823463916778564
564	0.7908616662025452
565	0.7518137097358704
566	0.5956457853317261
567	0.7794885039329529
568	0.5499086380004883
569	0.6281575560569763
570	0.7359127402305603
571	0.7867047190666199
572	0.4030609428882599
573	0.4440115690231323
574	0.6836896538734436
575	0.3437037765979767
576	0.6411295533180237
577	0.6733278632164001
578	0.8889510035514832
579	0.7084488272666931
580	0.7913553714752197
581	0.4753287732601166
582	0.2875727415084839
583	0.3622152805328369
584	0.48735934495925903
585	0.3752562999725342
586	0.8920235633850098
587	0.5672688484191895
588	0.4530738294124603
589	0.7656425833702087
590	0.6561952829360962
591	0.544263482093811
592	0.4094802141189575
593	0.3861043155193329
594	0.5261321663856506
595	0.4757235050201416
596	0.6449339985847473
597	0.631883442401886
598	0.2833518385887146
599	0.6901950836181641
600	0.5908851027488708
601	0.5168977975845337
602	0.4514094293117523
603	0.43117406964302063
604	0.39720290899276733
605	0.3694249093532562
606	0.4876577854156494
607	0.6732539534568787
608	0.38414397835731506
609	0.536078155040741
610	0.3942263424396515
611	0.4909905195236206
612	0.47088176012039185
613	0.5436886548995972
614	0.4416002035140991
615	0.43933361768722534
616	0.5109264254570007
617	0.6240912079811096
618	0.4985475540161133
619	0.5908585786819458
620	0.5523112416267395
621	0.5218925476074219
622	0.34391433000564575
623	0.3830588757991791
624	0.5149117708206177
625	0.4516037404537201
626	0.41186293959617615
627	0.32049140334129333
628	0.6794927716255188
629	0.4768839478492737
630	0.5869631171226501
631	0.6478998064994812
632	0.4944410026073456
633	0.7931031584739685
634	0.5003854036331177
635	0.40896186232566833
636	0.49403810501098633
637	0.3674154281616211
638	0.6434605717658997
639	0.5570488572120667
640	0.6020321249961853
641	0.7504305839538574
642	0.581020712852478
643	0.33992722630500793
644	0.2949700653553009
645	0.4843331277370453
646	0.3930501639842987
647	0.8532686829566956
648	0.5586951971054077
649	0.3952372670173645
650	0.3685082495212555
651	0.3285021185874939
652	0.3798519968986511
653	0.5704367160797119
654	0.3021397292613983
655	0.5386586785316467
656	0.7143466472625732
657	0.5668779611587524
658	0.594490647315979
659	0.3977408707141876
660	0.7866952419281006
661	0.32461801171302795
662	0.5674149990081787
663	0.4228452444076538
664	0.5892776846885681
665	0.6609205603599548
666	0.2869821786880493
667	0.40006041526794434
668	0.3926554322242737
669	0.4952770471572876
670	0.6424216628074646
671	0.3281901478767395
672	0.46748432517051697
673	0.31918707489967346
674	0.32952576875686646
675	0.4790881276130676
676	0.447608083486557
677	0.7129038572311401
678	0.3869200050830841
679	0.2449622005224228
680	0.6685616374015808
681	0.5035441517829895
682	0.545839786529541
683	0.6584964394569397
684	0.494573712348938
685	0.36786291003227234
686	0.4773651659488678
687	0.22974753379821777
688	0.4010838270187378
689	0.4617135524749756
690	0.2949318289756775
691	0.5194554328918457
692	0.35024288296699524
693	0.3823799788951874
694	0.38977187871932983
695	0.5073864459991455
696	0.47630149126052856
697	0.40128201246261597
698	0.6494458317756653
699	0.4813113808631897
700	0.43611472845077515
701	0.5269972085952759
702	0.4081170856952667
703	0.7794464826583862
704	0.4516127407550812
705	0.4015660881996155
706	0.2616514265537262
707	0.5498710870742798
708	0.8842744827270508
709	0.43019160628318787
710	0.5054281949996948
711	0.4056335687637329
712	0.41051602363586426
713	0.5115207433700562
714	0.39395374059677124
715	0.5757430195808411
716	0.4532330334186554
717	0.44005462527275085
718	0.48730751872062683
719	0.35054242610931396
720	0.6484094262123108
721	0.5242167115211487
722	0.30158138275146484
723	0.5629440546035767
724	0.3250638544559479
725	0.2632971405982971
726	0.44253483414649963
727	0.3957383632659912
728	0.3264066278934479
729	0.517980694770813
730	0.29343628883361816
731	0.24042998254299164
732	0.3961150646209717
733	0.35682785511016846
734	0.31734639406204224
735	0.42128434777259827
736	0.31347358226776123
737	0.3528825640678406
738	0.3840160369873047
739	0.25932803750038147
740	0.3526606857776642
741	0.6168110370635986
742	0.5481867790222168
743	1.1941213607788086
744	0.2501155436038971
745	0.2620459198951721
746	0.3809102773666382
747	0.5076133608818054
748	0.325717031955719
749	0.5855783820152283
750	0.4634864032268524
751	0.4209020137786865
752	0.4692397117614746
753	0.28598153591156006
754	0.4017332196235657
755	0.27848419547080994
756	0.5533925890922546
757	0.41190215945243835
758	0.6042203903198242
759	0.3220715820789337
760	0.3540579080581665
761	0.32867202162742615
762	0.4375750422477722
763	0.23444882035255432
764	0.4145928621292114
765	0.36963123083114624
766	0.3189721405506134
767	0.36845964193344116
768	0.35804301500320435
769	0.40550318360328674
770	0.4709145426750183
771	0.2766023278236389
772	0.40494659543037415
773	0.2789633572101593
774	0.6866199374198914
775	0.302900493144989
776	0.4537694454193115
777	0.3725689947605133
778	0.4138994812965393
779	0.5278027057647705
780	0.41182059049606323
781	0.34059104323387146
782	0.37334567308425903
783	0.29264286160469055
784	0.3980308175086975
785	0.22881869971752167
786	0.33577319979667664
787	0.27110815048217773
788	0.27258187532424927
789	0.22247879207134247
790	0.31075552105903625
791	0.6416452527046204
792	0.47956568002700806
793	0.5265815854072571
794	0.25431665778160095
795	0.31721991300582886
796	0.3562210202217102
797	0.1431865245103836
798	0.3150475025177002
799	0.34943389892578125
800	0.41342246532440186
801	0.4525659382343292
802	0.43844377994537354
803	0.26443609595298767
804	0.34063535928726196
805	0.35072171688079834
806	0.45836880803108215
807	0.31022581458091736
808	0.3296106457710266
809	0.31272172927856445
810	0.3771613538265228
811	0.3417002558708191
812	0.2635723054409027
813	0.1542665660381317
814	0.35478121042251587
815	0.3803473711013794
816	0.2360069751739502
817	0.23493358492851257
818	0.416872501373291
819	0.3253650963306427
820	0.3247251510620117
821	0.4100010395050049
822	0.24897944927215576
823	0.19514699280261993
824	0.3001353144645691
825	0.44038721919059753
826	0.2184683233499527
827	0.3958549499511719
828	0.21629860997200012
829	0.3167021572589874
830	0.44835788011550903
831	0.3928382098674774
832	0.32418835163116455
833	0.2486172765493393
834	0.21323473751544952
835	0.2187786102294922
836	0.4858987331390381
837	0.17974413931369781
838	0.30918893218040466
839	0.28622910380363464
840	0.23813748359680176
841	0.18722659349441528
842	0.3379828929901123
843	0.25947925448417664
844	0.25045087933540344
845	0.27641263604164124
846	0.31672248244285583
847	0.35206490755081177
848	0.32618340849876404
849	0.2556028366088867
850	0.21859824657440186
851	0.5131301283836365
852	0.4780240058898926
853	0.35409843921661377
854	0.35420486330986023
855	0.4592339098453522
856	0.3004741668701172
857	0.4436330199241638
858	0.26633068919181824
859	0.303780734539032
860	0.2592189610004425
861	0.4909941554069519
862	0.1880672574043274
863	0.21710488200187683
864	0.31921830773353577
865	0.2544425129890442
866	0.37325534224510193
867	0.1966896504163742
868	0.5751271843910217
869	0.21980340778827667
870	0.36154839396476746
871	0.3922547698020935
872	0.20389030873775482
873	0.4450989067554474
874	0.4576226472854614
875	0.26414817571640015
876	0.26898035407066345
877	0.2868579924106598
878	0.2664109468460083
879	0.20293059945106506
880	0.29945963621139526
881	0.23291771113872528
882	0.3568965792655945
883	0.2954232096672058
884	0.31982237100601196
885	0.19040490686893463
886	0.20476484298706055
887	0.27530643343925476
888	0.2501031756401062
889	0.34321531653404236
890	0.19732707738876343
891	0.27069351077079773
892	0.41380906105041504
893	0.2960628867149353
894	0.22403033077716827
895	0.24363328516483307
896	0.44125035405158997
897	0.4113696813583374
898	0.28233420848846436
899	0.23346829414367676
900	0.23548857867717743
901	0.22827354073524475
902	0.3270461857318878
903	0.18476998805999756
904	0.23660019040107727
905	0.21728070080280304
906	0.33005741238594055
907	0.26904240250587463
908	0.6967450380325317
909	0.33488062024116516
910	0.26712003350257874
911	0.14117000997066498
912	0.2793527841567993
913	0.3294343948364258
914	0.37921884655952454
915	0.5160573124885559
916	0.241885244846344
917	0.38689303398132324
918	0.21733064949512482
919	0.1832709163427353
920	0.3220086097717285
921	0.2374664843082428
922	0.1953565776348114
923	0.42667654156684875
924	0.32247185707092285
925	0.297909140586853
926	0.20414555072784424
927	0.18048354983329773
928	0.31657230854034424
929	0.26941218972206116
930	0.381615549325943
931	0.37449726462364197
932	0.2178429365158081
933	0.24840916693210602
934	0.2731575071811676
935	0.17453370988368988
936	0.2680717706680298
937	0.2678235173225403
938	0.17930461466312408
939	0.3263436555862427
940	0.22313125431537628
941	0.40099117159843445
942	0.23307178914546967
943	0.24261483550071716
944	0.16428755223751068
945	0.3035137951374054
946	0.285462886095047
947	0.287532240152359
948	0.25765350461006165
949	0.19445599615573883
950	0.14626598358154297
951	0.2325688749551773
952	0.317516952753067
953	0.19256983697414398
954	0.22301368415355682
955	0.2917085289955139
956	0.3140875995159149
957	0.33982202410697937
958	0.2384992241859436
959	0.30661842226982117
960	0.1635371744632721
961	0.3140014708042145
962	0.2424314171075821
963	0.21247602999210358
964	0.2294861078262329
965	0.2798673212528229
966	0.3442513346672058
967	0.1745668351650238
968	0.3075174391269684
969	0.2871831953525543
970	0.3384874165058136
971	0.33062639832496643
972	0.19170545041561127
973	0.2132522165775299
974	0.21385827660560608
975	0.28285083174705505
976	0.22859446704387665
977	0.3166593909263611
978	0.28283101320266724
979	0.19621878862380981
980	0.26689639687538147
981	0.183000385761261
982	0.2185625433921814
983	0.16085918247699738
984	0.182410329580307
985	0.23363186419010162
986	0.170737624168396
987	0.2201063483953476
988	0.15228256583213806
989	0.16471260786056519
990	0.222028911113739
991	0.12897811830043793
992	0.20815327763557434
993	0.4001029431819916
994	0.1851573884487152
995	0.1709398329257965
996	0.30061978101730347
997	0.22878412902355194
998	0.23949752748012543
999	0.27377450466156006
1000	0.18211746215820312
1001	0.30644628405570984
1002	0.1400192528963089
1003	0.3244233727455139
1004	0.25536060333251953
1005	0.3486262857913971
1006	0.2613588571548462
1007	0.26613694429397583
1008	0.22426998615264893
1009	0.40624114871025085
1010	0.24123942852020264
1011	0.3266671299934387
1012	0.2146366536617279
1013	0.20633383095264435
1014	0.20708611607551575
1015	0.31287387013435364
1016	0.2013494372367859
1017	0.30221986770629883
1018	0.28489553928375244
1019	0.2384745329618454
1020	0.14999109506607056
1021	0.15448755025863647
1022	0.1568349301815033
1023	0.2592132091522217
1024	0.19954581558704376
1025	0.28658124804496765
1026	0.15077976882457733
1027	0.3064775764942169
1028	0.14108793437480927
1029	0.26919034123420715
1030	0.20660309493541718
1031	0.28693851828575134
1032	0.3100052773952484
1033	0.15010927617549896
1034	0.2925269603729248
1035	0.1915396898984909
1036	0.2188340723514557
1037	0.2650752365589142
1038	0.1502351611852646
1039	0.13462336361408234
1040	0.22842051088809967
1041	0.195596382021904
1042	0.15947522222995758
1043	0.19549010694026947
1044	0.14021886885166168
1045	0.3415452241897583
1046	0.14441891014575958
1047	0.1456247866153717
1048	0.18845167756080627
1049	0.22707824409008026
1050	0.19685709476470947
1051	0.17717301845550537
1052	0.16094765067100525
1053	0.4369300603866577
1054	0.31103020906448364
1055	0.1825960874557495
1056	0.13610541820526123
1057	0.20819975435733795
1058	0.3465505838394165
1059	0.2768629491329193
1060	0.2802196741104126
1061	0.1268414407968521
1062	0.19074971973896027
1063	0.27532845735549927
1064	0.1597623974084854
1065	0.19901207089424133
1066	0.1691785305738449
1067	0.1316138207912445
1068	0.23530031740665436
1069	0.13578717410564423
1070	0.1669153869152069
1071	0.18984590470790863
1072	0.10289174318313599
1073	0.18701130151748657
1074	0.13546529412269592
1075	0.18304739892482758
1076	0.19055943191051483
1077	0.24328523874282837
1078	0.21732261776924133
1079	0.15677344799041748
1080	0.1239989697933197
1081	0.36637812852859497
1082	0.15539228916168213
1083	0.2264985740184784
1084	0.20103079080581665
1085	0.1851213276386261
1086	0.1884451061487198
1087	0.24096345901489258
1088	0.2703782618045807
1089	0.1854880154132843
1090	0.23339220881462097
1091	0.3527390658855438
1092	0.28253495693206787
1093	0.2614036202430725
1094	0.15481071174144745
1095	0.24464470148086548
1096	0.1626892238855362
1097	0.25636789202690125
1098	0.19380678236484528
1099	0.3003026247024536
1100	0.23370471596717834
1101	0.1147911548614502
1102	0.2094779908657074
1103	0.1884465515613556
1104	0.2956714332103729
1105	0.14734601974487305
1106	0.14780400693416595
1107	0.14294834434986115
1108	0.17162393033504486
1109	0.1583310067653656
1110	0.26355433464050293
1111	0.17954407632350922
1112	0.15253698825836182
1113	0.16026808321475983
1114	0.19981512427330017
1115	0.14368604123592377
1116	0.19795124232769012
1117	0.13462655246257782
1118	0.14495711028575897
1119	0.19892382621765137
1120	0.17383712530136108
1121	0.16831013560295105
1122	0.20820023119449615
1123	0.20193704962730408
1124	0.3186616003513336
1125	0.1275894045829773
1126	0.19422726333141327
1127	0.1992877572774887
1128	0.17001153528690338
1129	0.19373191893100739
1130	0.13903941214084625
1131	0.13735221326351166
1132	0.13249272108078003
1133	0.13458313047885895
1134	0.10623562335968018
1135	0.20917852222919464
1136	0.2159152328968048
1137	0.14163294434547424
1138	0.20929981768131256
1139	0.3080781102180481
1140	0.13580289483070374
1141	0.105620838701725
1142	0.31384819746017456
1143	0.1674104630947113
1144	0.20710155367851257
1145	0.13049887120723724
1146	0.174752876162529
1147	0.23170079290866852
1148	0.2047216147184372
1149	0.17768913507461548
1150	0.21266229450702667
1151	0.14584466814994812
1152	0.14862152934074402
1153	0.15624931454658508
1154	0.14028839766979218
1155	0.17931266129016876
1156	0.2372237592935562
1157	0.12445372343063354
1158	0.14504462480545044
1159	0.11423076689243317
1160	0.13560231029987335
1161	0.15569746494293213
1162	0.1952195167541504
1163	0.17891573905944824
1164	0.22350133955478668
1165	0.13257873058319092
1166	0.22317802906036377
1167	0.20901790261268616
1168	0.23234468698501587
1169	0.16402044892311096
1170	0.12668578326702118
1171	0.1188463568687439
1172	0.26610398292541504
1173	0.14872735738754272
1174	0.13552357256412506
1175	0.15829719603061676
1176	0.1399461328983307
1177	0.17735421657562256
1178	0.322749525308609
1179	0.20488569140434265
1180	0.15705133974552155
1181	0.17776674032211304
1182	0.1525162160396576
1183	0.18797852098941803
1184	0.1394033133983612
1185	0.341843843460083
1186	0.3175434172153473
1187	0.14375092089176178
1188	0.17419873178005219
1189	0.11716130375862122
1190	0.14859594404697418
1191	0.15516546368598938
1192	0.23690259456634521
1193	0.08641917258501053
1194	0.12023381143808365
1195	0.14932513236999512
1196	0.1768670529127121
1197	0.19496196508407593
1198	0.2238004207611084
1199	0.1518823653459549
1200	0.14577116072177887
1201	0.13218921422958374
1202	0.19080276787281036
1203	0.1637895703315735
1204	0.12150047719478607
1205	0.17643027007579803
1206	0.1457740217447281
1207	0.17549343407154083
1208	0.16327078640460968
1209	0.15457844734191895
1210	0.21130137145519257
1211	0.11033235490322113
1212	0.10988355427980423
1213	0.16927051544189453
1214	0.16686536371707916
1215	0.17084890604019165
1216	0.14331744611263275
1217	0.1209888905286789
1218	0.14171257615089417
1219	0.1391810029745102
1220	0.11950530856847763
1221	0.13471055030822754
1222	0.16308844089508057
1223	0.1160055473446846
1224	0.1681591123342514
1225	0.17816361784934998
1226	0.21577471494674683
1227	0.19975881278514862
1228	0.1487421989440918
1229	0.13173283636569977
1230	0.13920636475086212
1231	0.164479061961174
1232	0.1846802979707718
1233	0.241695374250412
1234	0.15980006754398346
1235	0.1462889164686203
1236	0.11497921496629715
1237	0.22197213768959045
1238	0.22711443901062012
1239	0.22388842701911926
1240	0.15315692126750946
1241	0.3566640317440033
1242	0.22204656898975372
1243	0.2806915044784546
1244	0.1858619898557663
1245	0.18300150334835052
1246	0.15466301143169403
1247	0.11467927694320679
1248	0.08576201647520065
1249	0.28205767273902893
1250	0.227874755859375
1251	0.22601962089538574
1252	0.2137855887413025
1253	0.12657077610492706
1254	0.16298049688339233
1255	0.2170170098543167
1256	0.11322902143001556
1257	0.10305555909872055
1258	0.1212681457400322
1259	0.3020733594894409
1260	0.13761281967163086
1261	0.11706168949604034
1262	0.08777888864278793
1263	0.08625049144029617
1264	0.14514046907424927
1265	0.1946633905172348
1266	0.11188901960849762
1267	0.10926328599452972
1268	0.11183852702379227
1269	0.08927467465400696
1270	0.10447835177183151
1271	0.11545230448246002
1272	0.18269313871860504
1273	0.1123076006770134
1274	0.08453256636857986
1275	0.10137787461280823
1276	0.10836181044578552
1277	0.08021452277898788
1278	0.11707606166601181
1279	0.1193801760673523
1280	0.17356739938259125
1281	0.1264379322528839
1282	0.10979180783033371
1283	0.11882039904594421
1284	0.18249183893203735
1285	0.11539772152900696
1286	0.13349583745002747
1287	0.13055768609046936
1288	0.17798152565956116
1289	0.15995408594608307
1290	0.1554017961025238
1291	0.10497989505529404
1292	0.11397901177406311
1293	0.23104940354824066
1294	0.12092483043670654
1295	0.1850702166557312
1296	0.09527860581874847
1297	0.10940224677324295
1298	0.1251024454832077
1299	0.11610938608646393
1300	0.09338295459747314
1301	0.18891124427318573
1302	0.0989207997918129
1303	0.16954752802848816
1304	0.20255808532238007
1305	0.17687064409255981
1306	0.1228565201163292
1307	0.11562170088291168
1308	0.14924778044223785
1309	0.08598583936691284
1310	0.10705984383821487
1311	0.10016427934169769
1312	0.098396435379982
1313	0.07851918786764145
1314	0.10490790754556656
1315	0.09263911843299866
1316	0.14080218970775604
1317	0.11483188718557358
1318	0.10517315566539764
1319	0.08230971544981003
1320	0.15513736009597778
1321	0.19314910471439362
1322	0.20437289774417877
1323	0.081955187022686
1324	0.10065381973981857
1325	0.16769278049468994
1326	0.0989355593919754
1327	0.09821124374866486
1328	0.11257589608430862
1329	0.1960517168045044
1330	0.14662760496139526
1331	0.08719896525144577
1332	0.1271761655807495
1333	0.09379690885543823
1334	0.14719849824905396
1335	0.08231168985366821
1336	0.08964143693447113
1337	0.13839329779148102
1338	0.11502065509557724
1339	0.11752332746982574
1340	0.10189485549926758
1341	0.0739547461271286
1342	0.17361734807491302
1343	0.16030369699001312
1344	0.0922851637005806
1345	0.155725359916687
1346	0.20884618163108826
1347	0.12177125364542007
1348	0.13079555332660675
1349	0.2148330807685852
1350	0.1343674659729004
1351	0.13302725553512573
1352	0.2013097107410431
1353	0.2666982412338257
1354	0.15006500482559204
1355	0.07813140004873276
1356	0.216391921043396
1357	0.10853815823793411
1358	0.08178478479385376
1359	0.2579732835292816
1360	0.1410350352525711
1361	0.12259124964475632
1362	0.1321483701467514
1363	0.1364283710718155
1364	0.09626271575689316
1365	0.08848109096288681
1366	0.20950722694396973
1367	0.11669126152992249
1368	0.1353711187839508
1369	0.12348096072673798
1370	0.25110703706741333
1371	0.1525702029466629
1372	0.1417580246925354
1373	0.09773116558790207
1374	0.0778554379940033
1375	0.10308635234832764
1376	0.15361499786376953
1377	0.10548598319292068
1378	0.1380547285079956
1379	0.17747557163238525
1380	0.10038243234157562
1381	0.0889020562171936
1382	0.09958647191524506
1383	0.09568462520837784
1384	0.10675131529569626
1385	0.08731736242771149
1386	0.13114698231220245
1387	0.13732828199863434
1388	0.06421015411615372
1389	0.2460600584745407
1390	0.10152663290500641
1391	0.09547502547502518
1392	0.08520645648241043
1393	0.13546639680862427
1394	0.15228630602359772
1395	0.0869748592376709
1396	0.11495727300643921
1397	0.11506535857915878
1398	0.08296473324298859
1399	0.15613727271556854
1400	0.08503337949514389
1401	0.11564315855503082
1402	0.11830353736877441
1403	0.1267026960849762
1404	0.09885688126087189
1405	0.08176854997873306
1406	0.16595380008220673
1407	0.08080974966287613
1408	0.09048067033290863
1409	0.18256156146526337
1410	0.11466237157583237
1411	0.08618975430727005
1412	0.11136122047901154
1413	0.10374677926301956
1414	0.09746339172124863
1415	0.17901566624641418
1416	0.11339684575796127
1417	0.0838535726070404
1418	0.08269251883029938
1419	0.13427627086639404
1420	0.09732671082019806
1421	0.12477487325668335
1422	0.08657151460647583
1423	0.12219347804784775
1424	0.09963216632604599
1425	0.11194318532943726
1426	0.14445476233959198
1427	0.13085974752902985
1428	0.09145434945821762
1429	0.18176740407943726
1430	0.0718243420124054
1431	0.12576521933078766
1432	0.10619350522756577
1433	0.09933073818683624
1434	0.10209265351295471
1435	0.07831504940986633
1436	0.09639216214418411
1437	0.09791283309459686
1438	0.09089040756225586
1439	0.08762170374393463
1440	0.08706513792276382
1441	0.09514592587947845
1442	0.12261974811553955
1443	0.13257001340389252
1444	0.09440118074417114
1445	0.07185971736907959
1446	0.06077982112765312
1447	0.05788707733154297
1448	0.12387127429246902
1449	0.08677256852388382
1450	0.08264975994825363
1451	0.11870461702346802
1452	0.10369617491960526
1453	0.14432312548160553
1454	0.08944108337163925
1455	0.12003877013921738
1456	0.0750180259346962
1457	0.09694956243038177
1458	0.08393869549036026
1459	0.11726389825344086
1460	0.1373385488986969
1461	0.11350025236606598
1462	0.0856785774230957
1463	0.13421529531478882
1464	0.19077067077159882
1465	0.10132842510938644
1466	0.09269017726182938
1467	0.07763287425041199
1468	0.10727082937955856
1469	0.26318880915641785
1470	0.13243140280246735
1471	0.14355894923210144
1472	0.08388455212116241
1473	0.09515576809644699
1474	0.08314037322998047
1475	0.07677974551916122
1476	0.11282124370336533
1477	0.11101610213518143
1478	0.14306366443634033
1479	0.1899169683456421
1480	0.08206305652856827
1481	0.10770466923713684
1482	0.06664521992206573
1483	0.08781509846448898
1484	0.06438213586807251
1485	0.0867478996515274
1486	0.08836891502141953
1487	0.15123488008975983
1488	0.08675982058048248
1489	0.06377189606428146
1490	0.1184534877538681
1491	0.07707888633012772
1492	0.12746328115463257
1493	0.1368379443883896
1494	0.1396702527999878
1495	0.07279042899608612
1496	0.092091403901577
1497	0.10992693156003952
1498	0.15592952072620392
1499	0.0793984979391098


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_poly_k3_loss_mvavg.csv <==
0	2.5131796598434453
1	2.5782094120979315
2	2.6304278612136844
3	2.6459812045097353
4	2.5659010767936707
5	2.4881356120109563
6	2.5019710421562196
7	2.290949618816376
8	2.2831940174102785
9	2.237688231468201
10	2.179772353172303
11	2.1606304883956913
12	2.1799848556518557
13	2.086223983764649
14	2.051778244972229
15	2.035516095161438
16	1.8946919202804566
17	1.9874388933181764
18	2.0015506863594057
19	2.032732117176056
20	1.9926335215568542
21	1.9313271522521973
22	1.9752898693084715
23	2.0708658576011656
24	2.049117720127106
25	2.1026450037956237
26	2.0522261977195737
27	2.0125800251960757
28	2.0354777693748476
29	2.010477936267853
30	2.08034428358078
31	2.2074760675430296
32	2.091144049167633
33	2.051241731643677
34	2.119061946868897
35	2.1443325996398928
36	2.405598831176758
37	2.4752619743347166
38	2.4708944082260134
39	2.5321750164031984
40	2.628152346611023
41	2.5976844787597657
42	2.644415056705475
43	2.6786148428916934
44	2.7218244433403016
45	2.557637929916382
46	2.557184958457947
47	2.663697195053101
48	2.634878408908844
49	2.7279132485389708
50	2.619960725307465
51	2.673723137378693
52	2.613663709163666
53	2.58672593832016
54	2.4680241465568544
55	2.5049990057945255
56	2.390602815151215
57	2.0623703360557557
58	2.071514368057251
59	1.8723841071128844
60	1.8768301129341125
61	1.9797581791877747
62	1.9924956917762757
63	2.0495119571685794
64	2.015558457374573
65	2.1827558636665345
66	2.163539707660675
67	2.2225481510162353
68	2.2329575538635256
69	2.41493057012558
70	2.383085656166077
71	2.18261616230011
72	2.15993824005127
73	2.133348965644837
74	2.1948896169662477
75	2.039514565467835
76	1.9447125792503361
77	2.118466854095459
78	2.0440173983573917
79	1.9530979037284855
80	1.9390553116798404
81	2.061137926578522
82	2.0279746174812314
83	1.9733396887779238
84	1.9546510577201845
85	2.0194531321525573
86	2.0603575229644777
87	1.894167971611023
88	2.087152636051178
89	2.090568864345551
90	2.0848952651023867
91	2.042271912097931
92	2.116024219989777
93	2.192990243434906
94	2.112628591060639
95	2.1039735198020937
96	2.108833038806915
97	2.285273349285126
98	2.1209320068359374
99	2.1227941513061523
100	2.0971305370330815
101	1.9863921761512757
102	1.993402397632599
103	1.9423235177993776
104	1.9431719183921812
105	1.9577246069908143
106	2.0432814717292787
107	1.8691560626029968
108	1.8345430612564086
109	1.7606893301010134
110	1.793314599990845
111	1.8755083680152895
112	1.902301895618439
113	1.8760187506675723
114	1.9594697952270508
115	1.8997761249542238
116	1.720414185523987
117	1.7253067135810856
118	1.8027817130088808
119	2.028971564769745
120	2.1187246561050417
121	1.9868295550346378
122	1.9714637994766238
123	1.9824849247932435
124	1.9574936866760255
125	1.8921350359916687
126	1.9256546378135682
127	1.9678924322128295
128	2.1129376888275146
129	2.0201954364776613
130	1.831101840734482
131	1.9713949978351593
132	1.9986849486827851
133	2.0033688724040988
134	2.0127085745334625
135	2.0801048934459687
136	2.303801029920578
137	2.2839074790477754
138	2.1588623940944673
139	2.0994859397411347
140	2.215962624549866
141	2.2427848100662233
142	2.2978636026382446
143	2.395126342773437
144	2.3165559649467466
145	2.2713245153427124
146	2.167736959457397
147	2.1532418489456173
148	2.0658589720726015
149	2.0779221415519715
150	2.0896214842796326
151	1.9180462956428528
152	1.879181468486786
153	1.855921161174774
154	1.8687490820884705
155	2.0110390186309814
156	1.9747408151626589
157	2.0761741638183597
158	2.071062517166138
159	2.017258775234222
160	2.144803512096405
161	2.3405729889869695
162	2.331688916683197
163	2.300527238845825
164	2.4652891516685487
165	2.478497350215912
166	2.491135752201081
167	2.3873109221458435
168	2.4290264725685122
169	2.552856612205505
170	2.501423096656799
171	2.406725025177002
172	2.4805499076843267
173	2.4312594413757327
174	2.339249157905579
175	2.260786843299866
176	2.1888280630111696
177	2.2419759511947635
178	2.272596848011017
179	2.1543790698051453
180	2.030288529396057
181	2.0179872512817383
182	1.9040336132049562
183	1.9899431824684144
184	1.929052019119263
185	1.935019826889038
186	1.9379746556282045
187	1.76704523563385
188	1.7185226321220397
189	1.6487160563468932
190	1.7728499889373779
191	1.870188331604004
192	1.8004211068153382
193	1.7470279097557069
194	1.7540819287300111
195	1.7540768742561341
196	1.7735985279083253
197	1.948437559604645
198	1.9957746505737306
199	1.9779322922229767
200	1.9282662212848667
201	1.8628497660160064
202	1.889543730020523
203	1.8956081092357635
204	1.9396822512149814
205	1.9921788752079015
206	2.0652010738849644
207	1.9393571674823762
208	1.869656139612198
209	1.9033859729766847
210	1.8519286513328552
211	1.766095793247223
212	1.8032888770103455
213	1.8076866984367372
214	1.8073866724967957
215	1.7512088418006897
216	1.6165647625923156
217	1.6801163673400878
218	1.7295161485671997
219	1.6790048480033872
220	1.7423854112625121
221	1.7809233546257017
222	1.7782761335372923
223	1.7815695285797122
224	1.6977162003517154
225	1.6594547867774967
226	1.6790744185447692
227	1.615841376781464
228	1.5977856397628782
229	1.600756335258484
230	1.4962247014045713
231	1.493461811542511
232	1.5363091826438906
233	1.4679806590080262
234	1.4625855803489687
235	1.4333565115928653
236	1.5012936711311342
237	1.500006675720215
238	1.539153611660004
239	1.6742826461791993
240	1.7105426788330078
241	1.7085698962211608
242	1.5544628322124483
243	1.5503423511981964
244	1.5416866838932037
245	1.4979093730449675
246	1.4436223089694977
247	1.5366012394428252
248	1.4857741296291351
249	1.3689574360847474
250	1.3842870712280275
251	1.3727893829345705
252	1.4972958028316499
253	1.5511643469333651
254	1.5417238116264345
255	1.5696155548095705
256	1.6087063789367677
257	1.5263364553451537
258	1.582949197292328
259	1.6158808767795565
260	1.5210473775863649
261	1.4368302643299105
262	1.4032796084880832
263	1.3953971564769747
264	1.4026184558868409
265	1.4333422541618348
266	1.364712679386139
267	1.3674477100372313
268	1.2848658204078673
269	1.2735676527023316
270	1.280845218896866
271	1.3243495345115661
272	1.276425075531006
273	1.2749666929244996
274	1.2796132206916808
275	1.2402189254760743
276	1.2615901708602906
277	1.415800416469574
278	1.404839289188385
279	1.4105690002441407
280	1.5137782096862793
281	1.510898780822754
282	1.5516498684883122
283	1.5174538254737855
284	1.551008450984955
285	1.5852155804634096
286	1.6435743808746341
287	1.5657243967056276
288	1.5335023939609527
289	1.5990730345249176
290	1.586113065481186
291	1.5292363882064821
292	1.5058229446411133
293	1.5640941262245178
294	1.5371539592742922
295	1.499583423137665
296	1.4569589257240299
297	1.4367311120033266
298	1.4760893523693086
299	1.45401229262352
300	1.3710644900798796
301	1.537283444404602
302	1.6085834622383117
303	1.5496099948883058
304	1.5245366752147678
305	1.6192040264606478
306	1.5451525926589966
307	1.52598135471344
308	1.6343713760375977
309	1.5756641626358032
310	1.6179632544517517
311	1.505513310432434
312	1.4479794383049014
313	1.4556360006332398
314	1.4394453585147857
315	1.3467401444911957
316	1.3847333192825315
317	1.3378339290618895
318	1.1902752220630646
319	1.211155253648758
320	1.1691083252429961
321	1.197908490896225
322	1.2002109706401827
323	1.2330971539020539
324	1.2695994079113007
325	1.2293335556983946
326	1.1890718698501586
327	1.1868714690208435
328	1.2373516738414765
329	1.2508282005786897
330	1.2739299833774569
331	1.228774577379227
332	1.2307564914226534
333	1.1762432634830475
334	1.1384836792945863
335	1.1487136662006379
336	1.2714296996593477
337	1.273228269815445
338	1.2698672354221345
339	1.208041548728943
340	1.225208878517151
341	1.2129517555236817
342	1.1679599642753602
343	1.18083473443985
344	1.319472736120224
345	1.3663824021816253
346	1.2592588245868683
347	1.2250657677650452
348	1.2528473377227782
349	1.3341919124126438
350	1.2712524592876437
351	1.3209044635295868
352	1.3316788256168366
353	1.3047334134578707
354	1.202127152681351
355	1.139519965648651
356	1.1574139833450316
357	1.210316151380539
358	1.1576377213001254
359	1.0437108606100083
360	1.043853649497032
361	0.9704315274953843
362	0.9380652993917467
363	0.9503293126821519
364	0.9164922565221787
365	0.8917009264230729
366	0.8709762543439866
367	0.8198429316282274
368	0.8171496719121936
369	0.8590695738792422
370	0.8617715597152711
371	0.8804695785045625
372	0.8768125176429749
373	0.9390296220779418
374	0.9470264911651611
375	0.9770668864250183
376	1.0500742614269256
377	1.048837774991989
378	0.9980284512042998
379	0.9792297601699829
380	0.968945997953415
381	0.962094271183014
382	0.9704612970352173
383	0.9016738772392274
384	0.9144984781742096
385	0.9242606818675996
386	0.8395243287086487
387	0.8597041964530945
388	0.8775802850723267
389	0.9064839243888856
390	0.9142022252082825
391	0.9168169856071471
392	0.9720188200473786
393	0.9652113199234009
394	0.9818569958209992
395	0.9762449026107789
396	0.9945917904376984
397	0.953740119934082
398	0.9531946361064911
399	0.94659903049469
400	0.9908356726169586
401	1.0052996695041656
402	0.9438035547733308
403	0.9288476765155792
404	0.9086354672908783
405	0.8866343080997467
406	0.8401558637619019
407	0.8456869542598725
408	0.8293081641197205
409	0.8685209572315217
410	0.8124074697494508
411	0.784052324295044
412	0.8233773946762086
413	0.8239323556423188
414	0.8322878003120424
415	0.8067210465669633
416	0.8485565274953843
417	0.8868701189756395
418	0.9079725354909898
419	0.9097541302442551
420	0.9135412067174912
421	0.8899554401636124
422	0.8771825820207597
423	0.8623755663633348
424	0.8607437878847123
425	0.9120484530925752
426	0.8913379192352296
427	0.9096595406532288
428	0.9297595798969269
429	0.8736662209033966
430	0.8401941895484925
431	0.8688202917575836
432	0.8707248151302338
433	0.9212882280349731
434	0.9233038544654846
435	0.9392115116119385
436	0.9271427392959596
437	0.9243815183639528
438	0.9186125099658967
439	0.8974604010581969
440	0.9214773654937743
441	0.9153992116451264
442	0.8987628698349
443	0.8555919170379639
444	0.8351191997528076
445	0.8496018528938294
446	0.8721454322338105
447	0.8239252626895905
448	0.8331716835498811
449	0.8512109577655793
450	0.8675846278667452
451	0.8825049042701723
452	0.8435383796691895
453	0.8383566081523895
454	0.8389648437500001
455	0.7812565326690674
456	0.7341148525476455
457	0.7622687488794326
458	0.7080021411180496
459	0.7107125669717789
460	0.6775601953268051
461	0.6534772545099259
462	0.6630184978246689
463	0.6829371958971024
464	0.6488759607076646
465	0.6986039847135544
466	0.736891120672226
467	0.7467763841152191
468	0.7614961683750152
469	0.7626229107379913
470	0.8014641225337983
471	0.7821297615766525
472	0.8149492055177688
473	0.7795855194330216
474	0.8081275671720505
475	0.7484274178743363
476	0.7159339547157288
477	0.6770853161811828
478	0.6928430020809174
479	0.6847573041915894
480	0.6343137949705124
481	0.6542425036430358
482	0.6120720565319061
483	0.692553597688675
484	0.7383149862289429
485	0.7465314328670503
486	0.7414295077323914
487	0.7065233677625656
488	0.7286006599664688
489	0.71230306327343
490	0.7632827758789064
491	0.7396546930074692
492	0.7677340537309647
493	0.6810864627361297
494	0.6015521109104157
495	0.5965863645076752
496	0.5967956364154816
497	0.6107502788305283
498	0.5691605597734452
499	0.5811435729265213
500	0.593816801905632
501	0.620470404624939
502	0.6047240436077118
503	0.6475250810384752
504	0.6959921449422837
505	0.6987983971834184
506	0.7359227001667022
507	0.7406658530235292
508	0.752469164133072
509	0.7377125084400177
510	0.6927166998386384
511	0.7347279965877533
512	0.7528391540050507
513	0.7408592164516449
514	0.7744776546955109
515	0.7735896706581116
516	0.7402151614427567
517	0.7541738480329514
518	0.73692184984684
519	0.7338238626718522
520	0.7585014253854753
521	0.7614011198282243
522	0.7344610244035721
523	0.7566493600606918
524	0.6721658438444137
525	0.6451503902673722
526	0.6403652787208557
527	0.627452039718628
528	0.6335321366786957
529	0.6582277119159698
530	0.6127371639013292
531	0.5998360365629197
532	0.5937894463539124
533	0.5328883767127991
534	0.5393516838550567
535	0.5824899911880492
536	0.6144746601581573
537	0.6445846974849702
538	0.6445544004440308
539	0.6104912579059601
540	0.6624108284711838
541	0.6006284207105637
542	0.6178259551525116
543	0.6536462545394898
544	0.6658287703990936
545	0.6754038035869598
546	0.6418493449687959
547	0.599354961514473
548	0.6087039321660996
549	0.627577355504036
550	0.6116854399442674
551	0.6461732238531113
552	0.6550153642892838
553	0.6935198634862899
554	0.7243644326925277
555	0.7146231919527055
556	0.7484522908926011
557	0.761416792869568
558	0.7711637556552888
559	0.7663642883300782
560	0.7561845123767853
561	0.7561239957809448
562	0.7603643655776977
563	0.6903900653123856
564	0.6465565830469133
565	0.6358393818140031
566	0.5950283885002136
567	0.5995767652988434
568	0.588960701227188
569	0.6228649377822877
570	0.6308940649032594
571	0.6364383280277253
572	0.6053007334470749
573	0.5937519133090973
574	0.5855722844600678
575	0.5659392535686494
576	0.5690945059061051
577	0.5941839069128036
578	0.5835780054330826
579	0.5399902880191804
580	0.5457096636295319
581	0.5321936547756195
582	0.539087125658989
583	0.5512778729200364
584	0.553666776418686
585	0.5575440585613252
586	0.5675907790660858
587	0.5428818225860595
588	0.5493432819843291
589	0.5323710829019546
590	0.5248263329267502
591	0.5182953149080276
592	0.5155587464571
593	0.5197516679763794
594	0.5242586433887482
595	0.5113657176494598
596	0.5007358580827713
597	0.4850082367658615
598	0.4891452878713608
599	0.4992245018482209
600	0.48381280899047857
601	0.4641469329595566
602	0.46155620515346535
603	0.46350343823432927
604	0.4747548967599869
605	0.47919462621212006
606	0.486185497045517
607	0.48851236104965207
608	0.4835960865020752
609	0.495036444067955
610	0.5005144864320755
611	0.5163229763507844
612	0.5194131791591644
613	0.5067164361476899
614	0.49065345823764805
615	0.49798461496829993
616	0.4992116272449494
617	0.48930527865886686
618	0.45894529819488517
619	0.47703981995582573
620	0.46564235687255856
621	0.46910754442214964
622	0.4817082703113556
623	0.4967609375715256
624	0.5377653658390046
625	0.5363127291202545
626	0.5320485413074494
627	0.5402660578489303
628	0.5449584603309632
629	0.5413552403450013
630	0.5493717312812806
631	0.5508786320686341
632	0.5611317098140717
633	0.5697896808385849
634	0.5244720876216888
635	0.5039305537939072
636	0.511467680335045
637	0.5013688862323762
638	0.5499542117118836
639	0.5414776742458345
640	0.5252965152263642
641	0.5019441276788712
642	0.45975128114223474
643	0.43963440954685207
644	0.46268535852432247
645	0.4634023249149323
646	0.4688348799943924
647	0.5009645283222198
648	0.4723254561424255
649	0.47590500116348267
650	0.476155361533165
651	0.5179740607738496
652	0.5175856500864029
653	0.5363419502973558
654	0.5215828031301499
655	0.5502965986728668
656	0.5625227868556977
657	0.5197863399982453
658	0.5031045854091645
659	0.48292106389999395
660	0.49267468154430394
661	0.4782473236322403
662	0.47860453724861146
663	0.4686114698648453
664	0.4582456529140473
665	0.43227046132087704
666	0.41408721804618837
667	0.4301498085260391
668	0.4614341527223587
669	0.46086061000823975
670	0.43582912534475327
671	0.43844312280416486
672	0.4559785231947899
673	0.4638140693306923
674	0.49774500578641895
675	0.5142498001456262
676	0.5031272783875466
677	0.5061029866337776
678	0.45778735429048545
679	0.4592037364840508
680	0.48087887167930604
681	0.44351589083671566
682	0.4451070189476014
683	0.42554732859134675
684	0.3979356825351716
685	0.3874554991722108
686	0.40140785276889807
687	0.40130148530006415
688	0.4184549331665039
689	0.44329113364219663
690	0.4452509164810181
691	0.45936920642852785
692	0.46012338399887087
693	0.46591080427169795
694	0.5056174546480179
695	0.511801540851593
696	0.50121950507164
697	0.47975449860095976
698	0.4946134060621262
699	0.5180962711572648
700	0.5129842936992646
701	0.5199156403541566
702	0.5077792763710023
703	0.508019170165062
704	0.481226596236229
705	0.47546069622039805
706	0.4928783893585205
707	0.5120365500450135
708	0.5010549038648606
709	0.4613582074642182
710	0.45339328944683077
711	0.4676914125680923
712	0.47954972684383396
713	0.46865626275539396
714	0.47379859387874607
715	0.46690960526466374
716	0.43566501736640934
717	0.4345951974391938
718	0.4301635712385178
719	0.41407348215579987
720	0.4308173090219498
721	0.39531999528408057
722	0.36694132238626487
723	0.37639469057321556
724	0.35578307062387465
725	0.35501132458448414
726	0.3708100453019142
727	0.3579039201140404
728	0.35361834019422533
729	0.359379281103611
730	0.33351401537656783
731	0.3394364550709725
732	0.3770745605230332
733	0.3922817319631577
734	0.47601108253002167
735	0.4692879974842072
736	0.45336415469646457
737	0.46010782420635227
738	0.47558090388774876
739	0.4697510033845902
740	0.5023760378360749
741	0.5134586095809937
742	0.4938677072525025
743	0.48597300052642833
744	0.39515901803970344
745	0.4103207856416703
746	0.411964613199234
747	0.4292128443717957
748	0.419641724228859
749	0.44749206006526954
750	0.4211413800716401
751	0.41019853055477146
752	0.4009755313396454
753	0.3978090643882751
754	0.3926557928323745
755	0.3939417570829392
756	0.40305646061897277
757	0.3796144157648087
758	0.37527016401290897
759	0.350652426481247
760	0.3589955866336823
761	0.37068125009536745
762	0.3654742807149888
763	0.36221143603324896
764	0.36666288971900945
765	0.39386559724807746
766	0.3871925234794617
767	0.40067225396633155
768	0.4010831892490387
769	0.4066688358783722
770	0.41889878809452064
771	0.4129893928766251
772	0.4193882644176483
773	0.41622817218303676
774	0.4175961226224899
775	0.38873721063137057
776	0.38132903128862383
777	0.36952940672636037
778	0.3593833222985268
779	0.3452515617012978
780	0.31471917033195496
781	0.30461266338825227
782	0.3347180843353271
783	0.34534008502960206
784	0.3687339574098587
785	0.354362541437149
786	0.3632026627659798
787	0.36524744480848315
788	0.35245528221130373
789	0.3567018449306488
790	0.3693973556160927
791	0.37966405004262926
792	0.36075611859560014
793	0.35664392858743676
794	0.3304293796420098
795	0.33906124979257585
796	0.3424114301800728
797	0.35262620896101
798	0.36933013796806335
799	0.370786452293396
800	0.36711523532867435
801	0.36348912417888646
802	0.35240255594253544
803	0.3349154084920884
804	0.3238984555006027
805	0.3253130406141281
806	0.3282756060361862
807	0.306039422750473
808	0.2985101997852326
809	0.307236385345459
810	0.30850072205066675
811	0.3032571017742157
812	0.31008718013763426
813	0.3086278945207596
814	0.3127159371972084
815	0.30725134760141376
816	0.3132553324103356
817	0.31150146722793587
818	0.3275936037302018
819	0.30753621459007263
820	0.30666992068290705
821	0.3190331935882568
822	0.3173169106245041
823	0.324837800860405
824	0.3301848292350769
825	0.32149477154016504
826	0.29933391064405446
827	0.32607695162296296
828	0.30446587055921553
829	0.313754902780056
830	0.31070759743452075
831	0.28968555778265004
832	0.2691243961453438
833	0.2705038502812386
834	0.2715900480747223
835	0.27531166225671766
836	0.2810750648379326
837	0.2641574397683144
838	0.2813895165920258
839	0.28308896422386176
840	0.28002633750438694
841	0.2780724138021469
842	0.310662767291069
843	0.3246668785810471
844	0.33412879705429077
845	0.34450419545173644
846	0.3627863228321076
847	0.3611614912748337
848	0.3703183025121689
849	0.3643330305814743
850	0.3691508203744888
851	0.3732128918170929
852	0.3709992945194245
853	0.3420036196708679
854	0.3283042639493942
855	0.32480560839176176
856	0.304326468706131
857	0.31160458624362947
858	0.28691024929285047
859	0.3177898988127708
860	0.3093921661376953
861	0.3196251094341278
862	0.30975117087364196
863	0.3113334760069847
864	0.33413287848234174
865	0.3479733124375343
866	0.3489438787102699
867	0.33851637989282607
868	0.3475332140922546
869	0.3166615903377533
870	0.31497430950403216
871	0.30876543372869497
872	0.2928317278623581
873	0.308132354915142
874	0.29316478520631795
875	0.27938475757837294
876	0.2720104306936264
877	0.26558887958526617
878	0.2644337236881256
879	0.2628029465675354
880	0.27683141827583313
881	0.26661816239357
882	0.2703957423567772
883	0.27608699053525926
884	0.2761509582400322
885	0.26657175421714785
886	0.27189459204673766
887	0.29554314315319063
888	0.30914946794509884
889	0.3123725712299347
890	0.30139786899089815
891	0.30521401911973955
892	0.30097202211618423
893	0.2922957345843315
894	0.2811664447188377
895	0.28242343068122866
896	0.27978817224502567
897	0.26866887807846074
898	0.2544361501932144
899	0.29587723314762115
900	0.30601846575737
901	0.30918161123991017
902	0.30047125816345216
903	0.2957019180059433
904	0.3101683586835861
905	0.32443022429943086
906	0.3543078854680062
907	0.3454906687140465
908	0.35727573186159134
909	0.30933429300785065
910	0.2941733226180077
911	0.29966218024492264
912	0.30929182767868046
913	0.3008922070264817
914	0.3106164216995239
915	0.3049417227506638
916	0.28312690556049347
917	0.27935293614864354
918	0.25871198773384096
919	0.26863615363836285
920	0.2772502809762955
921	0.28321097493171693
922	0.2969140529632569
923	0.2991626888513565
924	0.2813359513878822
925	0.2764045163989067
926	0.26406697332859036
927	0.27045959532260894
928	0.2791935920715332
929	0.26546682268381117
930	0.2711599692702294
931	0.2553115397691727
932	0.2579609304666519
933	0.2594838157296181
934	0.25890438258647924
935	0.24801738709211352
936	0.26091539561748506
937	0.2626545071601868
938	0.26462537944316866
939	0.27246026843786236
940	0.259271502494812
941	0.25158497542142866
942	0.234742745757103
943	0.24318726211786273
944	0.2381827622652054
945	0.24405537545681005
946	0.2428748488426209
947	0.24573732018470767
948	0.2509662985801697
949	0.24905087053775787
950	0.26026711314916606
951	0.26199423223733903
952	0.2701374918222427
953	0.26262893825769423
954	0.2646195575594902
955	0.2652667999267578
956	0.26408267915248873
957	0.26709905266761785
958	0.2505735337734223
959	0.25747535526752474
960	0.25553183257579803
961	0.2730268567800522
962	0.27468934953212737
963	0.2696167528629303
964	0.2696943715214729
965	0.26813158839941026
966	0.2684299394488335
967	0.25686425268650054
968	0.27107350826263427
969	0.2686048656702042
970	0.25950842499732973
971	0.2523493230342865
972	0.23758672177791598
973	0.240272431075573
974	0.23503312766551973
975	0.23188833296298983
976	0.22696643620729448
977	0.2211807519197464
978	0.21152544766664505
979	0.19847060292959218
980	0.1953199848532677
981	0.19083323627710344
982	0.18543100953102112
983	0.18439008295536044
984	0.20831445902585985
985	0.20858916491270066
986	0.20231996178627012
987	0.21530817747116088
988	0.21617595553398133
989	0.22489745169878006
990	0.23580364137887957
991	0.23181249648332597
992	0.24955931305885315
993	0.24274591058492662
994	0.23517795354127888
995	0.24219827502965927
996	0.2599669203162194
997	0.2560408279299736
998	0.259776109457016
999	0.25825335532426835
1000	0.27150001972913745
1001	0.27741221636533736
1002	0.27943430095911026
1003	0.2868960410356522
1004	0.2750870868563652
1005	0.27025963813066484
1006	0.2666843965649605
1007	0.26068345457315445
1008	0.2642917469143868
1009	0.2703543022274971
1010	0.25357764065265653
1011	0.2444528073072433
1012	0.22723484933376314
1013	0.22145467698574067
1014	0.2267426148056984
1015	0.2259885847568512
1016	0.22335932254791263
1017	0.2183023557066918
1018	0.21872812658548357
1019	0.20434736609458923
1020	0.20741894692182541
1021	0.2130801469087601
1022	0.2263252437114716
1023	0.24164227843284614
1024	0.23073188513517384
1025	0.24002999961376192
1026	0.23052584379911426
1027	0.23733127415180205
1028	0.2331910401582718
1029	0.2341057628393173
1030	0.22064906507730483
1031	0.22283080667257307
1032	0.21369659304618835
1033	0.19864358752965924
1034	0.20318167060613632
1035	0.18795086145401
1036	0.20295141488313673
1037	0.19550989866256716
1038	0.1835648536682129
1039	0.18738650530576711
1040	0.1966319933533669
1041	0.19347565174102788
1042	0.191633315384388
1043	0.19178055822849274
1044	0.21592455357313156
1045	0.23300568759441376
1046	0.21711077392101288
1047	0.21627942472696304
1048	0.2225369215011597
1049	0.2383468121290207
1050	0.2433252826333046
1051	0.25166154056787493
1052	0.2466283828020096
1053	0.24960858970880512
1054	0.23344842940568927
1055	0.21832164824008943
1056	0.2199632465839386
1057	0.223270557820797
1058	0.21561196446418765
1059	0.20448693782091143
1060	0.19037936031818392
1061	0.17904893159866336
1062	0.18534937798976903
1063	0.1765635803341866
1064	0.16773186475038532
1065	0.16530215442180632
1066	0.16370568722486498
1067	0.16584377735853195
1068	0.17701091915369035
1069	0.175213149189949
1070	0.1773117765784264
1071	0.17302013486623766
1072	0.1906733572483063
1073	0.1959234118461609
1074	0.19987213909626006
1075	0.20642868876457215
1076	0.20663608163595198
1077	0.20642464905977248
1078	0.20619247108697894
1079	0.21149803549051285
1080	0.21436949223279952
1081	0.22530881613492967
1082	0.22394490987062457
1083	0.23665917664766314
1084	0.24014968127012254
1085	0.23552767336368563
1086	0.24148001074790956
1087	0.23890442252159122
1088	0.2404448658227921
1089	0.23278771787881855
1090	0.2442691788077355
1091	0.24430042952299125
1092	0.22050563842058185
1093	0.2131999418139458
1094	0.20590423494577412
1095	0.21999030709266665
1096	0.2102604389190674
1097	0.2087719172239304
1098	0.19742996245622638
1099	0.1952116772532463
1100	0.1810145154595375
1101	0.18399947732687
1102	0.19047476947307587
1103	0.18478066921234132
1104	0.18196282237768177
1105	0.17237719148397448
1106	0.17201119363307954
1107	0.17702591717243196
1108	0.17619373798370364
1109	0.17352705597877505
1110	0.17758633792400358
1111	0.1686146169900894
1112	0.1674912229180336
1113	0.173057547211647
1114	0.17722444385290145
1115	0.18910909146070481
1116	0.18749942779541018
1117	0.18712702989578248
1118	0.19359315037727357
1119	0.196098592877388
1120	0.1955794021487236
1121	0.19209963083267212
1122	0.18900383859872816
1123	0.18143308758735655
1124	0.17469769567251203
1125	0.1534550979733467
1126	0.16161400973796844
1127	0.1637828066945076
1128	0.15801732540130614
1129	0.16194615364074708
1130	0.17338077276945113
1131	0.1730571210384369
1132	0.16988398358225823
1133	0.18801953122019768
1134	0.1913022644817829
1135	0.20138885751366614
1136	0.1935208924114704
1137	0.18940465673804283
1138	0.19841144159436225
1139	0.1979536212980747
1140	0.18491472378373147
1141	0.19260066375136375
1142	0.19662304669618608
1143	0.18010037988424302
1144	0.17898426502943038
1145	0.17230294942855834
1146	0.1771843284368515
1147	0.18343141674995422
1148	0.17270670980215075
1149	0.16673901081085207
1150	0.16039317399263384
1151	0.15268717557191847
1152	0.1536724552512169
1153	0.15833225399255751
1154	0.16059889644384384
1155	0.1689201906323433
1156	0.1642467975616455
1157	0.16284222453832628
1158	0.17129864245653156
1159	0.1800286486744881
1160	0.18500761687755585
1161	0.18411596417427065
1162	0.18043085336685183
1163	0.1875192999839783
1164	0.18450046181678775
1165	0.17570268511772158
1166	0.17827453166246418
1167	0.16995134204626086
1168	0.16678497344255447
1169	0.1758254572749138
1170	0.17991198152303697
1171	0.182948537170887
1172	0.1888405755162239
1173	0.17748179882764817
1174	0.1814069151878357
1175	0.1817948892712593
1176	0.20014955401420592
1177	0.21790928244590763
1178	0.21454895287752154
1179	0.19969387352466583
1180	0.19092143476009368
1181	0.19007589519023896
1182	0.1878157675266266
1183	0.19625440537929537
1184	0.18609847053885462
1185	0.18418152034282684
1186	0.16492964923381806
1187	0.15086201280355455
1188	0.15598311722278596
1189	0.1609432861208916
1190	0.16441539227962498
1191	0.16413291394710544
1192	0.16183528900146485
1193	0.15722530633211135
1194	0.16496234610676763
1195	0.1650890126824379
1196	0.16779952645301818
1197	0.1646902233362198
1198	0.1627433702349663
1199	0.1566904067993164
1200	0.15696001499891282
1201	0.16351303607225418
1202	0.16132735013961794
1203	0.15323542878031735
1204	0.15378352329134942
1205	0.15832001194357873
1206	0.15776187554001808
1207	0.15751621797680854
1208	0.15206576362252233
1209	0.1499099425971508
1210	0.14837019816040994
1211	0.13919059187173843
1212	0.14162841141223909
1213	0.1469489000737667
1214	0.14162240326404574
1215	0.14175177812576295
1216	0.14248324930667877
1217	0.14972897619009018
1218	0.15760596841573715
1219	0.15830893069505692
1220	0.1575641140341759
1221	0.15953421965241432
1222	0.162511070817709
1223	0.1646702565252781
1224	0.17723923921585083
1225	0.17640333473682404
1226	0.17321586459875107
1227	0.1631363146007061
1228	0.1653576470911503
1229	0.17319487109780313
1230	0.18241043016314512
1231	0.1838054858148098
1232	0.20302398279309275
1233	0.20676060989499095
1234	0.2106602229177952
1235	0.2132664151489735
1236	0.2169376738369465
1237	0.22090605348348621
1238	0.2101767674088478
1239	0.19604152515530587
1240	0.20185844972729686
1241	0.2093302331864834
1242	0.19626579210162162
1243	0.19543969407677653
1244	0.18002762123942376
1245	0.17773947194218637
1246	0.18114102259278297
1247	0.17699762359261512
1248	0.1758352518081665
1249	0.17938586473464965
1250	0.18138743340969085
1251	0.17236123979091644
1252	0.1614654466509819
1253	0.14886477664113043
1254	0.14483274817466735
1255	0.14304874539375306
1256	0.14081338346004488
1257	0.1406793832778931
1258	0.141300155967474
1259	0.14035719409585
1260	0.1190773256123066
1261	0.11576387882232667
1262	0.11560294032096864
1263	0.12509436532855034
1264	0.12770007625222207
1265	0.12163928598165513
1266	0.11231073439121247
1267	0.11195801347494126
1268	0.10905313715338708
1269	0.10957689061760904
1270	0.11258744075894357
1271	0.11949634552001953
1272	0.12059490829706193
1273	0.11330477520823479
1274	0.11395605504512786
1275	0.12375198230147362
1276	0.1251539669930935
1277	0.1276673696935177
1278	0.13270168602466584
1279	0.13879223242402078
1280	0.14284962341189383
1281	0.1410330630838871
1282	0.13888725936412813
1283	0.13930597975850104
1284	0.1505288802087307
1285	0.14437217935919763
1286	0.15133942887187005
1287	0.14751770570874215
1288	0.1454021617770195
1289	0.1401142537593842
1290	0.13572978377342224
1291	0.1295278996229172
1292	0.13792103454470636
1293	0.13641521334648132
1294	0.13026502579450608
1295	0.13842835128307346
1296	0.1376083940267563
1297	0.14036618545651436
1298	0.14098813086748122
1299	0.14340266436338425
1300	0.14039030969142913
1301	0.1417579986155033
1302	0.13288330212235452
1303	0.13283086568117144
1304	0.12372803166508674
1305	0.1139630138874054
1306	0.10553986132144927
1307	0.10733442828059196
1308	0.10725544691085816
1309	0.10284798443317414
1310	0.10248037204146385
1311	0.10728812366724015
1312	0.11658660620450975
1313	0.12718425244092943
1314	0.12752785235643388
1315	0.12710244357585906
1316	0.1346078097820282
1317	0.13042114675045013
1318	0.12875908240675926
1319	0.12949935644865038
1320	0.1408735565841198
1321	0.14002258107066154
1322	0.12942756712436676
1323	0.12170789390802382
1324	0.12289206609129906
1325	0.1275465339422226
1326	0.11900842487812044
1327	0.11807901263237001
1328	0.12209721803665163
1329	0.1223416939377785
1330	0.11448885500431061
1331	0.11001558005809783
1332	0.10869115814566613
1333	0.11333527639508248
1334	0.11998595520853997
1335	0.11449462175369264
1336	0.12183598875999452
1337	0.13375646322965623
1338	0.13209425881505013
1339	0.1336717486381531
1340	0.14340272396802903
1341	0.14664998501539234
1342	0.15255723595619206
1343	0.15532647222280502
1344	0.16596592664718626
1345	0.1717439107596874
1346	0.16398451477289197
1347	0.16473908871412274
1348	0.16341577917337416
1349	0.15851470232009887
1350	0.16282872259616854
1351	0.1634954795241356
1352	0.16245187893509866
1353	0.15553574487566948
1354	0.14250875785946848
1355	0.1371285289525986
1356	0.13816349804401398
1357	0.13747502863407135
1358	0.1382903389632702
1359	0.1436489723622799
1360	0.13019974008202553
1361	0.14120694026350977
1362	0.14420483559370043
1363	0.1451658010482788
1364	0.14129608049988746
1365	0.1394553527235985
1366	0.14091587886214257
1367	0.13532665595412255
1368	0.13420612812042235
1369	0.13447448909282683
1370	0.13987395018339158
1371	0.12480148971080779
1372	0.11843467503786087
1373	0.11421751976013184
1374	0.11401286572217942
1375	0.11690245345234872
1376	0.1153255544602871
1377	0.1130787529051304
1378	0.11626298278570177
1379	0.10887852534651757
1380	0.1157369740307331
1381	0.11585139408707619
1382	0.11650869101285935
1383	0.11507068946957588
1384	0.11904886662960051
1385	0.12360236570239067
1386	0.1235681153833866
1387	0.12194914445281028
1388	0.11972285211086275
1389	0.12159831002354624
1390	0.11260603144764901
1391	0.11095670610666275
1392	0.11297351941466333
1393	0.11628322750329972
1394	0.1154068574309349
1395	0.11006391495466232
1396	0.10954328402876853
1397	0.11464293673634529
1398	0.11121737584471704
1399	0.11196896955370904
1400	0.11461139842867853
1401	0.11757429763674739
1402	0.1146289572119713
1403	0.11393472552299502
1404	0.11163913384079935
1405	0.11149978488683704
1406	0.12122449651360513
1407	0.11596880108118057
1408	0.11627318337559701
1409	0.11549436822533608
1410	0.11066583916544914
1411	0.1089322730898857
1412	0.11279078498482704
1413	0.11031181439757347
1414	0.11215648427605629
1415	0.11237336173653603
1416	0.10566611364483833
1417	0.10877190530300142
1418	0.11347252279520036
1419	0.11434870585799219
1420	0.11909781917929652
1421	0.11654758229851725
1422	0.11664661690592767
1423	0.11860881596803664
1424	0.1163225419819355
1425	0.11656859070062638
1426	0.11320577710866929
1427	0.10839951708912851
1428	0.10510482564568521
1429	0.10504843145608904
1430	0.09563386142253877
1431	0.09715794101357461
1432	0.09409601166844368
1433	0.09573863595724107
1434	0.0990625634789467
1435	0.09829341620206833
1436	0.09764788299798965
1437	0.09408664889633656
1438	0.09008407332003115
1439	0.09338215999305247
1440	0.09329724647104738
1441	0.09285570867359638
1442	0.09521157778799534
1443	0.09331922046840192
1444	0.09449453167617322
1445	0.09399852193892004
1446	0.09881642721593381
1447	0.10024024769663811
1448	0.10414649620652199
1449	0.10015323832631111
1450	0.10320237129926682
1451	0.10867125019431116
1452	0.10815081372857095
1453	0.10634905397892
1454	0.10533827096223833
1455	0.11547122970223427
1456	0.11360019519925119
1457	0.11536741033196449
1458	0.11343574151396751
1459	0.11576895490288736
1460	0.13036144599318505
1461	0.12987073138356212
1462	0.13287660107016566
1463	0.1326971985399723
1464	0.12879124581813814
1465	0.11802821606397627
1466	0.11557334810495377
1467	0.11758645474910737
1468	0.12092477753758431
1469	0.12450406104326249
1470	0.11717687696218491
1471	0.11214004233479499
1472	0.10855461433529853
1473	0.10683068111538886
1474	0.10609661415219307
1475	0.10422079041600228
1476	0.10521760582923889
1477	0.10277237296104433
1478	0.10679425075650217
1479	0.10116386637091639
1480	0.08854935914278031
1481	0.0921884022653103
1482	0.0891258239746094
1483	0.09520763009786609
1484	0.10010991469025615
1485	0.10763872638344767
1486	0.10624297931790352
1487	0.10661522820591927
1488	0.10248443335294724
1489	0.10940140336751938
1490	0.11096406355500223


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_poly_k5_loss_mvavg.csv <==
0	2.7499394178390504
1	2.9917913913726806
2	2.785574579238892
3	2.792563271522522
4	2.7644350051879885
5	2.835681438446045
6	2.8494989156723025
7	2.8563805341720583
8	2.8282779932022097
9	2.7184492826461795
10	2.845517063140869
11	2.483066487312317
12	2.4378917932510378
13	2.3227532982826236
14	2.3743582844734195
15	2.2380558967590334
16	2.0428119182586673
17	1.7363569736480715
18	1.6936426639556887
19	1.8571506023406983
20	1.7736275911331179
21	1.9122585058212282
22	2.0171132326126098
23	2.0896764874458316
24	2.008217120170593
25	2.077467215061188
26	2.266220676898956
27	2.437002885341644
28	2.5779042601585394
29	2.551841127872467
30	2.593531596660614
31	2.58244549036026
32	2.6285153746604917
33	2.56928004026413
34	2.585603082180023
35	2.481826639175415
36	2.39533281326294
37	2.4133205890655525
38	2.230101561546326
39	2.2291839838027956
40	2.2183704137802125
41	2.175483012199402
42	2.2683564424514775
43	2.4722804784774786
44	2.5921386361122134
45	2.753186535835266
46	2.723806309700012
47	2.819555950164795
48	2.8574339509010316
49	2.8700779557228087
50	2.9601677536964415
51	2.915976583957672
52	2.727951395511627
53	2.5854832530021667
54	2.5764261841773983
55	2.680707037448883
56	2.7983522772789002
57	2.6651545882225034
58	2.800286793708801
59	2.8145682096481326
60	2.742172932624817
61	2.6589426100254063
62	2.670056873559952
63	2.6346972286701202
64	2.4822019517421725
65	2.268755716085434
66	2.172275108098984
67	2.142865580320358
68	2.1266962230205535
69	2.0351984202861786
70	2.2160602748394016
71	2.468184578418732
72	2.5575547099113463
73	2.5963796973228455
74	2.635307669639588
75	2.642376637458802
76	2.981096196174622
77	2.915130007266998
78	2.9709571957588197
79	3.0679182410240173
80	2.980570042133331
81	2.960131371021271
82	2.89462605714798
83	2.978838980197907
84	3.0793092370033266
85	2.9971201419830327
86	2.8933180809021
87	2.9253122448921207
88	2.900597298145294
89	2.7956330180168147
90	2.6200397849082946
91	2.5273324370384214
92	2.5136792063713074
93	2.3808415412902835
94	2.2994230151176454
95	2.577363920211792
96	2.4401982307434085
97	2.465826678276062
98	2.429185390472412
99	2.4390974402427674
100	2.489918029308319
101	2.5382955431938172
102	2.619110786914826
103	2.672851133346558
104	2.6175198435783393
105	2.4458859324455267
106	2.487048637866974
107	2.581510007381439
108	2.5363286375999454
109	2.5475709438323975
110	2.6180812358856205
111	2.567810225486755
112	2.4343321681022645
113	2.521823418140411
114	2.5605839252471925
115	2.636900854110718
116	2.51129322052002
117	2.4307741165161136
118	2.3792304396629333
119	2.36468642950058
120	2.4499138474464415
121	2.3660542488098146
122	2.3825908303260803
123	2.223219072818756
124	2.3824653387069703
125	2.3191247701644895
126	2.3531328678131103
127	2.3138211727142335
128	2.3816054940223697
129	2.36593633890152
130	2.1388452649116516
131	2.0958083033561707
132	2.2864502310752868
133	2.2632186651229858
134	2.086391842365265
135	2.010059130191803
136	1.8698789715766908
137	1.8321290135383608
138	1.9064146399497988
139	2.0120075583457946
140	2.103608047962189
141	2.2317023992538454
142	1.9777990102767946
143	2.030129992961884
144	2.1268418550491335
145	2.100744593143463
146	2.1727016925811773
147	2.144257712364197
148	2.001413679122925
149	1.9483822107315065
150	1.874856400489807
151	1.7790245413780215
152	1.8517263174057008
153	1.9497450828552247
154	1.8660783410072328
155	1.899195992946625
156	1.8788637399673465
157	1.928882777690888
158	1.9904738783836367
159	2.050947988033295
160	1.9617547988891602
161	2.0606382727622985
162	2.136466336250305
163	2.252280259132385
164	2.281580543518066
165	2.298421800136566
166	2.238402104377747
167	2.2615168690681458
168	2.2386131644248968
169	2.136146724224091
170	2.1226701855659487
171	2.3090647578239443
172	2.2426690936088565
173	2.05662294626236
174	2.0432941198349
175	2.1219750881195063
176	2.251284778118133
177	2.3813032269477845
178	2.428014075756073
179	2.519178235530853
180	2.618210327625275
181	2.3930594325065613
182	2.346062266826629
183	2.3391174435615545
184	2.3507174372673036
185	2.267151749134064
186	2.123509418964386
187	1.9518022775650024
188	1.8925710439682009
189	1.8390518903732302
190	1.9556943774223332
191	2.0031934618949894
192	1.968281960487366
193	1.8487670540809633
194	1.8281193137168885
195	1.785326063632965
196	1.914003336429596
197	1.9010435938835144
198	1.950379765033722
199	1.8669950723648072
200	1.8929442882537841
201	1.7785994410514832
202	1.8475008249282836
203	1.9678335547447205
204	1.9559934258460998
205	2.02983740568161
206	2.0342278599739076
207	1.9901162266731263
208	1.9763456463813782
209	2.1052854299545287
210	1.9053646206855777
211	2.0262246131896977
212	2.045872354507446
213	2.0841773033142093
214	2.107702136039734
215	2.082615160942078
216	2.0761193275451664
217	2.3027212023735046
218	2.198926043510437
219	2.1507519483566284
220	2.211440718173981
221	2.2464386582374574
222	2.183244240283966
223	2.089156472682953
224	2.0625494241714475
225	1.9742344617843628
226	1.9275075912475588
227	1.8108493089675903
228	1.8890333294868467
229	1.8723203182220458
230	2.0261465787887576
231	1.8410050034523013
232	1.9178432106971743
233	1.9071592807769777
234	1.9653686404228212
235	2.076512658596039
236	2.104332995414734
237	2.0402973651885987
238	1.942243540287018
239	1.8789408326148986
240	1.6851992011070251
241	1.8322250843048096
242	1.739000403881073
243	1.7447451710700987
244	1.686946964263916
245	1.621788501739502
246	1.5205154895782471
247	1.5907294034957886
248	1.7574095368385316
249	1.8689829826354982
250	1.833549225330353
251	1.7349452614784242
252	1.7909390091896058
253	1.7337911248207094
254	1.7582678079605105
255	1.6988292694091796
256	1.8674800038337707
257	1.8605005860328676
258	1.9693683266639712
259	1.8626836061477663
260	1.9414502739906312
261	1.9487381219863893
262	1.961908519268036
263	2.053733313083649
264	1.9882939338684082
265	2.0829328775405886
266	2.0037253737449645
267	1.9041555523872378
268	1.624320220947266
269	1.6633821010589602
270	1.5340150833129886
271	1.5670757055282594
272	1.5166420459747316
273	1.4561029434204102
274	1.4706762909889224
275	1.4167307019233706
276	1.5783234119415284
277	1.570463705062866
278	1.5743635177612305
279	1.5123916625976563
280	1.6096109390258788
281	1.5249596595764159
282	1.5566001534461975
283	1.5897114396095275
284	1.5493348598480223
285	1.5838033437728882
286	1.4104047536849977
287	1.3790425777435305
288	1.4132994055747987
289	1.4079968333244326
290	1.4213564395904545
291	1.4011563777923586
292	1.3179514586925505
293	1.2464473128318787
294	1.2963236927986146
295	1.2307067751884462
296	1.174012327194214
297	1.2605421066284181
298	1.2543096423149107
299	1.3000006675720215
300	1.2309540271759034
301	1.2380674839019774
302	1.3978434264659882
303	1.4108702421188357
304	1.401410734653473
305	1.4327730774879457
306	1.4738274455070497
307	1.4860830307006838
308	1.462583196163178
309	1.5202490448951722
310	1.615952730178833
311	1.6445689797401428
312	1.5722133636474611
313	1.5553457736968996
314	1.5688980221748354
315	1.548200070858002
316	1.6478828191757204
317	1.5679957866668703
318	1.5323843121528626
319	1.4337500214576722
320	1.3253997802734376
321	1.369499135017395
322	1.4315653204917909
323	1.6182599067687986
324	1.6545671224594116
325	1.749160075187683
326	1.602756953239441
327	1.6616350531578064
328	1.7063799619674682
329	1.7528322219848633
330	1.7824465036392212
331	1.7067177236080169
332	1.6365396082401276
333	1.471816164255142
334	1.3985085546970366
335	1.2864659845829007
336	1.3317727267742159
337	1.2561631023883821
338	1.1932743072509766
339	1.2875494003295902
340	1.234341049194336
341	1.268469673395157
342	1.1822156965732575
343	1.2261346399784088
344	1.199417978525162
345	1.2827550232410432
346	1.2094315588474274
347	1.2435415804386138
348	1.2657930076122283
349	1.0696815729141236
350	1.1460475683212281
351	1.119915622472763
352	1.13958997130394
353	1.1665269911289216
354	1.1821815609931945
355	1.0948184251785278
356	1.1881889224052429
357	1.3338042736053468
358	1.3768728196620943
359	1.4555830359458926
360	1.385014891624451
361	1.4206995189189913
362	1.4094053506851196
363	1.333056116104126
364	1.3861694395542146
365	1.512407869100571
366	1.5068150341510775
367	1.2923710227012635
368	1.277496111392975
369	1.2549579977989196
370	1.2883145451545714
371	1.21663801074028
372	1.2453860521316529
373	1.2725860357284546
374	1.239335775375366
375	1.1001659452915191
376	1.0351816833019258
377	1.0847370982170106
378	1.083854103088379
379	1.0771899580955506
380	1.0785127878189087
381	1.085748028755188
382	1.0710594534873965
383	1.0691722989082337
384	1.0689802885055542
385	1.15594362616539
386	1.1362588346004485
387	1.1917224347591402
388	1.1827207148075105
389	1.2862966001033782
390	1.2780358254909516
391	1.3623400211334231
392	1.3445210814476014
393	1.3383734703063965
394	1.3233253061771395
395	1.2664745032787323
396	1.3262565433979034
397	1.2645303905010223
398	1.31231809258461
399	1.180303454399109
400	1.1713303923606873
401	1.1853090286254884
402	1.2174529671669008
403	1.2447240352630615
404	1.2286939680576325
405	1.2147805392742157
406	1.2107782900333406
407	1.2118354618549347
408	1.1886815369129182
409	1.2677654385566712
410	1.285693109035492
411	1.3293396711349488
412	1.297203928232193
413	1.266948276758194
414	1.3116259157657624
415	1.3014190375804902
416	1.364862436056137
417	1.3343352019786834
418	1.2943714439868927
419	1.2653641521930694
420	1.2889600574970246
421	1.1476020991802216
422	1.169779324531555
423	1.1336213946342468
424	1.1258771777153016
425	1.1665126085281374
426	1.0536536574363706
427	1.0909345865249631
428	1.0841767072677613
429	1.0234647810459139
430	0.9721434593200684
431	1.025866961479187
432	1.0387937545776367
433	1.0324935078620912
434	0.9892280399799348
435	0.965835589170456
436	0.9747726917266847
437	0.9478712141513825
438	0.9827932298183442
439	0.9996370911598207
440	1.049088031053543
441	1.0497556746006014
442	1.0269561111927032
443	1.113765960931778
444	1.1839949607849123
445	1.1515248179435733
446	1.2244960010051726
447	1.224195021390915
448	1.2175027668476104
449	1.2694805443286896
450	1.261922699213028
451	1.2156308591365814
452	1.22285230755806
453	1.1937660038471223
454	1.1466219723224642
455	1.1491353929042818
456	1.0511982202529908
457	1.0722340285778047
458	1.0892082512378691
459	1.0270476281642915
460	0.9818185389041899
461	0.9900574862957001
462	0.9879643380641937
463	0.9418845772743225
464	0.9565161108970643
465	1.0411351323127747
466	1.0638004958629608
467	1.0583060145378114
468	1.0104620993137359
469	1.1405972659587862
470	1.1553938925266267
471	1.171284121274948
472	1.296738749742508
473	1.3466652154922485
474	1.3423091053962708
475	1.3009040594100951
476	1.311106777191162
477	1.2914060652256012
478	1.3101405382156373
479	1.2708336114883425
480	1.2772014021873475
481	1.3410144686698915
482	1.2026048123836517
483	1.169684511423111
484	1.1398908257484437
485	1.1433056950569154
486	1.138347101211548
487	1.1668946981430055
488	1.1528292655944825
489	1.1712719440460204
490	1.1457483410835265
491	1.0699252963066102
492	1.073598808050156
493	1.0523342907428743
494	1.0550427675247194
495	1.0123370587825775
496	1.0383394062519073
497	1.028681242465973
498	1.0203917622566223
499	0.9423043489456177
500	0.9753499269485474
501	0.981770533323288
502	0.9688312590122222
503	0.970816546678543
504	0.9840836703777314
505	0.9805356562137604
506	0.9760727941989897
507	1.0135485529899597
508	1.0194447338581085
509	0.9718551516532897
510	0.9262294709682466
511	0.9131632804870606
512	1.0023565888404846
513	0.9771124064922334
514	0.9782164812088013
515	0.9968913733959199
516	0.9586237847805025
517	0.9149167716503145
518	0.9541748762130738
519	1.0123267948627472
520	1.0174870610237121
521	1.0508741974830629
522	0.9952111482620241
523	0.9785331308841706
524	1.0037260770797731
525	1.0403342604637147
526	1.029604297876358
527	1.0785140693187714
528	1.0384992957115173
529	1.015345048904419
530	1.0316637337207795
531	1.038569337129593
532	1.0366495549678805
533	1.0784728646278383
534	1.0955645442008972
535	1.0363547384738923
536	1.0525746762752535
537	1.0682600438594818
538	1.0662445485591887
539	1.0394876658916474
540	0.9958773970603944
541	0.9695146143436433
542	0.9578758776187899
543	0.9585780382156374
544	0.9398149609565736
545	0.971983450651169
546	0.9477551400661469
547	0.919259124994278
548	0.9741375327110291
549	1.0124158024787904
550	1.0469931960105896
551	1.038709455728531
552	1.0742680490016938
553	1.0902068436145784
554	1.053695946931839
555	1.0372525274753572
556	1.0669463992118837
557	0.98649899661541
558	0.8915752857923508
559	0.8987171620130538
560	0.9162960618734359
561	0.9438690632581711
562	0.8747313767671585
563	0.8421265333890915
564	0.9075357049703598
565	0.912694188952446
566	0.8833252876996994
567	0.9325910210609436
568	0.9299922674894333
569	0.9244924634695054
570	0.9216640800237655
571	0.8672723025083541
572	0.8694817394018174
573	0.8599607974290848
574	0.7864106744527817
575	0.78390853703022
576	0.8085867375135422
577	0.8412271231412887
578	0.9219408750534057
579	0.8761134743690492
580	0.839325386285782
581	0.9045621454715731
582	0.913691967725754
583	0.9703819572925569
584	0.9723612427711489
585	0.9500122070312501
586	0.9723372042179109
587	0.9060049116611482
588	0.8365712940692902
589	0.878942507505417
590	0.934482729434967
591	0.9380175828933717
592	0.9262849867343903
593	0.8887769162654878
594	0.9132568955421448
595	0.8874427139759065
596	0.841957825422287
597	0.8538025379180908
598	0.8459327250719071
599	0.8477943331003189
600	0.7748913973569871
601	0.709043863415718
602	0.737093386054039
603	0.7250428169965745
604	0.7195844024419785
605	0.7943010777235032
606	0.8449216812849046
607	0.840427002310753
608	0.9323397576808929
609	0.9571304857730867
610	1.0494890928268434
611	1.0778747975826264
612	1.0740861177444458
613	1.0902154922485352
614	1.0859641551971437
615	1.0074782788753511
616	0.9711095988750458
617	0.9626966774463654
618	0.9034076392650605
619	0.8786479532718658
620	0.8255603909492492
621	0.830159443616867
622	0.8084098339080811
623	0.7760981023311616
624	0.7694018006324769
625	0.764594578742981
626	0.7147102206945419
627	0.7215823918581009
628	0.7345924466848375
629	0.7360059708356856
630	0.7530387073755265
631	0.7064101129770279
632	0.7735283344984055
633	0.8269737511873247
634	0.8235307842493058
635	0.8943893998861312
636	0.9237735688686372
637	0.9085680902004242
638	0.8608907103538513
639	0.8765392899513246
640	0.8646775782108308
641	0.9153264522552491
642	0.8772132873535156
643	0.8581430971622467
644	0.8211170583963394
645	0.7512363642454147
646	0.7472611933946609
647	0.7893138319253922
648	0.8168616682291031
649	0.766261199116707
650	0.7769267648458482
651	0.7889411062002183
652	0.7624469250440598
653	0.7310959786176682
654	0.7697916030883789
655	0.8030083835124969
656	0.8033214151859283
657	0.7583959966897964
658	0.7407844513654709
659	0.7328926354646683
660	0.708681932091713
661	0.6622533947229385
662	0.6554941326379776
663	0.6467993527650833
664	0.6712621361017227
665	0.6846973150968553
666	0.6694295018911361
667	0.6772401988506318
668	0.6915277242660522
669	0.7213149845600129
670	0.787204486131668
671	0.8238040149211884
672	0.8198942601680757
673	0.8228280007839204
674	0.7625302970409393
675	0.76485875248909
676	0.8020927071571351
677	0.797158968448639
678	0.7910726904869081
679	0.8221036076545718
680	0.7414712607860566
681	0.6961230993270875
682	0.7228323221206666
683	0.7539659798145295
684	0.8019346177577973
685	0.7987979829311371
686	0.7736541509628296
687	0.7725058436393739
688	0.7884521424770355
689	0.7170878767967225
690	0.69567029774189
691	0.6806455701589584
692	0.722168728709221
693	0.6997409969568252
694	0.6638358145952225
695	0.6316011756658554
696	0.6894452184438706
697	0.6831801056861878
698	0.6662901043891907
699	0.678980040550232
700	0.6984603375196456
701	0.7007750928401947
702	0.6441653609275819
703	0.6528649210929872
704	0.696442484855652
705	0.7244960129261018
706	0.6849096298217773
707	0.6752782672643662
708	0.7444075733423233
709	0.7336514919996262
710	0.7414680927991868
711	0.7365251123905182
712	0.7552542269229889
713	0.7583543121814728
714	0.7408799052238465
715	0.7327748477458955
716	0.7136939883232118
717	0.7416057348251345
718	0.676393073797226
719	0.6675494492053986
720	0.6531966626644135
721	0.7106480956077577
722	0.6470909446477889
723	0.6139699757099152
724	0.589999806880951
725	0.6166492938995362
726	0.6424729347229005
727	0.6958004295825959
728	0.713545024394989
729	0.7334581255912782
730	0.7828881800174715
731	0.7750509440898896
732	0.7799148052930831
733	0.8106495916843414
734	0.8118595361709594
735	0.7992767870426178
736	0.8511862576007844
737	0.8059041440486909
738	0.7729645490646363
739	0.8107852578163147
740	0.7417585521936417
741	0.7637902289628983
742	0.8205630511045456
743	0.8705306500196457
744	0.8568431943655015
745	0.8117834508419037
746	0.7599548935890198
747	0.7450501263141632
748	0.7711159288883209
749	0.7713923752307893
750	0.7957153946161271
751	0.7115629017353059
752	0.7271526396274567
753	0.6802906930446625
754	0.6875279545783997
755	0.7214585989713669
756	0.7329662412405016
757	0.7466758042573929
758	0.765692874789238
759	0.7197137027978897
760	0.7126878589391709
761	0.7969371497631074
762	0.7659824907779694
763	0.758495706319809
764	0.7695581495761872
765	0.7577857494354249
766	0.8082174837589264
767	0.8339994907379151
768	0.8022577345371247
769	0.8935551762580872
770	0.9051228642463685
771	0.8465232849121094
772	0.8027022361755372
773	0.8237880647182465
774	0.7944877058267594
775	0.7896704226732255
776	0.7389444559812546
777	0.6847592532634735
778	0.7144012033939362
779	0.6214628398418428
780	0.6147926688194276
781	0.6424268364906311
782	0.6540760546922685
783	0.626926651597023
784	0.6561039865016938
785	0.6991978764533997
786	0.715398532152176
787	0.7384465724229813
788	0.7454309552907944
789	0.7417679399251937
790	0.7364929944276809
791	0.7206396251916884
792	0.7328768253326415
793	0.7332572102546693
794	0.7395944774150849
795	0.688709717988968
796	0.6605262815952302
797	0.6679382681846618
798	0.6592836558818818
799	0.6509011000394822
800	0.6675160855054857
801	0.6655658930540086
802	0.6687362283468247
803	0.7072628527879716
804	0.6952413231134416
805	0.6960841923952104
806	0.6529198944568634
807	0.6894950985908508
808	0.6317403048276902
809	0.6719664692878724
810	0.6922969341278078
811	0.768408226966858
812	0.7547241151332855
813	0.7043135464191437
814	0.7006337702274323
815	0.7252826154232026
816	0.7190692216157913
817	0.6819456607103348
818	0.744755309820175
819	0.7368508219718933
820	0.7035211086273193
821	0.6450541317462921
822	0.6563231825828553
823	0.6817435503005983
824	0.7052758932113647
825	0.6948850393295289
826	0.695452117919922
827	0.7072849094867707
828	0.6757868707180023
829	0.6551070690155029
830	0.6982302248477936
831	0.6611469238996506
832	0.6534194827079772
833	0.6444104909896851
834	0.6198533296585084
835	0.6527658104896545
836	0.6779694318771362
837	0.6615471601486206
838	0.6573732435703278
839	0.6691397368907929
840	0.6592851758003234
841	0.707885816693306
842	0.7119447946548461
843	0.7141399860382078
844	0.7174209058284758
845	0.6916826426982878
846	0.6920659661293029
847	0.7060934245586394
848	0.7122782230377196
849	0.7049736380577089
850	0.6882728874683381
851	0.676902186870575
852	0.7058269619941712
853	0.6936639845371247
854	0.6930368900299073
855	0.6753580689430237
856	0.7020097553730013
857	0.6561130791902543
858	0.6371929317712784
859	0.6519398659467698
860	0.6493276983499527
861	0.6235619992017747
862	0.5955421417951584
863	0.5887787431478501
864	0.5890815824270249
865	0.6137823194265365
866	0.5782871752977371
867	0.6535365164279938
868	0.6700901925563812
869	0.6746118903160097
870	0.6683008372783661
871	0.6677242338657379
872	0.7002174437046051
873	0.7206287860870363
874	0.6953013390302659
875	0.6882772058248521
876	0.6935462564229965
877	0.6063582196831704
878	0.6614104822278023
879	0.6481667593121528
880	0.6574763193726539
881	0.6446417018771171
882	0.5833400860428809
883	0.5810024753212929
884	0.6068525299429893
885	0.5629459336400032
886	0.5789902105927468
887	0.6314324289560318
888	0.5429026693105697
889	0.571197858452797
890	0.5645484060049059
891	0.5816317200660707
892	0.6018376052379609
893	0.6114473760128022
894	0.6066561043262482
895	0.6069159626960755
896	0.5923883020877838
897	0.6054538130760193
898	0.6466766357421876
899	0.6029298096895218
900	0.5796681702136993
901	0.5520569980144501
902	0.5789996951818467
903	0.5757880181074143
904	0.5661587655544282
905	0.6186990588903428
906	0.6209658294916154
907	0.5845882326364518
908	0.5805634886026383
909	0.5813247174024583
910	0.613316410779953
911	0.6910118103027345
912	0.717352718114853
913	0.7103227198123933
914	0.7418487340211869
915	0.6954694986343385
916	0.7125415444374085
917	0.7126104176044464
918	0.7666247963905335
919	0.7725252002477647
920	0.7536372691392901
921	0.7055979162454606
922	0.6428880125284194
923	0.6277885526418686
924	0.6316909641027451
925	0.6465129911899566
926	0.6414431631565094
927	0.6917637825012206
928	0.6284460544586181
929	0.6158113509416581
930	0.6231452971696853
931	0.6402212053537368
932	0.6567466706037521
933	0.6391209810972214
934	0.649663320183754
935	0.6785607665777207
936	0.6629445523023605
937	0.6433523684740068
938	0.7101721316576004
939	0.6963266640901566
940	0.7098600536584856
941	0.679257357120514
942	0.6730409026145936
943	0.691125637292862
944	0.6562622606754303
945	0.620737874507904
946	0.6883896470069886
947	0.6692088901996612
948	0.6090581953525543
949	0.6627316385507585
950	0.6270899921655655
951	0.6117736339569092
952	0.621116727590561
953	0.6196372151374817
954	0.6136764377355576
955	0.5908526211977005
956	0.5449136525392533
957	0.5429619640111923
958	0.5346283048391343
959	0.5154719501733781
960	0.5196775317192078
961	0.610039645433426
962	0.6357194662094118
963	0.654650926589966
964	0.6743546754121782
965	0.6991998165845872
966	0.6872769623994827
967	0.6620446473360061
968	0.6820376724004744
969	0.6714519470930099
970	0.6722226113080979
971	0.6064712971448899
972	0.6131104141473771
973	0.5886626303195954
974	0.56787748336792
975	0.5590164989233016
976	0.5732551366090775
977	0.6107006937265397
978	0.5768882542848587
979	0.5883766978979111
980	0.5744253635406494
981	0.5572875738143921
982	0.52058864235878
983	0.5224352508783341
984	0.537137171626091
985	0.5739077508449555
986	0.5750210225582123
987	0.5725889980793001
988	0.5527717530727387
989	0.5586161375045777
990	0.5947894752025604
991	0.6079755902290345
992	0.6028546273708344
993	0.6186642169952393
994	0.6018818825483323
995	0.5616354703903199
996	0.5925767898559571
997	0.5804046511650085
998	0.6060071289539337
999	0.5679799675941468
1000	0.544372633099556
1001	0.556642410159111
1002	0.5469679653644562
1003	0.5248918801546096
1004	0.534884250164032
1005	0.5512511342763902
1006	0.5603548854589463
1007	0.5527348846197129
1008	0.5486968636512756
1009	0.5522140204906463
1010	0.5651241689920425
1011	0.547289589047432
1012	0.583818131685257
1013	0.5872525691986085
1014	0.5858099281787872
1015	0.5798552542924881
1016	0.4958331316709519
1017	0.49550291597843177
1018	0.4987455308437348
1019	0.5058485835790635
1020	0.4847143828868867
1021	0.5155589163303376
1022	0.5073035717010499
1023	0.5135429412126541
1024	0.5527409225702287
1025	0.5466678440570831
1026	0.5701637089252471
1027	0.57103551030159
1028	0.6005307257175445
1029	0.6034496039152146
1030	0.6100261270999909
1031	0.5813480883836746
1032	0.5856429666280746
1033	0.6335543543100357
1034	0.5713850140571595
1035	0.5807268738746644
1036	0.6354994356632233
1037	0.6624373733997344
1038	0.6413154721260071
1039	0.6503881692886353
1040	0.6590655505657197
1041	0.6885607212781906
1042	0.6461228221654894
1043	0.5918962568044663
1044	0.6281879067420959
1045	0.6247270435094834
1046	0.5511086642742157
1047	0.529867160320282
1048	0.5169382303953172
1049	0.5148404747247697
1050	0.5061313629150391
1051	0.46526212096214303
1052	0.47161171734333046
1053	0.4789566069841386
1054	0.49792600572109225
1055	0.49461767971515663
1056	0.5113335192203522
1057	0.5222587108612061
1058	0.5600375980138779
1059	0.5443657040596009
1060	0.5506929785013199
1061	0.5597100406885148
1062	0.6048855483531952
1063	0.6748411238193512
1064	0.6596350729465484
1065	0.654057514667511
1066	0.6712425947189332
1067	0.6316366463899614
1068	0.600411555171013
1069	0.5960239797830582
1070	0.5940316200256348
1071	0.5926868289709091
1072	0.5936060458421707
1073	0.5168775588274003
1074	0.5010768622159958
1075	0.5020954877138137
1076	0.4885152488946915
1077	0.5089233219623567
1078	0.5116012156009675
1079	0.6054659456014634
1080	0.6644691944122314
1081	0.6746697515249253
1082	0.6591419011354447
1083	0.6783415526151657
1084	0.6896791249513627
1085	0.7294333457946779
1086	0.7349559068679811
1087	0.734022405743599
1088	0.7190839409828187
1089	0.6596001744270324
1090	0.5783617079257966
1091	0.5937577188014984
1092	0.5894487679004671
1093	0.5607421696186067
1094	0.5466855227947236
1095	0.5310380578041077
1096	0.5512290060520173
1097	0.5621517628431321
1098	0.6190601289272308
1099	0.5944926261901856
1100	0.6163403511047363
1101	0.5732921361923218
1102	0.5540438413619996
1103	0.5708628952503204
1104	0.5814231276512146
1105	0.5961159884929658
1106	0.5589967846870423
1107	0.5337203621864318
1108	0.5053457140922546
1109	0.5404540956020356
1110	0.5418030261993408
1111	0.5745766282081604
1112	0.6307916283607482
1113	0.6386357545852661
1114	0.6060862451791764
1115	0.5906523793935776
1116	0.6158756941556931
1117	0.6292818754911422
1118	0.613489356637001
1119	0.5839866161346435
1120	0.6045761227607727
1121	0.6455962657928468
1122	0.6031495273113251
1123	0.583030852675438
1124	0.5932576030492782
1125	0.557243287563324
1126	0.5141985416412354
1127	0.5459924757480622
1128	0.5923804521560669
1129	0.5717499047517778
1130	0.5698228865861893
1131	0.5068939119577408
1132	0.48424593508243563
1133	0.5075879573822022
1134	0.4988834589719772
1135	0.5903526246547699
1136	0.6036467134952546
1137	0.6525258421897888
1138	0.6041099846363068
1139	0.6580852448940279
1140	0.6476422846317292
1141	0.656366166472435
1142	0.6768678516149521
1143	0.6675124317407608
1144	0.7099993914365769
1145	0.6567913681268692
1146	0.6583862572908401
1147	0.6052693992853164
1148	0.6041389137506485
1149	0.5826498359441757
1150	0.5755402266979218
1151	0.5765989869832993
1152	0.5838570386171341
1153	0.5664074808359145
1154	0.5344148516654968
1155	0.5227048456668854
1156	0.5219537258148194
1157	0.5222921311855316
1158	0.5143834859132767
1159	0.5321219533681869
1160	0.5310650795698165
1161	0.5347839444875717
1162	0.511209025979042
1163	0.5294495731592179
1164	0.5300983041524887
1165	0.5234201282262803
1166	0.5178574800491333
1167	0.5086676716804505
1168	0.49542329609394076
1169	0.471230897307396
1170	0.4915965914726257
1171	0.471092614531517
1172	0.4817520529031753
1173	0.5020518213510513
1174	0.5307651281356812
1175	0.5502132356166839
1176	0.6012050479650497
1177	0.5839975774288179
1178	0.5921517372131347
1179	0.5832763940095901
1180	0.5524058222770691
1181	0.5732400089502335
1182	0.5716840088367463
1183	0.5641225337982179
1184	0.5380434632301331
1185	0.5054397314786911
1186	0.4657554835081101
1187	0.48422156572341923
1188	0.5179072439670563
1189	0.528419354557991
1190	0.5205436080694198
1191	0.5176444679498672
1192	0.511192810535431
1193	0.5075250506401062
1194	0.5236932694911958
1195	0.5321592330932617
1196	0.5366289138793945
1197	0.5153445363044739
1198	0.49547446370124815
1199	0.4895099133253098
1200	0.5233025908470155
1201	0.5211910516023636
1202	0.5055448248982429
1203	0.4957853987812996
1204	0.5211748436093331
1205	0.5166361823678017
1206	0.5412907972931862
1207	0.5227817490696907
1208	0.5363502278923988
1209	0.5600872084498406
1210	0.5600767001509667
1211	0.6208194211125375
1212	0.6403852671384811
1213	0.6302353501319885
1214	0.5880567193031312
1215	0.5725018292665481
1216	0.5486082047224046
1217	0.5846569269895554
1218	0.5875468343496323
1219	0.5907350927591325
1220	0.5685481846332551
1221	0.5174369215965271
1222	0.5185248106718063
1223	0.5284233391284943
1224	0.5315117627382279
1225	0.5394388288259507
1226	0.5503503650426865
1227	0.5514210015535355
1228	0.5225495010614395
1229	0.4956341534852982
1230	0.49629387855529783
1231	0.4902516663074493
1232	0.5166344553232193
1233	0.5030693799257279
1234	0.5190286219120026
1235	0.535947373509407
1236	0.5384133726358414
1237	0.5409720987081528
1238	0.5420112401247025
1239	0.5269228488206863
1240	0.5278626561164856
1241	0.5195526540279389
1242	0.5077597141265869
1243	0.5038663893938065
1244	0.48883852660655974
1245	0.46916385293006896
1246	0.4600410521030426
1247	0.4476367712020874
1248	0.44140033125877387
1249	0.4573206514120102
1250	0.46899833679199227
1251	0.45128122568130496
1252	0.45463901162147524
1253	0.4852392107248307
1254	0.4777905225753784
1255	0.4853523135185242
1256	0.4597664594650269
1257	0.4286926791071892
1258	0.42613598555326465
1259	0.4183300241827965
1260	0.40292561203241345
1261	0.4376876011490822
1262	0.42231398075819016
1263	0.4198141679167748
1264	0.4781742945313454
1265	0.4978332951664925
1266	0.5430293217301368
1267	0.5878429144620896
1268	0.6011366963386535
1269	0.6374907404184341
1270	0.6763238787651061
1271	0.6857435941696167
1272	0.7447669476270675
1273	0.723338270187378
1274	0.675905454158783
1275	0.6641697227954865
1276	0.6321602821350099
1277	0.6119940906763077
1278	0.6317425489425659
1279	0.5908865869045258
1280	0.5483238101005554
1281	0.5493712067604065
1282	0.47568305134773253
1283	0.47393195927143095
1284	0.4639043241739273
1285	0.4538428634405136
1286	0.4365075260400772
1287	0.4345061421394348
1288	0.41366417706012726
1289	0.41667885482311245
1290	0.4356896609067917
1291	0.4120291113853454
1292	0.4133117467164993
1293	0.40116136968135835
1294	0.41818698942661287
1295	0.4538069993257523
1296	0.47656409442424774
1297	0.47903862893581395
1298	0.4862983167171478
1299	0.5083621501922607
1300	0.4929059118032456
1301	0.47461286485195164
1302	0.47517129480838777
1303	0.5090652912855149
1304	0.49555106461048126
1305	0.4730201154947281
1306	0.4591401070356369
1307	0.4906301110982895
1308	0.4828686654567718
1309	0.48690586686134346
1310	0.504098716378212
1311	0.5016663879156114
1312	0.5218578457832337
1313	0.49468100368976603
1314	0.5345565348863602
1315	0.5376364082098007
1316	0.5540905922651291
1317	0.5248302906751633
1318	0.548003512620926
1319	0.5468060791492463
1320	0.5511421978473663
1321	0.5546292483806611
1322	0.5536608040332794
1323	0.5672238558530808
1324	0.5328717440366746
1325	0.5376121193170548
1326	0.5507345288991928
1327	0.5609180241823197
1328	0.5376682281494141
1329	0.5328107059001923
1330	0.5053231090307236
1331	0.5512644112110139
1332	0.5303366243839265
1333	0.5436906397342681
1334	0.536272794008255
1335	0.5257870376110076
1336	0.5103066146373749
1337	0.507334440946579
1338	0.504907312989235
1339	0.5319378823041917
1340	0.5517000734806061
1341	0.5553250074386596
1342	0.576308399438858
1343	0.5441893786191941
1344	0.5887863665819169
1345	0.6029441505670549
1346	0.6030156046152115
1347	0.6263590127229691
1348	0.6202518194913864
1349	0.5774475455284119
1350	0.6349754691123963
1351	0.6447302162647247
1352	0.6227926105260849
1353	0.6264535576105118
1354	0.5927045971155167
1355	0.583058962225914
1356	0.6045010179281235
1357	0.5687331676483155
1358	0.5617636978626251
1359	0.5834938317537308
1360	0.5327913850545883
1361	0.5111491054296494
1362	0.5370560288429261
1363	0.5528401166200638
1364	0.5359365969896318
1365	0.5389872223138811
1366	0.4962246835231782
1367	0.5341224402189255
1368	0.589630189538002
1369	0.563547021150589
1370	0.561819475889206
1371	0.5458336412906647
1372	0.5238912880420685
1373	0.5252432644367218
1374	0.5479650855064392
1375	0.582103681564331
1376	0.6519003480672837
1377	0.6204229980707169
1378	0.5737483203411102
1379	0.5700467765331267
1380	0.5610703140497209
1381	0.5479455113410949
1382	0.6032752990722656
1383	0.5819920271635056
1384	0.5698127299547197
1385	0.521784308552742
1386	0.455893474817276
1387	0.45518286228179927
1388	0.45395767092704775
1389	0.537850621342659
1390	0.5676537275314332
1391	0.5822060495615007
1392	0.5603954404592515
1393	0.5607214570045471
1394	0.549222269654274
1395	0.6038011401891709
1396	0.6037209242582322
1397	0.5935991495847702
1398	0.6270385563373567
1399	0.5847545802593231
1400	0.56731898188591
1401	0.5658759593963624
1402	0.5212611243128776
1403	0.5134558632969857
1404	0.507223702967167
1405	0.4494306311011315
1406	0.4559973672032357
1407	0.4616433247923851
1408	0.42533436268568037
1409	0.37338874489068985
1410	0.3546608224511147
1411	0.33920155018568043
1412	0.36701563596725467
1413	0.37716737091541297
1414	0.3826484680175782
1415	0.39844689965248115
1416	0.39877508282661445
1417	0.39012950360775
1418	0.4061826944351197
1419	0.4121687918901444
1420	0.4020001173019409
1421	0.40728251039981844
1422	0.4139412969350815
1423	0.4379404932260514
1424	0.4720549017190934
1425	0.4813084423542023
1426	0.5432265400886537
1427	0.5721583485603333
1428	0.5541570752859116
1429	0.57832210958004
1430	0.5818286776542663
1431	0.5768378525972366
1432	0.5432296887040138
1433	0.5431479766964912
1434	0.5214673504233359
1435	0.49886529892683035
1436	0.46941207498312
1437	0.4866697892546654
1438	0.4943188712000847
1439	0.49029250591993334
1440	0.5285777613520622
1441	0.5255958124995231
1442	0.5534747421741485
1443	0.5340492278337479
1444	0.5437105774879455
1445	0.538654375076294
1446	0.4976830184459687
1447	0.4636315524578095
1448	0.4910934388637544
1449	0.520698380470276
1450	0.5496127367019654
1451	0.542102113366127
1452	0.5511993855237961
1453	0.5355275377631188
1454	0.5194397225975991
1455	0.5314523234963417
1456	0.5728198364377023
1457	0.6111318543553353
1458	0.6194707766175271
1459	0.5828016385436059
1460	0.5066793546080589
1461	0.5276968374848365
1462	0.5233906224370003
1463	0.559331288933754
1464	0.5696171760559082
1465	0.5668495029211045
1466	0.5534370034933089
1467	0.4868286162614822
1468	0.45760827958583833
1469	0.45011959671974183
1470	0.4741903901100159
1471	0.467816099524498
1472	0.46693245470523836
1473	0.4555958181619645
1474	0.4555540293455125
1475	0.45811321437358854
1476	0.4450308114290238
1477	0.4516583323478699
1478	0.44710991978645326
1479	0.48046239614486697
1480	0.4662290513515473
1481	0.46061600148677834
1482	0.44345855712890636
1483	0.42440069019794474
1484	0.4114486008882523
1485	0.46498899459838866
1486	0.4955557584762574
1487	0.49228377938270573
1488	0.48359920978546145
1489	0.4826892018318176
1490	0.49588478207588194


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_poly_nograd_k3_loss.csv <==
0	1.578267216682434
1	1.403656005859375
2	1.32614266872406
3	3.0107533931732178
4	2.276135206222534
5	1.3059501647949219
6	1.8949934244155884
7	3.472064733505249
8	1.1970934867858887
9	4.336213111877441
10	1.5387370586395264
11	4.7846479415893555
12	2.506795644760132
13	2.0634970664978027
14	2.2770721912384033
15	1.732520341873169
16	3.0338637828826904
17	2.2623138427734375
18	1.3483355045318604
19	2.5923612117767334
20	3.195704221725464
21	1.6021668910980225
22	1.5490684509277344
23	2.1912288665771484
24	1.6175522804260254
25	4.148646831512451
26	1.8545981645584106
27	1.9978147745132446
28	3.36228346824646
29	1.45558762550354
30	1.755246639251709
31	2.9326159954071045
32	3.87166166305542
33	2.408202886581421
34	2.454904556274414
35	0.8981452584266663
36	1.1985805034637451
37	2.573584794998169
38	1.5214948654174805
39	2.8029305934906006
40	1.6166276931762695
41	1.32193124294281
42	2.559629440307617
43	1.284684419631958
44	1.2558355331420898
45	2.7837588787078857
46	1.659217357635498
47	2.023670196533203
48	2.125840902328491
49	1.3113352060317993
50	2.8305530548095703
51	1.7777987718582153
52	2.0759787559509277
53	2.522608995437622
54	5.0894246101379395
55	2.2632670402526855
56	1.630110502243042
57	2.5787758827209473
58	2.5374553203582764
59	1.4128203392028809
60	2.8254153728485107
61	1.8030128479003906
62	1.9625264406204224
63	2.200716495513916
64	1.0169671773910522
65	1.6742727756500244
66	2.5626304149627686
67	1.5969187021255493
68	1.3651524782180786
69	1.756940484046936
70	3.349649667739868
71	2.694152355194092
72	1.529819369316101
73	4.443500518798828
74	2.261317491531372
75	2.055708646774292
76	1.7912933826446533
77	1.74937105178833
78	2.965308427810669
79	1.5436252355575562
80	1.7629282474517822
81	2.2443416118621826
82	2.765192985534668
83	0.9707716703414917
84	1.937656044960022
85	1.6530277729034424
86	2.1777806282043457
87	1.7407472133636475
88	2.161057949066162
89	1.6724859476089478
90	2.2672557830810547
91	2.1055243015289307
92	1.9324735403060913
93	2.2857747077941895
94	1.9689702987670898
95	1.310965895652771
96	2.575333833694458
97	1.4203219413757324
98	2.8733508586883545
99	1.753502607345581
100	1.3814352750778198
101	1.8603891134262085
102	3.706185817718506
103	2.139355182647705
104	2.58174204826355
105	5.685318470001221
106	3.7150521278381348
107	1.7588990926742554
108	1.4815934896469116
109	1.3946471214294434
110	2.6868765354156494
111	2.0324437618255615
112	3.08029842376709
113	1.7377595901489258
114	2.3381145000457764
115	2.971139907836914
116	2.2881336212158203
117	2.2024214267730713
118	2.874739408493042
119	2.0568411350250244
120	1.9924089908599854
121	3.763561248779297
122	2.0902962684631348
123	2.307260513305664
124	2.6418910026550293
125	2.5998482704162598
126	2.779533624649048
127	2.242220640182495
128	1.5895048379898071
129	2.9120736122131348
130	2.3038692474365234
131	1.2991811037063599
132	2.4204790592193604
133	3.0931713581085205
134	4.727051258087158
135	2.374528646469116
136	1.652904987335205
137	1.6516319513320923
138	2.6088075637817383
139	1.8695588111877441
140	2.607034921646118
141	4.0116472244262695
142	1.9939241409301758
143	2.5805134773254395
144	3.341885566711426
145	2.2407472133636475
146	2.8351848125457764
147	2.600712299346924
148	1.6511375904083252
149	1.7470588684082031
150	1.1109975576400757
151	3.102966070175171
152	1.7939740419387817
153	2.322190999984741
154	1.479902982711792
155	2.704435348510742
156	3.5086143016815186
157	3.5432145595550537
158	1.7490817308425903
159	0.8393763899803162
160	3.344127655029297
161	1.8391984701156616
162	1.1537727117538452
163	2.399672746658325
164	2.9967598915100098
165	2.2340118885040283
166	3.193755865097046
167	2.6750741004943848
168	3.3469038009643555
169	1.2552980184555054
170	2.219557285308838
171	1.7109413146972656
172	2.173646926879883
173	3.774536609649658
174	1.6504303216934204
175	1.3421165943145752
176	2.350372791290283
177	2.2286264896392822
178	1.8893117904663086
179	2.0082545280456543
180	1.0770537853240967
181	1.7913949489593506
182	3.1923656463623047
183	2.5792593955993652
184	2.19142746925354
185	2.999032497406006
186	3.237802743911743
187	2.440673351287842
188	2.20204496383667
189	3.254361867904663
190	4.135171413421631
191	2.2576253414154053
192	1.9778066873550415
193	2.6190600395202637
194	1.9527608156204224
195	2.0874457359313965
196	1.3670896291732788
197	1.5916697978973389
198	2.2802069187164307
199	1.8147834539413452
200	2.0394630432128906
201	2.0564563274383545
202	1.8713093996047974
203	2.1567225456237793
204	2.87347412109375
205	2.18912672996521
206	2.9727768898010254
207	2.017745018005371
208	1.4086756706237793
209	1.6260546445846558
210	1.378838300704956
211	0.922233521938324
212	1.2936323881149292
213	1.798904538154602
214	2.142315626144409
215	1.7336653470993042
216	2.6917169094085693
217	2.3419435024261475
218	2.424346685409546
219	2.057543992996216
220	2.169022798538208
221	1.7650880813598633
222	1.7626460790634155
223	4.190909385681152
224	1.6777440309524536
225	2.0855369567871094
226	2.157721757888794
227	1.5371651649475098
228	2.2167227268218994
229	2.3719820976257324
230	3.000178813934326
231	2.1290998458862305
232	1.3751085996627808
233	1.632320761680603
234	2.807236909866333
235	1.861964464187622
236	1.9968030452728271
237	1.360957384109497
238	1.8387391567230225
239	2.4077112674713135
240	2.474456787109375
241	1.9231104850769043
242	1.4120042324066162
243	2.027282476425171
244	1.9991214275360107
245	2.135591983795166
246	2.662008047103882
247	1.6850316524505615
248	2.10638427734375
249	0.694636344909668
250	2.629722833633423
251	3.0804522037506104
252	1.2492587566375732
253	1.6595431566238403
254	1.63003408908844
255	2.0331501960754395
256	2.2975480556488037
257	1.4514539241790771
258	2.0863375663757324
259	2.511288642883301
260	2.2201194763183594
261	1.7111791372299194
262	1.662135362625122
263	1.9969757795333862
264	2.2637670040130615
265	2.5540173053741455
266	1.5796077251434326
267	1.391525149345398
268	1.6618671417236328
269	1.7157868146896362
270	2.413393259048462
271	1.1295607089996338
272	1.0899406671524048
273	3.515531539916992
274	1.5094584226608276
275	2.2937510013580322
276	0.8967469930648804
277	2.3723256587982178
278	1.9758659601211548
279	1.5141414403915405
280	1.5326687097549438
281	1.3321141004562378
282	1.936382532119751
283	1.8139783143997192
284	1.4934422969818115
285	2.8513026237487793
286	1.646427869796753
287	1.5256482362747192
288	3.0609536170959473
289	1.622162103652954
290	0.8568899035453796
291	1.4045405387878418
292	1.5676339864730835
293	1.8427205085754395
294	0.8757007122039795
295	1.4110057353973389
296	1.3127892017364502
297	1.7269364595413208
298	1.275628924369812
299	1.6170885562896729
300	1.397452712059021
301	1.1293392181396484
302	1.263184666633606
303	1.543840765953064
304	1.5883644819259644
305	1.6198127269744873
306	1.652698278427124
307	1.2497727870941162
308	1.2393009662628174
309	1.9283268451690674
310	0.9565085768699646
311	1.4450265169143677
312	1.9441680908203125
313	0.9236050844192505
314	1.8750451803207397
315	1.1878396272659302
316	1.2782950401306152
317	1.0685224533081055
318	1.814136028289795
319	1.3870294094085693
320	1.2539405822753906
321	1.800705075263977
322	2.8128795623779297
323	1.4490768909454346
324	2.388742446899414
325	1.8837475776672363
326	1.202597975730896
327	1.870466709136963
328	1.2680834531784058
329	1.2592997550964355
330	2.75768780708313
331	1.3915784358978271
332	1.370234727859497
333	1.8039085865020752
334	1.978927731513977
335	1.440136432647705
336	1.4707280397415161
337	1.3549989461898804
338	1.020229458808899
339	1.5217686891555786
340	1.0510352849960327
341	1.8907015323638916
342	2.591414451599121
343	1.1754238605499268
344	1.3524090051651
345	0.8709189891815186
346	1.4113801717758179
347	1.1734460592269897
348	1.5093187093734741
349	2.4670941829681396
350	1.294443964958191
351	1.571324110031128
352	1.185121774673462
353	1.4411531686782837
354	1.5172762870788574
355	1.5416513681411743
356	2.1220381259918213
357	1.363080620765686
358	1.432499647140503
359	0.879913330078125
360	0.9845295548439026
361	0.9568386077880859
362	0.95146644115448
363	1.2092690467834473
364	1.0601752996444702
365	0.8416382670402527
366	1.6420674324035645
367	1.275206446647644
368	1.6682450771331787
369	1.2182390689849854
370	1.8588758707046509
371	0.8847243785858154
372	2.06164813041687
373	1.039296269416809
374	1.2642680406570435
375	0.9349018931388855
376	1.6536097526550293
377	1.2659164667129517
378	1.3169467449188232
379	1.0303606986999512
380	1.271297574043274
381	1.767789363861084
382	1.862343430519104
383	2.186330556869507
384	1.5363519191741943
385	2.2047204971313477
386	0.9688518643379211
387	0.7451947927474976
388	0.7145690321922302
389	1.8000268936157227
390	0.9052495360374451
391	1.6727931499481201
392	1.351811170578003
393	1.4858782291412354
394	1.069995403289795
395	0.9168906211853027
396	0.6970609426498413
397	1.5454812049865723
398	1.2730929851531982
399	1.1290831565856934
400	1.3917491436004639
401	1.2500791549682617
402	1.897080421447754
403	1.6112667322158813
404	1.8551909923553467
405	1.2821463346481323
406	1.1084529161453247
407	0.763005793094635
408	1.9197986125946045
409	1.6795395612716675
410	1.0306904315948486
411	0.8711473345756531
412	1.3817594051361084
413	1.1310604810714722
414	0.9896216988563538
415	0.9285385608673096
416	1.3523517847061157
417	1.0548181533813477
418	0.7363601922988892
419	1.1165541410446167
420	1.3266147375106812
421	1.0598876476287842
422	1.6197694540023804
423	0.8629998564720154
424	1.4107906818389893
425	0.9475039839744568
426	0.9144796133041382
427	0.9420450925827026
428	1.402197003364563
429	0.903288722038269
430	1.0945621728897095
431	0.8056285977363586
432	0.9022391438484192
433	1.9803608655929565
434	0.9033531546592712
435	1.3931419849395752
436	1.2324509620666504
437	1.5896234512329102
438	1.3962368965148926
439	0.9214922189712524
440	1.7116972208023071
441	0.7049410939216614
442	0.8951433897018433
443	1.0069772005081177
444	0.7629163265228271
445	1.5669704675674438
446	0.9771587252616882
447	1.0005004405975342
448	1.993287444114685
449	1.6406571865081787
450	1.5784101486206055
451	1.829053521156311
452	0.8316685557365417
453	1.4173020124435425
454	0.8475970029830933
455	0.8678457140922546
456	1.2215672731399536
457	1.247098445892334
458	0.7747145891189575
459	1.1752840280532837
460	1.1008944511413574
461	1.0865566730499268
462	0.9925727844238281
463	1.3463540077209473
464	1.0062506198883057
465	1.0766971111297607
466	1.0058315992355347
467	0.893909752368927
468	0.8930477499961853
469	0.6933712363243103
470	0.8515922427177429
471	2.244668960571289
472	0.8578557372093201
473	0.8831694722175598
474	0.8269550800323486
475	1.7131404876708984
476	0.9433562755584717
477	1.006085753440857
478	0.9465628266334534
479	0.5907374620437622
480	1.3008736371994019
481	0.7609952092170715
482	0.8267730474472046
483	0.7330268621444702
484	0.9349130988121033
485	0.92638099193573
486	1.5140823125839233
487	1.0191048383712769
488	0.9147295951843262
489	1.5929992198944092
490	1.138075351715088
491	0.7607399821281433
492	1.1232026815414429
493	1.1748369932174683
494	0.6349462866783142
495	0.8775449395179749
496	0.8738495707511902
497	1.4677327871322632
498	0.7814638614654541
499	1.145930290222168
500	0.9871320724487305
501	1.465948462486267
502	1.2245718240737915
503	0.686856210231781
504	0.9844445586204529
505	0.9245773553848267
506	0.5065003633499146
507	1.4317479133605957
508	0.6169914603233337
509	1.149218201637268
510	0.9324389100074768
511	1.1078561544418335
512	0.6530184149742126
513	0.7730778455734253
514	1.0632736682891846
515	0.8170230388641357
516	0.7292692065238953
517	1.069346308708191
518	0.7021444439888
519	0.739683210849762
520	0.6085394024848938
521	0.75733482837677
522	1.3649053573608398
523	0.7228730916976929
524	1.0675805807113647
525	0.8709664940834045
526	0.9034349918365479
527	0.9484548568725586
528	0.677531898021698
529	1.2297519445419312
530	0.6385157108306885
531	0.6504932641983032
532	0.9423944354057312
533	0.8424628973007202
534	1.0042178630828857
535	0.5828171372413635
536	0.905290424823761
537	0.7939556837081909
538	0.4851880669593811
539	0.5615100860595703
540	0.541313886642456
541	0.5696561932563782
542	0.5534850358963013
543	0.7172682285308838
544	1.220603585243225
545	1.0794389247894287
546	0.6267674565315247
547	1.0515539646148682
548	0.587161660194397
549	1.0918418169021606
550	0.6145740151405334
551	1.3248319625854492
552	0.6387965679168701
553	1.0951197147369385
554	0.9258037209510803
555	1.011669635772705
556	0.5454593896865845
557	0.5944555997848511
558	0.9029226899147034
559	0.5673437118530273
560	0.9618305563926697
561	1.1640406847000122
562	1.1510940790176392
563	0.569642961025238
564	0.6462427377700806
565	0.7612060904502869
566	1.152029037475586
567	0.8647165298461914
568	0.75944983959198
569	0.9969655871391296
570	0.5401977300643921
571	0.9250531196594238
572	0.5292602181434631
573	0.8900768756866455
574	0.8799391984939575
575	1.0956106185913086
576	0.720220148563385
577	0.862146258354187
578	0.6809267997741699
579	0.5596872568130493
580	0.5379886031150818
581	0.42160525918006897
582	0.5463629961013794
583	0.9406260251998901
584	0.6393401622772217
585	0.8384619951248169
586	0.5059261322021484
587	0.823757529258728
588	0.9982651472091675
589	0.7090553641319275
590	0.7531184554100037
591	0.6097303032875061
592	0.913661539554596
593	1.0668931007385254
594	0.7558080554008484
595	0.9397256970405579
596	0.7376118302345276
597	0.7234845161437988
598	0.5615035891532898
599	1.3431675434112549
600	0.6842673420906067
601	0.83812016248703
602	0.7237523794174194
603	0.9819762110710144
604	0.876365065574646
605	0.9545985460281372
606	0.7112231254577637
607	0.8358824253082275
608	0.7133529186248779
609	0.601589560508728
610	0.5885944366455078
611	0.44427961111068726
612	0.4390183389186859
613	0.8978138566017151
614	0.7220256328582764
615	0.8894539475440979
616	0.6649031639099121
617	0.5439479947090149
618	0.4762679934501648
619	0.9329606890678406
620	0.6842359900474548
621	0.6845194697380066
622	0.3855079114437103
623	0.9330528378486633
624	0.4356795847415924
625	1.0554397106170654
626	0.5683814287185669
627	0.46189484000205994
628	0.5355225205421448
629	0.5124364495277405
630	0.3757944107055664
631	0.6279408931732178
632	0.5370439887046814
633	0.8816568851470947
634	0.874932587146759
635	0.6566973924636841
636	0.8490701913833618
637	0.7301217913627625
638	0.699802577495575
639	0.3843671977519989
640	0.6095845103263855
641	0.6539393067359924
642	0.673285961151123
643	0.5140578746795654
644	0.9818887114524841
645	0.44299018383026123
646	0.5905644297599792
647	0.7129169702529907
648	0.7747585773468018
649	1.045363187789917
650	0.49559614062309265
651	0.4424982964992523
652	0.6617701053619385
653	0.6952546834945679
654	0.672731339931488
655	0.8974213004112244
656	0.5951513051986694
657	0.7410139441490173
658	0.2995230257511139
659	0.5712698698043823
660	0.6245108246803284
661	0.4617127478122711
662	0.37391772866249084
663	0.785747766494751
664	0.3778686225414276
665	1.358077049255371
666	0.6600634455680847
667	0.759962260723114
668	0.558230459690094
669	0.6232590079307556
670	0.5411352515220642
671	0.5665807723999023
672	0.5961843729019165
673	1.2430180311203003
674	0.5261701941490173
675	0.8452842831611633
676	0.34905165433883667
677	0.6478531956672668
678	0.6921329498291016
679	0.33256182074546814
680	0.739628791809082
681	0.6804581880569458
682	0.5900684595108032
683	0.858181893825531
684	0.4030416011810303
685	0.6754323244094849
686	0.4240821301937103
687	0.4967232942581177
688	0.7447742223739624
689	0.5891508460044861
690	0.4400083124637604
691	0.7142763733863831
692	0.5131785869598389
693	0.4116104543209076
694	0.40752023458480835
695	0.5711717009544373
696	0.9390455484390259
697	0.6337578296661377
698	0.45295655727386475
699	0.8119900226593018
700	0.5714026689529419
701	0.2870825231075287
702	0.35668760538101196
703	0.5527315139770508
704	1.1126046180725098
705	0.4343259334564209
706	0.8181185126304626
707	0.5932796001434326
708	0.5375083684921265
709	0.49888020753860474
710	0.5577161312103271
711	0.9183428883552551
712	0.43428662419319153
713	0.7503023147583008
714	0.5732961893081665
715	0.6825737953186035
716	0.7402573823928833
717	0.682542622089386
718	0.5794247388839722
719	0.5828086137771606
720	0.9609371423721313
721	0.5151517987251282
722	0.4325820505619049
723	0.42959529161453247
724	0.4852069318294525
725	0.4632665514945984
726	0.5946590304374695
727	0.4564383924007416
728	0.6865476965904236
729	0.7013538479804993
730	0.42729687690734863
731	0.5803020000457764
732	0.50044846534729
733	0.33656343817710876
734	0.28595206141471863
735	0.6179049611091614
736	0.6125696897506714
737	0.48153528571128845
738	0.461355596780777
739	0.5094859004020691
740	0.7365560531616211
741	0.406218022108078
742	0.521834671497345
743	0.48861944675445557
744	0.44865936040878296
745	0.3408031761646271
746	0.6165174841880798
747	0.4396763741970062
748	0.4038012623786926
749	0.5038785338401794
750	0.3129395842552185
751	0.4808904826641083
752	0.6548552513122559
753	0.4029376804828644
754	0.6136982440948486
755	0.5895593166351318
756	0.5157862901687622
757	0.6953803896903992
758	0.3950727880001068
759	0.3368203938007355
760	0.4953846037387848
761	0.46702873706817627
762	0.6318657994270325
763	0.4378107786178589
764	0.7530097961425781
765	0.6054994463920593
766	0.35704246163368225
767	0.5241433382034302
768	0.5899791121482849
769	0.36982858180999756
770	0.575116753578186
771	0.5562149882316589
772	0.511530876159668
773	0.44723641872406006
774	0.48977118730545044
775	0.5972415208816528
776	0.302959680557251
777	0.7536246180534363
778	0.39844319224357605
779	0.4037817418575287
780	0.6128570437431335
781	0.34322208166122437
782	0.3980863690376282
783	0.6799469590187073
784	0.4797343909740448
785	0.619050145149231
786	0.4603511393070221
787	0.3555549383163452
788	0.4047074019908905
789	0.3860030174255371
790	0.4075762629508972
791	0.2583184838294983
792	0.43412652611732483
793	0.7039225101470947
794	0.4023655354976654
795	0.45004191994667053
796	0.5048422813415527
797	0.3274449110031128
798	0.3372271656990051
799	0.6445801258087158
800	0.36741745471954346
801	0.5655162334442139
802	0.5785113573074341
803	0.44410577416419983
804	0.48962464928627014
805	0.5929803848266602
806	0.600811779499054
807	0.3202195167541504
808	0.7458934187889099
809	0.5297574400901794
810	0.4465758800506592
811	0.5980590581893921
812	0.3382810950279236
813	0.37498316168785095
814	0.29676365852355957
815	0.4663582146167755
816	0.45409154891967773
817	0.5699166059494019
818	0.6438279747962952
819	0.4855852425098419
820	0.3418121337890625
821	0.6554120779037476
822	0.6616935729980469
823	0.3849649131298065
824	0.5213124752044678
825	0.3588266670703888
826	0.7655867338180542
827	0.5591141581535339
828	0.21228067576885223
829	0.5552693009376526
830	0.36818212270736694
831	0.46112334728240967
832	0.4640524089336395
833	0.5665634870529175
834	0.778935432434082
835	0.5055550932884216
836	0.3921855092048645
837	0.3648958206176758
838	0.5734987258911133
839	0.27017340064048767
840	0.403597354888916
841	0.25952330231666565
842	0.5723625421524048
843	0.3322954475879669
844	0.23288768529891968
845	0.44383594393730164
846	0.31984999775886536
847	0.382127583026886
848	0.6817610859870911
849	0.29407134652137756
850	0.33589667081832886
851	0.4672757685184479
852	0.44375067949295044
853	0.6862170696258545
854	0.3298797011375427
855	0.3220454156398773
856	0.36641332507133484
857	0.33170458674430847
858	0.3906547725200653
859	0.34247517585754395
860	0.46203044056892395
861	0.4432636499404907
862	0.20560257136821747
863	0.520955502986908
864	0.4650528132915497
865	0.44162359833717346
866	0.5172759294509888
867	0.32033222913742065
868	0.24196761846542358
869	0.2632123529911041
870	0.2775025963783264
871	0.35979828238487244
872	0.24128669500350952
873	0.2978834807872772
874	0.44709524512290955
875	0.41863876581192017
876	0.23918551206588745
877	0.4690769910812378
878	0.3051677346229553
879	0.42732733488082886
880	0.5302898287773132
881	0.2730832099914551
882	0.7906852960586548
883	0.3104587495326996
884	0.40935349464416504
885	0.37958377599716187
886	0.31399548053741455
887	0.28144511580467224
888	0.34246304631233215
889	0.4559684097766876
890	0.28670385479927063
891	0.43254369497299194
892	0.21290938556194305
893	0.472392201423645
894	0.25274857878685
895	0.36516934633255005
896	0.37577638030052185
897	0.20473989844322205
898	0.37187451124191284
899	0.26657816767692566
900	0.2713697850704193
901	0.46415814757347107
902	0.48793691396713257
903	0.3492331802845001
904	0.3579403758049011
905	0.5408479571342468
906	0.4489207863807678
907	0.3906348645687103
908	0.44047877192497253
909	0.34228408336639404
910	0.4040857255458832
911	0.436231791973114
912	0.594234049320221
913	0.5824487209320068
914	0.3772158920764923
915	0.41256171464920044
916	0.6024840474128723
917	0.33600956201553345
918	0.3155577778816223
919	0.29846957325935364
920	0.4709990322589874
921	0.326381117105484
922	0.31974196434020996
923	0.26276832818984985
924	0.3078707456588745
925	0.21935129165649414
926	0.38192734122276306
927	0.2767386734485626
928	0.2880285978317261
929	0.38844823837280273
930	0.30128660798072815
931	0.3076249361038208
932	0.4816373586654663
933	0.2805546224117279
934	0.43569836020469666
935	0.4658774137496948
936	0.20560166239738464
937	0.2511026859283447
938	0.26024681329727173
939	0.4354563057422638
940	0.27425384521484375
941	0.33751335740089417
942	0.28218236565589905
943	0.2818796634674072
944	0.4522254168987274
945	0.2808980643749237
946	0.311004638671875
947	0.20721475780010223
948	0.6887032389640808
949	0.45533645153045654
950	0.21926026046276093
951	0.31438523530960083
952	0.15391600131988525
953	0.3467484414577484
954	0.5517057180404663
955	0.3675501048564911
956	0.19184263050556183
957	0.3926280736923218
958	0.19775499403476715
959	0.34135597944259644
960	0.2003328800201416
961	0.2664087116718292
962	0.3236555755138397
963	0.4194536805152893
964	0.34145358204841614
965	0.35470959544181824
966	0.34244248270988464
967	0.2718017101287842
968	0.4845190942287445
969	0.30448266863822937
970	0.3303152322769165
971	0.17810900509357452
972	0.3881445527076721
973	0.3440421521663666
974	0.24196521937847137
975	0.25944283604621887
976	0.23114557564258575
977	0.22497455775737762
978	0.3271501064300537
979	0.2177378237247467
980	0.32431697845458984
981	0.425062894821167
982	0.2536669373512268
983	0.6790342330932617
984	0.34844398498535156
985	0.3298468291759491
986	0.40609654784202576
987	0.47812342643737793
988	0.27513623237609863
989	0.18207572400569916
990	0.29522937536239624
991	0.3630165159702301
992	0.27598831057548523
993	0.34155136346817017
994	0.33380642533302307
995	0.2518908977508545
996	0.2219768911600113
997	0.5546230673789978
998	0.2421053647994995
999	0.36857080459594727
1000	0.38695386052131653
1001	0.27043598890304565
1002	0.33312559127807617
1003	0.3127070665359497
1004	0.1913178563117981
1005	0.3488081097602844
1006	0.3679002821445465
1007	0.27762630581855774
1008	0.35664063692092896
1009	0.331464022397995
1010	0.290258526802063
1011	0.26787447929382324
1012	0.6043187379837036
1013	0.4956202208995819
1014	0.2605433464050293
1015	0.48789840936660767
1016	0.29887813329696655
1017	0.1877831220626831
1018	0.3323422372341156
1019	0.3804076611995697
1020	0.24301958084106445
1021	0.36758559942245483
1022	0.22807402908802032
1023	0.26174402236938477
1024	0.19425706565380096
1025	0.22206664085388184
1026	0.2138798087835312
1027	0.30087244510650635
1028	0.1587020605802536
1029	0.27984708547592163
1030	0.2472030371427536
1031	0.3442084789276123
1032	0.28501632809638977
1033	0.4042077660560608
1034	0.24450649321079254
1035	0.2434672862291336
1036	0.37377437949180603
1037	0.3068774342536926
1038	0.27564486861228943
1039	0.37436631321907043
1040	0.5436515808105469
1041	0.2707092761993408
1042	0.23968477547168732
1043	0.4018000364303589
1044	0.21199297904968262
1045	0.3015618324279785
1046	0.20280522108078003
1047	0.28254494071006775
1048	0.274292528629303
1049	0.3682022988796234
1050	0.38507747650146484
1051	0.39404603838920593
1052	0.26974406838417053
1053	0.16888491809368134
1054	0.39007651805877686
1055	0.3442142903804779
1056	0.2447780817747116
1057	0.22914105653762817
1058	0.33481019735336304
1059	0.19409425556659698
1060	0.23438969254493713
1061	0.42477917671203613
1062	0.23230955004692078
1063	0.34383678436279297
1064	0.1294691264629364
1065	0.2469572275876999
1066	0.26390358805656433
1067	0.22246910631656647
1068	0.432351678609848
1069	0.16285255551338196
1070	0.16297058761119843
1071	0.14029808342456818
1072	0.258204847574234
1073	0.19399656355381012
1074	0.2225833535194397
1075	0.17906123399734497
1076	0.4084029197692871
1077	0.2518162429332733
1078	0.191425159573555
1079	0.2479764074087143
1080	0.18527019023895264
1081	0.3155715763568878
1082	0.4230843186378479
1083	0.20549853146076202
1084	0.35630324482917786
1085	0.4085426330566406
1086	0.19072949886322021
1087	0.21740764379501343
1088	0.16879692673683167
1089	0.18334148824214935
1090	0.12940919399261475
1091	0.24178113043308258
1092	0.2773233950138092
1093	0.28799647092819214
1094	0.2783777415752411
1095	0.2727085053920746
1096	0.25429242849349976
1097	0.2551514506340027
1098	0.3099774420261383
1099	0.2588927745819092
1100	0.2836672365665436
1101	0.2102138251066208
1102	0.22586041688919067
1103	0.2849867343902588
1104	0.24979153275489807
1105	0.3005844056606293
1106	0.13900314271450043
1107	0.1940212845802307
1108	0.18998871743679047
1109	0.19146807491779327
1110	0.26058658957481384
1111	0.35396721959114075
1112	0.16245318949222565
1113	0.2356777936220169
1114	0.28171882033348083
1115	0.19026736915111542
1116	0.12195371836423874
1117	0.20121540129184723
1118	0.25665929913520813
1119	0.1350386142730713
1120	0.34360235929489136
1121	0.18524086475372314
1122	0.2384285181760788
1123	0.2112608700990677
1124	0.15543831884860992
1125	0.29612210392951965
1126	0.2555698752403259
1127	0.18839608132839203
1128	0.15964938700199127
1129	0.3537995517253876
1130	0.23995794355869293
1131	0.1956256926059723
1132	0.18437762558460236
1133	0.3275192975997925
1134	0.2922942638397217
1135	0.1784561574459076
1136	0.23496823012828827
1137	0.30512484908103943
1138	0.1870681792497635
1139	0.2709636688232422
1140	0.1744450032711029
1141	0.1796472817659378
1142	0.17223352193832397
1143	0.27352848649024963
1144	0.20343440771102905
1145	0.28062504529953003
1146	0.37210559844970703
1147	0.29082533717155457
1148	0.414462149143219
1149	0.4081422984600067
1150	0.204170823097229
1151	0.18455870449543
1152	0.3037868142127991
1153	0.3301137387752533
1154	0.24724197387695312
1155	0.3808888792991638
1156	0.20264855027198792
1157	0.23165298998355865
1158	0.12194591760635376
1159	0.23171260952949524
1160	0.2392878383398056
1161	0.24691347777843475
1162	0.18402250111103058
1163	0.17026959359645844
1164	0.13130858540534973
1165	0.1976223587989807
1166	0.25865697860717773
1167	0.19871914386749268
1168	0.24744251370429993
1169	0.25847330689430237
1170	0.21273311972618103
1171	0.18120791018009186
1172	0.3460453450679779
1173	0.13175944983959198
1174	0.19364194571971893
1175	0.4692104458808899
1176	0.25156456232070923
1177	0.10336892306804657
1178	0.18545939028263092
1179	0.19607257843017578
1180	0.13479121029376984
1181	0.187358096241951
1182	0.14016442000865936
1183	0.22863087058067322
1184	0.2091357558965683
1185	0.329942524433136
1186	0.21073384582996368
1187	0.41270381212234497
1188	0.32942667603492737
1189	0.24198928475379944
1190	0.18282781541347504
1191	0.2322203516960144
1192	0.30609244108200073
1193	0.17334796488285065
1194	0.16080506145954132
1195	0.14240801334381104
1196	0.277288019657135
1197	0.2753159999847412
1198	0.2072048932313919
1199	0.25708091259002686
1200	0.25239863991737366
1201	0.19662022590637207
1202	0.16658546030521393
1203	0.10306878387928009
1204	0.2422381341457367
1205	0.2335279881954193
1206	0.24249267578125
1207	0.17251574993133545
1208	0.1345214545726776
1209	0.3813400864601135
1210	0.2524878978729248
1211	0.3016875684261322
1212	0.14713622629642487
1213	0.23030951619148254
1214	0.16407902538776398
1215	0.16742545366287231
1216	0.2020443230867386
1217	0.15536855161190033
1218	0.29728052020072937
1219	0.18940873444080353
1220	0.1872827112674713
1221	0.1691521257162094
1222	0.12270161509513855
1223	0.10718032717704773
1224	0.2598404884338379
1225	0.23908114433288574
1226	0.2638869881629944
1227	0.19144685566425323
1228	0.17697620391845703
1229	0.2298867404460907
1230	0.15096519887447357
1231	0.23052553832530975
1232	0.2206917256116867
1233	0.384697824716568
1234	0.15420903265476227
1235	0.13068686425685883
1236	0.22836507856845856
1237	0.2206908017396927
1238	0.12125355005264282
1239	0.15295857191085815
1240	0.16597600281238556
1241	0.23494836688041687
1242	0.2421334683895111
1243	0.15530447661876678
1244	0.3416078984737396
1245	0.21328097581863403
1246	0.3570706248283386
1247	0.2488245666027069
1248	0.18271714448928833
1249	0.11956603825092316
1250	0.1818920224905014
1251	0.18802687525749207
1252	0.2324398159980774
1253	0.25147220492362976
1254	0.21705405414104462
1255	0.24032871425151825
1256	0.24786198139190674
1257	0.2261236310005188
1258	0.26466548442840576
1259	0.2737624943256378
1260	0.17664511501789093
1261	0.23508276045322418
1262	0.21285425126552582
1263	0.2887415885925293
1264	0.20138609409332275
1265	0.258174866437912
1266	0.19441311061382294
1267	0.1951557844877243
1268	0.19754844903945923
1269	0.17017680406570435
1270	0.20606397092342377
1271	0.18370333313941956
1272	0.23786918818950653
1273	0.30442845821380615
1274	0.20635388791561127
1275	0.17685405910015106
1276	0.18323740363121033
1277	0.12233062833547592
1278	0.19153660535812378
1279	0.3052288889884949
1280	0.2159612774848938
1281	0.15497174859046936
1282	0.23643329739570618
1283	0.310794472694397
1284	0.24986623227596283
1285	0.17221419513225555
1286	0.12285293638706207
1287	0.3231204152107239
1288	0.17790013551712036
1289	0.12755829095840454
1290	0.26995497941970825
1291	0.1366359144449234
1292	0.235469788312912
1293	0.2177126258611679
1294	0.1953802853822708
1295	0.18518754839897156
1296	0.17635811865329742
1297	0.39330312609672546
1298	0.23531705141067505
1299	0.1462450623512268
1300	0.2847999334335327
1301	0.2778310179710388
1302	0.20526470243930817
1303	0.27368494868278503
1304	0.20123083889484406
1305	0.11502892524003983
1306	0.30726373195648193
1307	0.3125327527523041
1308	0.35755655169487
1309	0.15661567449569702
1310	0.24241745471954346
1311	0.11139445006847382
1312	0.19103464484214783
1313	0.3087121844291687
1314	0.22065550088882446
1315	0.11243511736392975
1316	0.14698085188865662
1317	0.32693132758140564
1318	0.26571980118751526
1319	0.12813368439674377
1320	0.15837232768535614
1321	0.351558119058609
1322	0.17616808414459229
1323	0.16578911244869232
1324	0.1860600858926773
1325	0.18889373540878296
1326	0.25616535544395447
1327	0.18724198639392853
1328	0.35545817017555237
1329	0.15714070200920105
1330	0.400857150554657
1331	0.1080864891409874
1332	0.18427781760692596
1333	0.17210078239440918
1334	0.2646488845348358
1335	0.2263593077659607
1336	0.17245730757713318
1337	0.196845144033432
1338	0.1346692591905594
1339	0.13482262194156647
1340	0.17665423452854156
1341	0.13912244141101837
1342	0.1066053956747055
1343	0.30102065205574036
1344	0.17030546069145203
1345	0.14443132281303406
1346	0.23445601761341095
1347	0.16792824864387512
1348	0.15130063891410828
1349	0.37166157364845276
1350	0.18507987260818481
1351	0.1516256481409073
1352	0.20057284832000732
1353	0.2156648337841034
1354	0.18851682543754578
1355	0.1684238165616989
1356	0.2620513439178467
1357	0.29634156823158264
1358	0.1744174361228943
1359	0.17630016803741455
1360	0.20588120818138123
1361	0.21445858478546143
1362	0.12993668019771576
1363	0.16913025081157684
1364	0.13881149888038635
1365	0.1261681318283081
1366	0.22719459235668182
1367	0.20033223927021027
1368	0.23995152115821838
1369	0.3132592439651489
1370	0.12396195530891418
1371	0.10920757800340652
1372	0.181385338306427
1373	0.16871865093708038
1374	0.14241686463356018
1375	0.18043285608291626
1376	0.2051956057548523
1377	0.12160845100879669
1378	0.19939275085926056
1379	0.29732537269592285
1380	0.15940314531326294
1381	0.15779785811901093
1382	0.14371706545352936
1383	0.23274631798267365
1384	0.1296541690826416
1385	0.1153159961104393
1386	0.20519764721393585
1387	0.27822285890579224
1388	0.13513332605361938
1389	0.1138320118188858
1390	0.12792415916919708
1391	0.1641700118780136
1392	0.17487317323684692
1393	0.13768400251865387
1394	0.10822751373052597
1395	0.14373402297496796
1396	0.16083107888698578
1397	0.187383770942688
1398	0.1309220790863037
1399	0.12747108936309814
1400	0.35844412446022034
1401	0.09940454363822937
1402	0.16549667716026306
1403	0.1277616322040558
1404	0.15807703137397766
1405	0.16370630264282227
1406	0.14864680171012878
1407	0.15647129714488983
1408	0.164865642786026
1409	0.18150240182876587
1410	0.22905948758125305
1411	0.1642666906118393
1412	0.1963508427143097
1413	0.11537972092628479
1414	0.15589319169521332
1415	0.28573575615882874
1416	0.09716267883777618
1417	0.10557179898023605
1418	0.2393854558467865
1419	0.16498705744743347
1420	0.12315606325864792
1421	0.12399149686098099
1422	0.1432487964630127
1423	0.22659564018249512
1424	0.22607804834842682
1425	0.12343767285346985
1426	0.155211940407753
1427	0.17790816724300385
1428	0.22397276759147644
1429	0.23676608502864838
1430	0.11506310105323792
1431	0.24687817692756653
1432	0.15709829330444336
1433	0.14914777874946594
1434	0.1820528209209442
1435	0.0810970738530159
1436	0.20911741256713867
1437	0.1429099440574646
1438	0.17837738990783691
1439	0.15611973404884338
1440	0.15571831166744232
1441	0.17568041384220123
1442	0.1596238613128662
1443	0.20701399445533752
1444	0.16172485053539276
1445	0.12195565551519394
1446	0.1525256484746933
1447	0.12287015467882156
1448	0.26323390007019043
1449	0.0780198946595192
1450	0.14269152283668518
1451	0.08226477354764938
1452	0.1418381631374359
1453	0.15475556254386902
1454	0.1257278174161911
1455	0.24800841510295868
1456	0.11598633974790573
1457	0.2846788465976715
1458	0.20103460550308228
1459	0.20162364840507507
1460	0.19197367131710052
1461	0.111215740442276
1462	0.2427857518196106
1463	0.1407572478055954
1464	0.15271973609924316
1465	0.16334646940231323
1466	0.11794880777597427
1467	0.1377866268157959
1468	0.2567903995513916
1469	0.10850078612565994
1470	0.09115660935640335
1471	0.13085193932056427
1472	0.1238613873720169
1473	0.15419743955135345
1474	0.15435673296451569
1475	0.10194244980812073
1476	0.3093179762363434
1477	0.12843474745750427
1478	0.12894773483276367
1479	0.287427693605423
1480	0.1510249674320221
1481	0.08674340695142746
1482	0.12118589878082275
1483	0.15359853208065033
1484	0.19706803560256958
1485	0.13660047948360443
1486	0.13152001798152924
1487	0.2345333695411682
1488	0.2861430048942566
1489	0.15187585353851318
1490	0.15997467935085297
1491	0.20309729874134064
1492	0.2768685817718506
1493	0.17343179881572723
1494	0.18125414848327637
1495	0.17026589810848236
1496	0.16778264939785004
1497	0.13783951103687286
1498	0.10550625622272491
1499	0.1828462779521942


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_poly_nograd_k3_loss_mvavg.csv <==
0	2.180126941204071
1	2.1761739253997803
2	2.5142731189727785
3	2.6323384165763857
4	2.5376127839088443
5	2.537706482410431
6	2.5803635001182554
7	2.694250535964966
8	2.5732754468917847
9	2.588399648666382
10	2.414014458656311
11	2.579711174964905
12	2.261463069915772
13	2.165690350532532
14	2.1784635305404665
15	2.112511539459229
16	2.3541241884231567
17	2.236197626590729
18	2.2097477197647093
19	2.4111425161361693
20	2.29746515750885
21	2.1534193992614745
22	2.286464309692383
23	2.5187236309051517
24	2.5404210329055785
25	2.6241562604904174
26	2.299106103181839
27	2.2335043370723726
28	2.291081339120865
29	2.1070024788379667
30	2.241736775636673
31	2.227874881029129
32	2.0668064057826996
33	1.9356031835079195
34	1.8232513368129732
35	1.7033444344997408
36	1.8919057965278627
37	1.9379694819450377
38	1.8829780220985413
39	1.9434126257896425
40	1.7942530870437623
41	1.9156456232070922
42	1.961232376098633
43	1.9128673076629639
44	2.03665976524353
45	2.4200186729431152
46	2.3679694890975953
47	2.36505880355835
48	2.420569372177124
49	2.4617308139801026
50	2.471879327297211
51	2.471365559101105
52	2.4738869667053227
53	2.462541735172272
54	2.430352485179901
55	2.0231067419052122
56	1.9642073154449464
57	2.057459306716919
58	1.9592735886573793
59	1.8420433044433595
60	1.8764553189277648
61	1.9288787484169008
62	2.0179926991462707
63	1.9747219920158388
64	2.1990003943443304
65	2.3234354257583623
66	2.3615790128707888
67	2.2844453096389774
68	2.2996905446052556
69	2.4597061395645143
70	2.4383746147155763
71	2.279702472686768
72	2.2347213983535767
73	2.358258759975434
74	2.0109858751297
75	1.9786197304725648
76	1.93835164308548
77	1.9770003676414492
78	1.9761379837989808
79	1.8957129359245302
80	1.9085990071296695
81	1.9590317606925967
82	1.9451500296592714
83	1.8618780851364138
84	1.9933783888816836
85	1.9965098142623905
86	1.9623036265373235
87	2.0020589470863346
88	1.970016419887543
89	2.041245710849762
90	2.0493473768234254
91	1.960765326023102
92	1.9362518072128296
93	2.1136230349540712
94	2.0989810824394226
95	2.1602582573890685
96	2.5976935148239138
97	2.7116653442382814
98	2.745523059368134
99	2.6063473224639893
100	2.570461773872376
101	2.701005899906158
102	2.7182113647460935
103	2.655622625350952
104	2.615463066101074
105	2.591100311279297
106	2.3196824550628663
107	2.176990604400635
108	2.2213428378105164
109	2.3606574296951295
110	2.4268768310546873
111	2.357430076599121
112	2.5305418252944945
113	2.4315416097641
114	2.4884917020797728
115	2.5188693523406984
116	2.481740188598633
117	2.5308801889419557
118	2.534860110282898
119	2.4063366532325747
120	2.4918599009513858
121	2.5230059266090397
122	2.276567912101746
123	2.3095861911773685
124	2.388177275657654
125	2.5966933012008666
126	2.574161338806152
127	2.4614984750747677
128	2.402439606189728
129	2.504369878768921
130	2.400118398666382
131	2.430434966087341
132	2.701681578159332
133	2.659026086330414
134	2.607760298252106
135	2.469243729114533
136	2.4558655858039855
137	2.5740935683250425
138	2.6690016031265262
139	2.573234605789185
140	2.560984611511231
141	2.4113808751106265
142	2.3205127596855166
143	2.300517749786377
144	2.274685502052307
145	2.088487243652344
146	2.134856057167053
147	2.202199006080628
148	2.2964492321014407
149	2.306243646144867
150	2.2154753983020785
151	2.4387884080410007
152	2.3124116480350496
153	2.248391515016556
154	2.256139689683914
155	2.4078253805637355
156	2.3607830345630645
157	2.329297190904618
158	2.2424831449985505
159	2.402265352010727
160	2.4438575148582458
161	2.3314004778862003
162	2.318574762344361
163	2.4205621838569646
164	2.5580485701560978
165	2.4234156131744387
166	2.3342260837554933
167	2.2498877763748175
168	2.205243015289307
169	2.059483814239502
170	2.134779465198517
171	2.0205291152000426
172	2.0285744786262514
173	2.1304463505744935
174	2.0109186291694643
175	2.065018343925476
176	2.230709934234619
177	2.3194529294967654
178	2.340657615661621
179	2.3719309329986573
180	2.4965416669845584
181	2.802353429794312
182	2.848976469039917
183	2.7275205731391905
184	2.7315006375312807
185	2.7076339721679688
186	2.6164752960205075
187	2.429403984546661
188	2.344503629207611
189	2.3523198246955874
190	2.2083619832992554
191	1.9987911462783814
192	1.9786742448806764
193	1.968024516105652
194	1.9217907667160035
195	2.013862097263336
196	2.024030196666718
197	2.184598922729492
198	2.2272064447402955
199	2.1400533199310305
200	2.1211804389953617
201	2.055117964744568
202	1.941695684194565
203	1.8839279830455784
204	1.8481461822986607
205	1.7750303328037262
206	1.7294841945171358
207	1.70137819647789
208	1.7337980449199677
209	1.8353651463985445
210	1.8785140812397005
211	1.9575325310230256
212	2.0418179869651794
213	2.088719356060028
214	2.327919840812683
215	2.2814626812934877
216	2.316649842262268
217	2.2632503271102906
218	2.182772493362427
219	2.162010097503662
220	2.1934539079666138
221	2.276569509506226
222	2.3129706859588626
223	2.274216938018799
224	2.018358075618744
225	2.131307363510132
226	2.108950114250183
227	2.0928582429885862
228	2.0752374649047853
229	2.037439107894898
230	2.041012024879456
231	1.9884398221969606
232	1.9678408861160277
233	1.9715304493904113
234	2.011026620864868
235	1.9302150726318361
236	1.9575778245925906
237	2.0240983247756956
238	2.0565057516098024
239	2.083270263671875
240	1.9119627714157104
241	1.927489376068115
242	2.0432235479354857
243	2.0269490003585813
244	1.9901750683784485
245	1.9532663345336911
246	1.9430221557617187
247	1.906576156616211
248	1.8832183837890626
249	1.881213712692261
250	2.0628789424896246
251	2.021918606758118
252	1.8849913001060485
253	1.9262789607048036
254	1.9600222229957582
255	2.02339551448822
256	2.0754822254180905
257	2.0036881923675534
258	1.997695314884186
259	1.955248272418976
260	1.8756980895996098
261	1.8950254678726197
262	1.8368636250495913
263	1.7796441555023195
264	1.9314997315406799
265	1.8560688734054565
266	1.8300422430038454
267	1.7617561697959903
268	1.8598362207412722
269	1.8912361025810243
270	1.8710715651512149
271	1.782999110221863
272	1.8032544493675235
273	1.8878986358642582
274	1.7177433133125308
275	1.7161417007446291
276	1.7718968629837037
277	1.846864950656891
278	1.7621972084045412
279	1.8707059741020204
280	1.8815080404281619
281	1.813930159807205
282	1.8211728036403654
283	1.784297949075699
284	1.7871721684932709
285	1.7253980100154878
286	1.5813683211803438
287	1.5480044543743134
288	1.5681332767009737
289	1.3896008074283601
290	1.3890934526920322
291	1.4431497335433963
292	1.415629601478577
293	1.3851846694946293
294	1.3552966952323915
295	1.42656307220459
296	1.4474437713623047
297	1.4814346790313724
298	1.4337183117866519
299	1.4300855159759522
300	1.4612093448638919
301	1.4171149313449862
302	1.448683661222458
303	1.5167820036411288
304	1.4547584354877472
305	1.4834265053272246
306	1.440229195356369
307	1.402788871526718
308	1.3846638381481169
309	1.4421473443508148
310	1.3880176007747649
311	1.4177608013153074
312	1.4533286571502684
313	1.5401998043060303
314	1.5927469849586489
315	1.6441167116165163
316	1.713707506656647
317	1.7061378002166752
318	1.7863322257995606
319	1.7317269682884215
320	1.7189540028572083
321	1.869328725337982
322	1.8284160614013671
323	1.6841515779495235
324	1.719634747505188
325	1.6786532759666442
326	1.634292161464691
327	1.6611051678657534
328	1.609558391571045
329	1.5847729921340943
330	1.6110198855400086
331	1.4403546333312989
332	1.4902669429779054
333	1.612384915351868
334	1.5495364427566527
335	1.486884570121765
336	1.4299628257751467
337	1.4240280389785769
338	1.4058727502822879
339	1.4547816753387455
340	1.5493142247200014
341	1.5736550927162172
342	1.5417173504829407
343	1.4010880827903747
344	1.4276610136032104
345	1.444147741794586
346	1.5112209796905518
347	1.582286775112152
348	1.601250231266022
349	1.5935683250427248
350	1.4348502397537235
351	1.4038587987422946
352	1.3424102485179905
353	1.319044715166092
354	1.2958563029766084
355	1.2501462042331697
356	1.1801448941230774
357	1.1321478247642518
358	1.1233604073524475
359	1.146934950351715
360	1.180767524242401
361	1.2682021558284762
362	1.260990732908249
363	1.372008901834488
364	1.3550116240978243
365	1.3754208981990816
366	1.384747260808945
367	1.3859014928340914
368	1.3849724948406221
369	1.3498426616191863
370	1.331054824590683
371	1.2722969949245453
372	1.3606034934520723
373	1.3406730234622957
374	1.4553764522075656
375	1.4825848400592805
376	1.6095667004585266
377	1.5410909116268159
378	1.4890187442302703
379	1.4287809729576109
380	1.505747592449188
381	1.4691427886486053
382	1.459643167257309
383	1.4085899412631988
384	1.3385447084903717
385	1.2919090569019318
386	1.1631260693073273
387	1.1359469771385193
388	1.2159756183624268
389	1.2718280136585236
390	1.2047336399555206
391	1.2533836007118226
392	1.211112201213837
393	1.2656391263008118
394	1.2781779766082764
395	1.3566975355148316
396	1.3932231068611147
397	1.434362304210663
398	1.3561147630214692
399	1.42078532576561
400	1.4758309662342073
401	1.439725095033646
402	1.401831912994385
403	1.3502998113632203
404	1.3022791862487795
405	1.2157222568988801
406	1.1803614795207977
407	1.2047513663768767
408	1.233932602405548
409	1.1155887603759764
410	1.0592902183532713
411	1.0888826489448549
412	1.107756680250168
413	1.1315576851367952
414	1.1047516226768495
415	1.146868520975113
416	1.1487650632858277
417	1.1049778461456299
418	1.0937005400657653
419	1.1602842211723328
420	1.1389576792716982
421	1.115752422809601
422	1.0903265178203585
423	1.018573486804962
424	1.1303095877170564
425	1.0795658349990847
426	1.1241296350955963
427	1.1559267699718476
428	1.2206846058368686
429	1.2200885951519012
430	1.2219089448451994
431	1.2836224496364594
432	1.2735536992549896
433	1.2728441238403319
434	1.1755057573318481
435	1.1614620745182038
436	1.1788449227809907
437	1.1533156991004945
438	1.0944033980369567
439	1.1541084527969363
440	1.2260249495506286
441	1.2126962423324585
442	1.3251074850559235
443	1.3187600016593934
444	1.359792482852936
445	1.3682605504989627
446	1.2983480751514436
447	1.32278892993927
448	1.3474487304687501
449	1.2255914449691774
450	1.1790541291236878
451	1.1313025593757629
452	1.0570528745651246
453	1.0731432974338533
454	1.0660484969615938
455	1.0819138586521149
456	1.1027989983558655
457	1.0812254309654237
458	1.045906561613083
459	1.0577398777008058
460	1.0095485985279082
461	0.984618377685547
462	1.1004296064376833
463	1.0869579017162325
464	1.0406394481658936
465	1.022709894180298
466	1.0863542318344117
467	1.0801066994667055
468	1.0913242995738985
469	1.0966758072376253
470	1.0864124298095703
471	1.1313405692577365
472	0.9829731941223145
473	0.979864925146103
474	0.964850664138794
475	0.9756464660167694
476	0.8969705164432527
477	0.9540431201457977
478	0.9553450286388399
479	0.952161705493927
480	1.0523878812789917
481	1.0361080527305604
482	1.0360825300216676
483	1.0657254934310914
484	1.1099065065383913
485	1.0799098253250123
486	1.0750262200832368
487	1.0110029458999634
488	1.055865740776062
489	1.0425391674041748
490	0.9978322744369508
491	0.9827379465103151
492	1.0532587945461274
493	1.0633957087993622
494	1.0145976305007935
495	1.0495474576950072
496	1.0542506992816925
497	1.017515778541565
498	1.013917291164398
499	0.9974700510501862
500	0.9977988421916963
501	0.992329525947571
502	0.9565202951431275
503	0.8993649542331698
504	0.9079871177673342
505	0.9158700287342072
506	0.9051145970821382
507	0.9273914813995361
508	0.8911513209342957
509	0.8996666193008422
510	0.8587131202220918
511	0.8263231694698334
512	0.791271036863327
513	0.8624597311019897
514	0.8574392557144166
515	0.8578699469566347
516	0.8632642924785615
517	0.8806808710098268
518	0.8685917258262636
519	0.8661304712295533
520	0.9151373445987703
521	0.9181349754333495
522	0.907450819015503
523	0.865199726819992
524	0.8771587073802949
525	0.870822435617447
526	0.8420074999332429
527	0.8421930432319643
528	0.8267431259155273
529	0.8075087428092957
530	0.7406845569610596
531	0.7309643745422364
532	0.7228806674480438
533	0.6839897274971009
534	0.6714702606201173
535	0.6931088328361511
536	0.7427710115909576
537	0.7149187147617341
538	0.7406785428524019
539	0.7508759021759035
540	0.8039090752601624
541	0.8112350881099701
542	0.8867526650428772
543	0.8952838182449341
544	0.9330689668655396
545	0.9035889804363252
546	0.8968120515346528
547	0.8886812448501588
548	0.842971408367157
549	0.8745475113391876
550	0.8220977008342744
551	0.856823354959488
552	0.8407442271709442
553	0.8919739782810213
554	0.8394263029098511
555	0.8114702045917512
556	0.7864238500595094
557	0.8470808148384096
558	0.8741069078445436
559	0.8597596228122711
560	0.9027218103408814
561	0.8605585277080537
562	0.8366597712039949
563	0.7744763851165772
564	0.8065197765827179
565	0.8298894226551057
566	0.8633298754692079
567	0.8201489865779877
568	0.8198919594287873
569	0.8120396554470063
570	0.7683118224143982
571	0.7680909097194673
572	0.7177461236715317
573	0.7194564014673234
574	0.7245113164186477
575	0.7004514127969742
576	0.6747365504503251
577	0.6533071488142014
578	0.6494682759046554
579	0.6812021106481552
580	0.6961389213800431
581	0.7176519066095352
582	0.7364644110202788
583	0.7731942653656005
584	0.7858209729194642
585	0.7974677622318268
586	0.8075941324234008
587	0.8307627022266388
588	0.8207354009151459
589	0.777059245109558
590	0.8404704630374908
591	0.833585351705551
592	0.8564243376255035
593	0.8374334216117859
594	0.8289417326450348
595	0.8409974336624145
596	0.8424847185611724
597	0.839845848083496
598	0.8510856389999389
599	0.8662705719470978
600	0.7921127736568452
601	0.7825454831123352
602	0.743161427974701
603	0.7146880239248277
604	0.7062717884778977
605	0.6908378452062607
606	0.6843233853578568
607	0.6796913892030716
608	0.6504979461431505
609	0.6267894536256791
610	0.6599265664815904
611	0.669490721821785
612	0.693514707684517
613	0.6881636649370194
614	0.6916875630617142
615	0.6630529582500458
616	0.6796515345573426
617	0.6699993610382081
618	0.6617940455675125
619	0.6677194982767105
620	0.6256670743227004
621	0.5948229163885116
622	0.5891650587320328
623	0.6043186664581299
624	0.5991790711879731
625	0.6431043714284898
626	0.6032301396131516
627	0.631299015879631
628	0.6581217110157013
629	0.6745497167110444
630	0.6617427915334703
631	0.6851218014955521
632	0.6877216428518296
633	0.7013458400964737
634	0.6645859390497209
635	0.6752815514802933
636	0.653910830616951
637	0.6280602544546127
638	0.6263397723436356
639	0.6338353723287582
640	0.6999349713325501
641	0.6885361343622208
642	0.6673920333385467
643	0.6662404477596283
644	0.6843601286411286
645	0.653444391489029
646	0.6988875031471252
647	0.6993461906909942
648	0.7021558880805969
649	0.6546323329210281
650	0.6072230011224748
651	0.6201144695281984
652	0.6220359146595003
653	0.5932506769895552
654	0.6022999852895737
655	0.5728137135505676
656	0.6188792884349823
657	0.6253705024719238
658	0.6272653341293335
659	0.6531360775232316
660	0.6583349913358689
661	0.6499974340200425
662	0.6604842364788057
663	0.6827109009027483
664	0.728437927365303
665	0.7432680845260621
666	0.6919888079166412
667	0.6608876287937164
668	0.6496767222881319
669	0.6630669713020326
670	0.6339972525835038
671	0.6538466066122055
672	0.6652343481779098
673	0.6646227568387986
674	0.6261391431093217
675	0.613826283812523
676	0.5968410879373551
677	0.6043441355228425
678	0.5892311453819276
679	0.5944952726364137
680	0.6201541751623154
681	0.5901921272277832
682	0.593573945760727
683	0.5858849585056306
684	0.5412278145551682
685	0.541675677895546
686	0.5312496155500412
687	0.5827459573745728
688	0.5964494109153747
689	0.5672676444053649
690	0.5895515620708465
691	0.6026909977197648
692	0.5599716126918793
693	0.5443225145339966
694	0.5584346204996108
695	0.6289430588483811
696	0.6152584820985795
697	0.603165778517723
698	0.5991179555654527
699	0.6075731366872789
700	0.5762621551752091
701	0.5748935014009476
702	0.6380195379257203
703	0.6457794398069383
704	0.6655365198850632
705	0.6116056770086289
706	0.6364304631948472
707	0.6286443501710892
708	0.6375706523656846
709	0.6417622894048691
710	0.6501551300287247
711	0.6904772311449051
712	0.6501581221818925
713	0.6499876648187638
714	0.617916962504387
715	0.6091080367565155
716	0.587177312374115
717	0.5726174771785737
718	0.5500070542097092
719	0.5607193499803543
720	0.5725738734006881
721	0.5192098468542099
722	0.5257248669862747
723	0.5325115084648132
724	0.5232083231210709
725	0.5032828360795976
726	0.5187466770410538
727	0.520537742972374
728	0.5230474323034288
729	0.5005282223224641
730	0.48134142756462106
731	0.5122673451900484
732	0.4948589473962784
733	0.49699756801128386
734	0.5122031688690185
735	0.528473898768425
736	0.5007637202739715
737	0.5011584997177124
738	0.49697260856628417
739	0.49121717512607577
740	0.4906564384698867
741	0.44829479157924657
742	0.45576203763484957
743	0.4690640956163406
744	0.4604959189891816
745	0.476999807357788
746	0.5018754214048385
747	0.4918023020029068
748	0.5173727035522461
749	0.5164998561143875
750	0.49979404211044315
751	0.5180385440587998
752	0.5166523694992066
753	0.5143534243106842
754	0.5178407341241837
755	0.5317718893289567
756	0.5333659023046493
757	0.5174915194511415
758	0.5003678143024445
759	0.5198584467172622
760	0.5231592655181885
761	0.5311324805021286
762	0.5400511056184769
763	0.5280176132917405
764	0.5289601773023606
765	0.5026363164186478
766	0.5018105238676072
767	0.49640224575996406
768	0.5193503737449646
769	0.5001967817544937
770	0.5035920977592468
771	0.5073661267757416
772	0.48606683611869816
773	0.47472238540649414
774	0.4979934394359588
775	0.4969897598028183
776	0.4991706222295761
777	0.5149097681045532
778	0.4751028001308441
779	0.4757292211055756
780	0.4739513486623764
781	0.4534232705831528
782	0.4449329107999801
783	0.4485369265079498
784	0.4509344816207886
785	0.4431975960731507
786	0.4262967735528946
787	0.4307458877563477
788	0.4279348850250244
789	0.4211868613958359
790	0.4470445722341538
791	0.4430286914110184
792	0.47374846637248996
793	0.4881869494915009
794	0.46220527589321136
795	0.47093118727207184
796	0.48522503376007076
797	0.49482198357582097
798	0.4940994441509247
799	0.5349660694599152
800	0.5234838008880616
801	0.5313996434211732
802	0.5346539258956909
803	0.5106308996677399
804	0.503718638420105
805	0.48443253934383385
806	0.4717703223228454
807	0.45709829926490786
808	0.48206800818443296
809	0.4718614637851716
810	0.4674442440271378
811	0.4569678694009781
812	0.4627031713724137
813	0.4950444191694259
814	0.49604259431362147
815	0.5184974759817124
816	0.5077443212270737
817	0.5388938397169114
818	0.5378135949373246
819	0.4946588650345803
820	0.5016272708773614
821	0.5042642697691918
822	0.484835396707058
823	0.4650712803006173
824	0.4832311376929283
825	0.5089934334158898
826	0.523666276037693
827	0.4863261535763741
828	0.46690431982278824
829	0.5030261248350143
830	0.4745165348052978
831	0.47805805802345275
832	0.45789805352687835
833	0.46872906684875487
834	0.4453022629022598
835	0.3906974881887436
836	0.3845255732536316
837	0.37729202210903173
838	0.37901519834995273
839	0.3898414343595505
840	0.39223122894763945
841	0.3854611605405807
842	0.406236407160759
843	0.3933752208948136
844	0.42876738309860235
845	0.4384665846824647
846	0.42628753185272217
847	0.4309438645839691
848	0.42590156495571135
849	0.3967909336090088
850	0.4016313165426254
851	0.41424469351768495
852	0.41184348165988927
853	0.38802867084741594
854	0.37150251418352126
855	0.38501982539892204
856	0.3969776436686516
857	0.41206390410661703
858	0.4109266683459282
859	0.396057952940464
860	0.38813167065382
861	0.36967888623476025
862	0.3613323494791984
863	0.36490076184272763
864	0.34259355962276455
865	0.34079780280590055
866	0.33849931955337526
867	0.31069027781486513
868	0.3255647540092469
869	0.331884765625
870	0.34829626381397244
871	0.37357498705387115
872	0.3649034798145295
873	0.41984333992004397
874	0.42110086679458614
875	0.4173266917467117
876	0.4134211927652359
877	0.4209021896123886
878	0.4021390020847321
879	0.4058685332536698
880	0.40873264074325566
881	0.3843740433454514
882	0.40032009184360506
883	0.3425425007939339
884	0.35873584598302843
885	0.34307535439729697
886	0.34163391143083577
887	0.3478120014071465
888	0.34014147967100145
889	0.3430826261639595
890	0.32414360195398334
891	0.3226101949810982
892	0.32577164024114613
893	0.35327439308166503
894	0.34095849096775055
895	0.35147767066955565
896	0.3690455317497253
897	0.3763599723577499
898	0.39494946897029876
899	0.4018098950386047
900	0.4093804866075516
901	0.42265208065509796
902	0.41985944509506234
903	0.4304891586303711
904	0.45381071269512174
905	0.4557382643222809
906	0.44290964007377626
907	0.4582659661769867
908	0.452803435921669
909	0.44031133651733395
910	0.4359298855066299
911	0.44262121617794037
912	0.4316361486911774
913	0.40418694019317625
914	0.3722189009189606
915	0.36528438627719884
916	0.34596334397792816
917	0.3239076733589173
918	0.31798058450222016
919	0.31522766649723055
920	0.32422553300857543
921	0.3072542905807495
922	0.3053786724805832
923	0.32156821191310886
924	0.3233468413352966
925	0.33612960278987886
926	0.36078221499919894
927	0.34314964711666107
928	0.34058604836463924
929	0.3378078699111939
930	0.34250867664814
931	0.3398054003715515
932	0.3427942425012589
933	0.32284874320030216
934	0.3229812473058701
935	0.3246339529752731
936	0.30613601803779605
937	0.3166763156652451
938	0.31228752285242084
939	0.3551331654191017
940	0.357121179997921
941	0.3516218215227127
942	0.3493090093135834
943	0.336482372879982
944	0.3429692506790161
945	0.35291728079318996
946	0.3615824848413468
947	0.34966628402471545
948	0.36820761561393744
949	0.31911279112100605
950	0.30771474391222
951	0.30582200586795805
952	0.30102435350418094
953	0.3179983109235764
954	0.3252688348293305
955	0.30424362123012544
956	0.30295957028865816
957	0.3180195555090905
958	0.3059369191527367
959	0.33461332917213443
960	0.33092599809169776
961	0.34392423331737526
962	0.3350942626595498
963	0.34154316037893295
964	0.3340020075440407
965	0.32405317127704625
966	0.3145264953374863
967	0.30339680463075636
968	0.2987140893936157
969	0.2829771906137466
970	0.2743027061223984
971	0.2737028807401657
972	0.29839826971292494
973	0.28495050817728046
974	0.31844971626997
975	0.329097592830658
976	0.33613799214363105
977	0.353633089363575
978	0.37894797623157506
979	0.37374658882617956
980	0.37018037885427474
981	0.36727161854505547
982	0.36106698065996173
983	0.36329911798238756
984	0.32955083101987837
985	0.3280870750546455
986	0.3202914819121361
987	0.3018795162439346
988	0.3095294803380967
989	0.3062263935804367
990	0.3248759016394615
991	0.3340483501553536
992	0.32479029744863513
993	0.3305040255188942
994	0.3276195958256722
995	0.31337073892354966
996	0.3230624601244927
997	0.3376547992229462
998	0.3099551230669022
999	0.32140865027904514
1000	0.3176979720592499
1001	0.30802843868732455
1002	0.30777228772640225
1003	0.334891602396965
1004	0.3531829178333282
1005	0.3601054668426514
1006	0.3740144968032837
1007	0.3671122819185257
1008	0.35812796354293824
1009	0.3556981235742569
1010	0.3605924874544144
1011	0.35586859285831457
1012	0.36583970487117773
1013	0.3282152339816093
1014	0.3048276141285896
1015	0.2981989860534668
1016	0.2716158092021942
1017	0.2631159767508507
1018	0.274424909055233
1019	0.2570608913898468
1020	0.247004833817482
1021	0.24742317944765094
1022	0.24508546739816667
1023	0.25077969729900357
1024	0.2650260716676712
1025	0.2700510144233704
1026	0.27219107896089556
1027	0.288180536031723
1028	0.2887810349464417
1029	0.30047531574964526
1030	0.30992723852396015
1031	0.3395720928907395
1032	0.33222217261791226
1033	0.3276890173554421
1034	0.3274482443928719
1035	0.32419689297676096
1036	0.3300063475966454
1037	0.31290943175554276
1038	0.3104761824011803
1039	0.3103409484028817
1040	0.309724546968937
1041	0.2938671365380287
1042	0.3062008127570152
1043	0.30920674204826354
1044	0.2859152302145958
1045	0.3037235841155052
1046	0.30798882991075516
1047	0.3121861159801483
1048	0.3068457275629044
1049	0.31289749443531034
1050	0.29548669010400774
1051	0.28041791170835495
1052	0.28349122554063794
1053	0.279747773706913
1054	0.29724296033382425
1055	0.2711822211742401
1056	0.2614565148949623
1057	0.2633690655231476
1058	0.26270187050104143
1059	0.2724560186266899
1060	0.2693318486213684
1061	0.26218993812799457
1062	0.23374182879924774
1063	0.23633135855197906
1064	0.2213473364710808
1065	0.23065875917673112
1066	0.22386915981769562
1067	0.2383190929889679
1068	0.24125380665063856
1069	0.21716115474700926
1070	0.2256735399365425
1071	0.22790350019931793
1072	0.2454308494925499
1073	0.26191879659891126
1074	0.2630689933896065
1075	0.2764409825205803
1076	0.2993891224265099
1077	0.2776217803359032
1078	0.2741809204220772
1079	0.27191809713840487
1080	0.26545460522174835
1081	0.2598685055971146
1082	0.2524894610047341
1083	0.2379133686423302
1084	0.2461631625890732
1085	0.2383706122636795
1086	0.22478719949722292
1087	0.23114349246025087
1088	0.2349178731441498
1089	0.24903592467308047
1090	0.25659105330705645
1091	0.2720168575644493
1092	0.2688601270318032
1093	0.2637138292193413
1094	0.26341285556554794
1095	0.26055423468351363
1096	0.2633418247103691
1097	0.25181289613246916
1098	0.245699879527092
1099	0.23370100706815722
1100	0.22695853710174563
1101	0.2246504724025727
1102	0.23902581185102467
1103	0.23268508911132815
1104	0.22775419503450395
1105	0.23094692379236226
1106	0.21991522014141085
1107	0.21821027770638468
1108	0.2189296893775463
1109	0.2255967475473881
1110	0.2199538014829159
1111	0.22825537845492366
1112	0.2113827429711819
1113	0.2189802758395672
1114	0.21653858348727228
1115	0.2039105333387852
1116	0.2144960068166256
1117	0.22785762250423436
1118	0.22657569050788884
1119	0.21687469929456712
1120	0.23875079303979874
1121	0.22838635146617892
1122	0.22942483425140384
1123	0.2240197449922562
1124	0.2356455877423287
1125	0.24933118224143985
1126	0.23756458759307866
1127	0.23550442308187486
1128	0.2471772998571396
1129	0.2499191790819168
1130	0.2416355907917023
1131	0.2350842967629433
1132	0.23348645567893983
1133	0.23227204531431198
1134	0.22687296420335767
1135	0.21798697859048843
1136	0.2282038673758507
1137	0.24191760420799255
1138	0.24048765301704408
1139	0.26322705000638963
1140	0.2769449129700661
1141	0.2799174949526787
1142	0.2804086372256279
1143	0.2935639664530754
1144	0.29922249168157583
1145	0.3036032482981682
1146	0.31362963169813163
1147	0.29668392688035966
1148	0.29076669216156004
1149	0.2615150690078736
1150	0.2438721001148224
1151	0.24738380163908003
1152	0.2536192789673805
1153	0.24164284765720367
1154	0.2256584331393242
1155	0.21406509429216386
1156	0.19573844224214554
1157	0.20133928507566454
1158	0.1980459004640579
1159	0.21059556007385252
1160	0.21327162981033326
1161	0.21061615794897082
1162	0.2040456011891365
1163	0.22024788558483124
1164	0.21639687120914458
1165	0.2226302072405815
1166	0.24978901594877242
1167	0.24907977432012557
1168	0.23954475224018099
1169	0.23334643989801407
1170	0.22710636705160142
1171	0.2193121761083603
1172	0.21992719471454622
1173	0.1993391022086144
1174	0.2090262442827225
1175	0.21057562530040744
1176	0.19664883315563206
1177	0.1925657615065575
1178	0.22349925041198734
1179	0.23789597898721696
1180	0.24248764961957933
1181	0.24729131013154984
1182	0.25177753567695615
1183	0.2683703377842903
1184	0.2628420472145081
1185	0.25800897777080534
1186	0.23925552666187286
1187	0.24591094404459
1188	0.23217216283082964
1189	0.2199499845504761
1190	0.22145914733409883
1191	0.2284162297844887
1192	0.22485621720552446
1193	0.21090551912784578
1194	0.20387760102748873
1195	0.21202090829610826
1196	0.2211329057812691
1197	0.2176533713936806
1198	0.20737334638834
1199	0.20010500252246857
1200	0.21253091990947723
1201	0.21253984570503232
1202	0.22304657995700836
1203	0.22110165655612943
1204	0.2338257297873497
1205	0.22600981891155242
1206	0.21939956545829772
1207	0.21535473018884657
1208	0.21364001035690305
1209	0.22991591691970822
1210	0.21072278171777725
1211	0.2042022630572319
1212	0.19094871878623962
1213	0.18850525766611098
1214	0.17619233876466747
1215	0.1857684850692749
1216	0.19293405413627626
1217	0.19911832064390184
1218	0.2027261510491371
1219	0.19069571942090988
1220	0.1947435200214386
1221	0.19111176878213884
1222	0.19724911004304885
1223	0.2070481210947037
1224	0.23479987084865572
1225	0.22423672527074817
1226	0.21339729726314546
1227	0.20984510630369185
1228	0.2127695009112358
1229	0.2071972355246544
1230	0.19950441867113114
1231	0.20100549906492235
1232	0.20144778192043308
1233	0.20359195619821552
1234	0.18065262138843535
1235	0.1993925079703331
1236	0.20765191912651063
1237	0.22052247375249864
1238	0.22333585023880007
1239	0.22948220968246463
1240	0.22614295631647113
1241	0.22773455828428268
1242	0.22304240912199022
1243	0.22207304388284682
1244	0.23168981671333314
1245	0.21923443228006362
1246	0.22193920612335205
1247	0.21101834177970888
1248	0.20874824821949003
1249	0.21694308221340178
1250	0.23236272782087328
1251	0.23183803707361225
1252	0.23654362559318548
1253	0.23458506911993027
1254	0.23831200748682024
1255	0.23674521148204802
1256	0.2385298267006874
1257	0.233184939622879
1258	0.23008815497159957
1259	0.22337645143270496
1260	0.2130178824067116
1261	0.21595976799726488
1262	0.21082182526588442
1263	0.21332331895828244
1264	0.21489200592041016
1265	0.21538878530263902
1266	0.20725670456886294
1267	0.20613913387060168
1268	0.19885661825537684
1269	0.19825543388724326
1270	0.21176064237952233
1271	0.21275037303566932
1272	0.20987721458077432
1273	0.2097336255013943
1274	0.2103702269494534
1275	0.21472146138548856
1276	0.214257474988699
1277	0.20821902826428412
1278	0.22829800695180893
1279	0.22693435996770858
1280	0.20916730016469956
1281	0.214566670358181
1282	0.2127330869436264
1283	0.21263673603534697
1284	0.2033285513520241
1285	0.19787995666265487
1286	0.1991772919893265
1287	0.20452781021595
1288	0.2115460813045502
1289	0.21728777289390566
1290	0.2191564500331879
1291	0.22064094543457033
1292	0.23476045578718188
1293	0.2317399471998215
1294	0.23733717948198318
1295	0.23792223483324051
1296	0.23090637251734736
1297	0.2439969338476658
1298	0.23591989651322368
1299	0.24814384654164318
1300	0.24918090775609017
1301	0.24494265988469124
1302	0.22829900309443474
1303	0.22687599733471872
1304	0.2303787209093571
1305	0.23232118710875513
1306	0.23206180632114412
1307	0.2160335183143616
1308	0.21747337579727175
1309	0.20828970074653627
1310	0.20544150173664094
1311	0.1970369890332222
1312	0.2210533559322357
1313	0.21956669986248015
1314	0.2052743926644325
1315	0.20181485116481782
1316	0.20946071296930316
1317	0.22037916332483293
1318	0.2064102292060852
1319	0.21538406610488892
1320	0.21828476786613465
1321	0.24253325015306473
1322	0.21818608716130258
1323	0.21899706050753595
1324	0.21962822750210764
1325	0.2274871073663235
1326	0.23123366460204126
1327	0.22286285981535914
1328	0.22382317557930947
1329	0.20174428448081017
1330	0.1995124764740467
1331	0.1770921848714352
1332	0.18019578009843829
1333	0.17242853790521623
1334	0.18532052487134937
1335	0.17588618248701096
1336	0.1676933839917183
1337	0.17389325499534608
1338	0.17100156545639036
1339	0.1726647034287453
1340	0.1963485985994339
1341	0.19719116240739823
1342	0.19844148308038712
1343	0.2078382283449173
1344	0.1993026465177536
1345	0.201123782992363
1346	0.2035230323672295
1347	0.20628256499767303
1348	0.2191238969564438
1349	0.22143557667732236
1350	0.20189943611621858
1351	0.20397956967353822
1352	0.21026286333799366
1353	0.2031992465257645
1354	0.19854578822851185
1355	0.1935752555727959
1356	0.1893496870994568
1357	0.1858640119433403
1358	0.17626307904720306
1359	0.1828164875507355
1360	0.19651239514350893
1361	0.18832046985626225
1362	0.17779536917805672
1363	0.18294023498892786
1364	0.1828990750014782
1365	0.1832596115767956
1366	0.18868608400225642
1367	0.18648618534207345
1368	0.17861380651593212
1369	0.17455792948603632
1370	0.17296454235911374
1371	0.1765086613595486
1372	0.18136768937110903
1373	0.17760086208581927
1374	0.18400362879037857
1375	0.18272735923528674
1376	0.17621567323803905
1377	0.1762158773839474
1378	0.19187731817364695
1379	0.18545137569308284
1380	0.16710203960537912
1381	0.16395414099097252
1382	0.1645913563668728
1383	0.16770696714520456
1384	0.15820073559880257
1385	0.15605807006359101
1386	0.15889987275004386
1387	0.15446321591734885
1388	0.14537930712103844
1389	0.14495818242430686
1390	0.1463220901787281
1391	0.16937408670783044
1392	0.16289753988385203
1393	0.16195989027619362
1394	0.16096765324473383
1395	0.165952605009079
1396	0.16794983297586444
1397	0.16673140525817873
1398	0.16364015787839892
1399	0.16703451424837112
1400	0.1724376454949379
1401	0.15949918180704115
1402	0.16598539650440217
1403	0.1690708130598068
1404	0.16783262193202975
1405	0.1676142379641533
1406	0.17981718331575397
1407	0.1746687710285187
1408	0.16957882121205328
1409	0.17703080251812933
1410	0.17537926807999613
1411	0.1647889256477356
1412	0.16076140627264976
1413	0.15545120164752008
1414	0.1665727935731411
1415	0.17359127923846246
1416	0.15736147090792654
1417	0.16316639706492422
1418	0.170400033891201
1419	0.16885876506567005
1420	0.17603666782379154
1421	0.17522737160325053
1422	0.1875160396099091
1423	0.18890098929405216
1424	0.18115620315074923
1425	0.176753680408001
1426	0.17251962050795558
1427	0.17791016772389412
1428	0.1744103454053402
1429	0.16985080763697624
1430	0.16178617253899577
1431	0.1658516936004162
1432	0.1587319172918797
1433	0.15898447409272196
1434	0.1647710956633091
1435	0.16273829862475395
1436	0.16682415679097176
1437	0.16116498038172725
1438	0.15916100144386294
1439	0.16764665246009827
1440	0.15983666852116588
1441	0.15853398963809015
1442	0.14919242560863497
1443	0.14741385579109195
1444	0.14218801259994507
1445	0.1385883092880249
1446	0.15119358524680138
1447	0.14753965437412264
1448	0.1637205235660076
1449	0.15750059410929682
1450	0.1698609694838524
1451	0.17478918433189394
1452	0.17768428102135658
1453	0.18777903988957406
1454	0.18637920841574668
1455	0.18907840028405193
1456	0.18061220571398737
1457	0.18080845251679423
1458	0.16611923053860667
1459	0.1716948099434376
1460	0.16238252371549605
1461	0.15230081751942634
1462	0.15426443740725518
1463	0.1423720009624958
1464	0.14371602013707163
1465	0.14387971982359887
1466	0.13773931786417962
1467	0.15687623471021653
1468	0.15594104677438736
1469	0.14315678030252457
1470	0.16104947105050085
1471	0.16703630685806276
1472	0.16262545362114908
1473	0.16235790476202966
1474	0.16229801401495936
1475	0.16656914427876474
1476	0.17003494724631313
1477	0.1522551514208317
1478	0.16286501362919809
1479	0.1785845406353474
1480	0.1650293566286564
1481	0.16592432782053948
1482	0.1775597169995308
1483	0.1931279852986336
1484	0.19511131197214127
1485	0.19352992326021196
1486	0.19689646512269973
1487	0.20052272826433182
1488	0.1908533424139023
1489	0.17278966754674913
1490	0.17588670998811723


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/1d_poly_nograd_k5_loss_mvavg.csv <==
0	2.299049437046051
1	2.232858145236969
2	2.194274568557739
3	2.231880283355713
4	2.2962110161781313
5	2.5019275069236757
6	2.396007668972016
7	2.4213373303413395
8	2.428940713405609
9	2.5389510035514835
10	2.6109376072883603
11	2.673767983913422
12	2.639873826503754
13	2.739375627040863
14	2.7031554698944094
15	2.422755181789398
16	2.403888177871704
17	2.4000594615936275
18	2.295084583759308
19	2.2459259152412416
20	2.1959209799766546
21	2.1931040644645696
22	2.234855723381043
23	2.0241655111312866
24	2.002940762042999
25	2.0235379219055174
26	2.1664793848991395
27	2.1997685313224795
28	2.2703593492507936
29	2.2009517788887027
30	2.077463233470917
31	2.027201282978058
32	2.0139870882034305
33	2.2079087257385255
34	2.2677985429763794
35	2.221074974536896
36	2.018307960033417
37	2.142739737033844
38	2.189307463169098
39	2.232414329051972
40	2.271298885345459
41	2.2560808300971984
42	2.306948709487915
43	2.247295546531677
44	2.2498628139495853
45	2.3741130471229552
46	2.416783666610718
47	2.1988580822944637
48	2.1610206723213197
49	2.232176685333252
50	2.204820215702057
51	2.2144965291023255
52	2.278872621059418
53	2.2935191035270694
54	2.1878921866416934
55	2.210528004169464
56	2.217461717128754
57	2.4272523641586305
58	2.2840964317321775
59	2.2379369258880613
60	2.2405277729034423
61	2.2662133812904357
62	2.216744863986969
63	2.024017035961151
64	2.1516702532768255
65	1.972913694381714
66	1.9818107724189762
67	1.9220199465751648
68	1.9731002807617188
69	2.012854075431824
70	2.0969610452651977
71	2.084536409378052
72	1.9667884111404421
73	2.145245409011841
74	2.084734606742859
75	2.1293535113334654
76	2.2132816910743713
77	2.2371113181114195
78	2.2840393066406253
79	2.1798865199089055
80	2.157782566547394
81	2.1905612587928776
82	2.1886422038078313
83	2.0720416069030763
84	2.145623350143433
85	2.1617050886154177
86	2.0609859228134155
87	1.9164557337760926
88	1.9826446890830998
89	2.0507601499557495
90	2.1092602968215943
91	2.0953678131103515
92	2.160699987411499
93	2.296888315677643
94	2.168967354297638
95	2.139174556732178
96	2.2306371927261353
97	2.2792515873909
98	2.231185305118561
99	2.2115295052528383
100	2.110845458507538
101	2.0619773864746094
102	2.1026302337646485
103	1.971349835395813
104	2.0344298124313354
105	1.9902018189430237
106	1.9700416445732118
107	2.000009620189667
108	2.006752002239227
109	1.9184804201126098
110	1.8620421171188357
111	1.8875031113624574
112	1.877884924411774
113	1.888332486152649
114	1.8152653098106386
115	1.960532891750336
116	1.9662346959114076
117	1.9678054928779605
118	1.886554265022278
119	2.0056090712547303
120	2.0535346984863283
121	2.185108280181885
122	2.194967126846313
123	2.232559478282928
124	2.14162130355835
125	2.0390508651733406
126	1.9110445022583007
127	1.8180610895156861
128	1.7954207420349122
129	1.7673793077468871
130	1.8278740286827087
131	1.6675662875175474
132	1.6786790251731873
133	1.7206301331520082
134	1.958786165714264
135	1.9884793877601625
136	2.0488195061683654
137	2.1681191563606266
138	2.294671225547791
139	2.3424916267395024
140	2.3783973932266242
141	2.2896473169326783
142	2.273955821990967
143	2.2189071893692014
144	2.0750616431236266
145	2.092758595943451
146	2.1445853114128113
147	2.0793992400169374
148	2.010986483097076
149	2.0259337782859803
150	1.9668574333190918
151	2.127014493942261
152	2.1811899900436402
153	2.0840371966362
154	2.127298939228058
155	2.1438771843910223
156	2.186548149585724
157	2.080085694789887
158	2.0253211975097662
159	1.952660179138184
160	2.013438665866852
161	2.0038858294487003
162	1.857748484611511
163	1.9314537286758422
164	1.9597480177879336
165	1.898116970062256
166	1.9449181079864504
167	2.0321617007255557
168	2.006533420085907
169	2.1577726006507874
170	2.0920185685157775
171	2.057486283779144
172	2.1742838859558105
173	2.200016844272614
174	2.1480756998062134
175	2.150624394416809
176	2.0726237297058105
177	2.058389949798584
178	2.161816680431366
179	2.0100332736968998
180	1.9492570638656617
181	1.9346865892410279
182	1.9063579320907595
183	1.9619781970977783
184	1.8885772049427034
185	1.9043131291866302
186	1.7563076853752138
187	1.8035445451736452
188	1.7519190788269043
189	1.729052996635437
190	1.8084280490875246
191	1.833084893226624
192	1.7922083497047425
193	1.7306611061096193
194	1.8328888833522798
195	1.800487619638443
196	1.8474599599838257
197	1.7674665093421937
198	1.6871563374996186
199	1.663145512342453
200	1.6644102990627287
201	1.526578664779663
202	1.4855814695358276
203	1.4309144496917725
204	1.3297825634479523
205	1.4122514188289643
206	1.4395640909671785
207	1.5449271619319918
208	1.6519042611122134
209	1.6877811312675477
210	1.6098917961120607
211	1.7215737044811248
212	1.698284274339676
213	1.685124498605728
214	1.7131448268890381
215	1.6740132451057437
216	1.662208676338196
217	1.5840812325477602
218	1.5695993542671205
219	1.5997251510620116
220	1.6087681293487548
221	1.530102586746216
222	1.6087829828262332
223	1.6007506251335146
224	1.7642298460006716
225	1.68742595911026
226	1.745730996131897
227	1.9209552884101866
228	1.896950685977936
229	1.783402192592621
230	1.8112281918525697
231	1.9729777216911315
232	1.8921754240989683
233	1.9927930712699893
234	1.8346357345581055
235	1.8185899615287784
236	1.7872732639312747
237	1.5823723673820496
238	1.5215478956699373
239	1.5599048554897308
240	1.5712695896625521
241	1.4980991661548613
242	1.5141165435314177
243	1.4005291640758517
244	1.4846427977085115
245	1.5287601768970491
246	1.538242107629776
247	1.5371170699596408
248	1.5277265965938571
249	1.5414693534374238
250	1.5302414476871493
251	1.419553744792938
252	1.3811345815658567
253	1.3915552616119384
254	1.2981978416442872
255	1.2825448870658875
256	1.1959934115409854
257	1.2129494428634644
258	1.2362498104572297
259	1.259871059656143
260	1.2116535007953644
261	1.2370710372924805
262	1.2549124717712403
263	1.2296974658966064
264	1.2782158970832826
265	1.243112200498581
266	1.2651003658771516
267	1.27603195309639
268	1.2301333904266358
269	1.3832077622413637
270	1.4187551259994509
271	1.4501055121421815
272	1.4362550735473634
273	1.4785549163818361
274	1.423245668411255
275	1.4532782256603243
276	1.4593299090862275
277	1.3814289569854736
278	1.4176006853580476
279	1.207500904798508
280	1.19451202750206
281	1.2024543702602388
282	1.2317048966884614
283	1.1755763947963715
284	1.1580057740211487
285	1.1578583359718322
286	1.181192684173584
287	1.183658194541931
288	1.2225374579429626
289	1.2563878178596497
290	1.2269010543823242
291	1.1798977851867676
292	1.2308728814125063
293	1.254297208786011
294	1.2712367832660676
295	1.232389181852341
296	1.160263651609421
297	1.1573841631412507
298	1.101609683036804
299	1.0400226950645446
300	1.038299798965454
301	1.0039289951324464
302	0.9895873546600342
303	0.9657367050647736
304	0.9926628649234772
305	1.0146463453769683
306	1.0565247356891632
307	1.0770873546600344
308	1.0856746315956116
309	1.158565616607666
310	1.0989805042743686
311	1.1533694803714754
312	1.1340112507343294
313	1.1963080883026125
314	1.1653768599033358
315	1.1049908697605133
316	1.0527800500392916
317	1.0359370529651641
318	1.043218719959259
319	1.0257615447044373
320	1.1000534474849701
321	1.049010992050171
322	0.9779644846916199
323	0.9575150132179261
324	0.9325132846832276
325	1.0244230270385744
326	1.0352441728115083
327	0.9975279450416565
328	0.9865712463855745
329	0.9774948060512543
330	0.9872284591197968
331	0.9838513433933258
332	1.1127849638462068
333	1.0719212353229524
334	1.1198414444923401
335	1.103394913673401
336	1.115617609024048
337	1.1403940618038177
338	1.1675624966621398
339	1.2344807505607605
340	1.1771750807762147
341	1.2016452670097348
342	1.1075391352176667
343	1.1633233606815339
344	1.1356893539428712
345	1.105875188112259
346	1.1266165256500247
347	1.217602336406708
348	1.204315972328186
349	1.150155055522919
350	1.1277412414550783
351	1.134954696893692
352	1.1320158660411834
353	1.0926140367984771
354	1.0978970885276795
355	1.059563183784485
356	1.0056988894939425
357	0.9151920378208162
358	1.0074254691600801
359	0.9364290595054626
360	0.9650920033454895
361	0.959784758090973
362	0.9445945262908937
363	0.9384597361087801
364	0.9187407851219178
365	1.070070880651474
366	1.0834810316562655
367	1.1116096079349518
368	1.0285541713237762
369	1.0161832213401796
370	1.0605705976486206
371	1.0796733260154725
372	1.0929706752300263
373	1.1050321340560914
374	1.1063219606876373
375	0.9752425730228426
376	1.0030182003974917
377	0.9680261731147769
378	0.9620903372764589
379	0.9460601210594178
380	0.895335590839386
381	0.873039412498474
382	0.8350414991378784
383	0.8170000374317169
384	0.8545416414737701
385	0.8546995878219605
386	0.8190217733383179
387	0.8391463696956634
388	0.8125515460968018
389	0.8807647347450257
390	0.8413233280181884
391	0.8427616596221925
392	0.8590075254440308
393	0.8430761992931367
394	0.8294675171375276
395	0.8652316689491272
396	0.8546254992485045
397	0.8653719246387481
398	0.8397789716720581
399	0.7813452124595642
400	0.8284712374210357
401	0.8454658925533296
402	0.8473773002624513
403	0.9027841329574585
404	0.8921629190444947
405	0.8869213700294496
406	0.9077496767044069
407	0.885888969898224
408	0.8915200591087342
409	0.9129688501358032
410	0.9507830202579499
411	0.9304558873176574
412	0.9809565961360931
413	0.918973332643509
414	0.89556023478508
415	0.8520783722400666
416	0.8963118970394136
417	0.8610203027725221
418	0.9843835830688478
419	0.9745966374874115
420	0.9462803423404694
421	0.968173122406006
422	0.9265528500080109
423	0.9592988789081573
424	0.972500342130661
425	0.9713875412940979
426	0.9218394219875335
427	0.9937719941139221
428	0.8844605267047883
429	0.9179443120956421
430	0.8909075021743774
431	0.8755371809005738
432	0.8598641097545624
433	0.8152093648910522
434	0.7925362586975098
435	0.7985458374023436
436	0.801191657781601
437	0.7264035761356353
438	0.7158095419406891
439	0.7074981689453126
440	0.713907289505005
441	0.68323592543602
442	0.676589685678482
443	0.7170458853244781
444	0.7146949172019957
445	0.6855443239212037
446	0.6943102180957794
447	0.7514620959758759
448	0.7613187789916993
449	0.7293196141719819
450	0.714041018486023
451	0.7128075242042541
452	0.7022940933704376
453	0.6699783027172088
454	0.6615449011325836
455	0.6869423508644104
456	0.6694501817226409
457	0.6252189338207246
458	0.6523703753948213
459	0.6624800622463227
460	0.6526242911815644
461	0.7037602663040162
462	0.7394828021526338
463	0.7253615677356721
464	0.7679404914379121
465	0.7947448790073396
466	0.8187573313713075
467	0.8324248015880585
468	0.7908255040645601
469	0.8084850430488588
470	0.8368714332580569
471	0.8572661757469179
472	0.8663088083267213
473	0.9017422676086426
474	0.872639811038971
475	0.8355188667774202
476	0.8523839116096498
477	0.8453899383544923
478	0.8376778244972231
479	0.8408963859081269
480	0.8485418677330017
481	0.7946644544601441
482	0.7808086037635804
483	0.7514021873474122
484	0.7583828032016754
485	0.7798132538795471
486	0.7243266046047211
487	0.7209287524223328
488	0.7452047765254974
489	0.6949641197919845
490	0.6853212743997573
491	0.7036845356225967
492	0.6842411786317826
493	0.68347490131855
494	0.6655228823423386
495	0.6444538682699202
496	0.692913618683815
497	0.7059605985879899
498	0.6946919709444046
499	0.7229645907878877
500	0.7170954287052156
501	0.6658662796020509
502	0.6728375971317292
503	0.6696477562189103
504	0.6606985926628113
505	0.7165438294410705
506	0.700386768579483
507	0.6976493895053864
508	0.6887225985527039
509	0.6846534609794617
510	0.6969028234481811
511	0.7456304907798768
512	0.7585001170635225
513	0.792798885703087
514	0.8580833137035371
515	0.7877732187509537
516	0.776084104180336
517	0.7605193465948105
518	0.7790680438280104
519	0.7783154875040053
520	0.7792916387319565
521	0.7873173862695694
522	0.7761239916086197
523	0.7438514143228532
524	0.6820353895425798
525	0.7298175632953645
526	0.7594033360481263
527	0.7706935822963714
528	0.7367220818996429
529	0.7409807801246643
530	0.7281353712081909
531	0.6847686886787415
532	0.6861803710460663
533	0.682871189713478
534	0.7045570582151414
535	0.6743198543787003
536	0.6087714433670045
537	0.6032981455326081
538	0.6225727558135987
539	0.5800948739051819
540	0.5856495201587678
541	0.5764681100845338
542	0.5550226747989654
543	0.5610024124383928
544	0.5425803631544114
545	0.5590055078268051
546	0.6007118701934815
547	0.6271560549736024
548	0.6137691646814347
549	0.6487951010465624
550	0.6077079057693483
551	0.6232650518417359
552	0.6195678442716599
553	0.6991997212171556
554	0.6989411503076554
555	0.7212369829416275
556	0.7101683765649796
557	0.6712270468473435
558	0.6918092250823974
559	0.7199798166751861
560	0.7752615839242935
561	0.7565682619810105
562	0.8025017082691193
563	0.7362126588821412
564	0.76152703166008
565	0.7204610228538513
566	0.7223058640956879
567	0.740957009792328
568	0.7443138360977174
569	0.7143952488899232
570	0.6711265832185747
571	0.6923630803823472
572	0.6535019844770432
573	0.6813363581895828
574	0.6540505200624467
575	0.6567428499460222
576	0.6335543125867844
577	0.5972948700189591
578	0.5791486412286758
579	0.5574369043111802
580	0.5517089039087296
581	0.5561765402555467
582	0.6234828978776933
583	0.5590550929307939
584	0.5580279618501663
585	0.5444864273071289
586	0.5547536671161652
587	0.5891471743583679
588	0.5805950790643692
589	0.6127631038427355
590	0.6326339662075045
591	0.6129938185214996
592	0.5308330208063126
593	0.5589288681745529
594	0.5361718952655793
595	0.534799548983574
596	0.5400985926389694
597	0.5347705513238907
598	0.5629844963550569
599	0.5397840678691864
600	0.5369713246822357
601	0.5311327278614044
602	0.545428290963173
603	0.5580664843320847
604	0.5614706099033356
605	0.5608377188444138
606	0.5483976274728775
607	0.530332687497139
608	0.5147823125123978
609	0.5376432806253434
610	0.530634805560112
611	0.5412924379110337
612	0.5690411895513535
613	0.5461231410503389
614	0.5655832886695863
615	0.5795315235853196
616	0.5793616622686386
617	0.5926894098520279
618	0.590607163310051
619	0.5481580376625061
620	0.5592433750629425
621	0.5680729210376739
622	0.5407685339450836
623	0.5692454725503922
624	0.6298600107431412
625	0.6509116202592851
626	0.6798449188470842
627	0.6751409441232682
628	0.6751606673002243
629	0.7881072342395783
630	0.7772088825702668
631	0.7862899601459504
632	0.7948629558086396
633	0.757562816143036
634	0.6798648297786714
635	0.6733073353767396
636	0.6954017639160156
637	0.7002631783485412
638	0.6941703110933305
639	0.5918474674224854
640	0.5963769972324371
641	0.5511439919471741
642	0.5177594840526581
643	0.5255009949207307
644	0.6030197858810425
645	0.570329362154007
646	0.5161873310804368
647	0.4952990204095841
648	0.4921280682086945
649	0.489966744184494
650	0.4731244027614594
651	0.5017601728439331
652	0.5121763825416565
653	0.5207660794258118
654	0.449680843949318
655	0.47003381550312046
656	0.49085186719894414
657	0.5057104170322418
658	0.5311035811901093
659	0.5291309714317323
660	0.5557194232940674
661	0.5633525490760803
662	0.5549681335687637
663	0.581013223528862
664	0.577784925699234
665	0.5687784731388091
666	0.5697707951068878
667	0.5677974939346314
668	0.564719706773758
669	0.5720427602529526
670	0.5404700964689256
671	0.5500655502080918
672	0.587657642364502
673	0.5562397956848144
674	0.580823290348053
675	0.5853324711322785
676	0.6077960312366486
677	0.6045531988143921
678	0.5790171176195145
679	0.5822782188653945
680	0.579322573542595
681	0.5380910217761995
682	0.5252205550670626
683	0.5094739019870759
684	0.5158850908279419
685	0.5229615211486818
686	0.505963259935379
687	0.5181946516036988
688	0.5348018854856491
689	0.5756878286600113
690	0.594206926226616
691	0.5877129435539247
692	0.5825069785118102
693	0.5957679897546769
694	0.6308987826108933
695	0.6009483069181443
696	0.5947883099317551
697	0.5756216943264006
698	0.5729463875293732
699	0.5393822968006134
700	0.5440103232860565
701	0.5732948958873748
702	0.5683696627616883
703	0.5643973588943482
704	0.5561558604240417
705	0.56412912607193
706	0.554808396100998
707	0.5663907676935196
708	0.5484907180070878
709	0.5248702675104141
710	0.5059342890977859
711	0.4674563065171242
712	0.478727699816227
713	0.47322981804609304
714	0.4408272191882133
715	0.4589120492339135
716	0.4539421007037163
717	0.4429661050438881
718	0.4415617242455483
719	0.4822586134076119
720	0.48451323360204696
721	0.5025260925292969
722	0.5106456518173218
723	0.5191951811313629
724	0.48966352939605723
725	0.463972881436348
726	0.4518701344728471
727	0.4821976900100709
728	0.5061387598514557
729	0.5353246450424195
730	0.5396075457334518
731	0.546949115395546
732	0.538342723250389
733	0.5536915212869645
734	0.5715445041656495
735	0.6138375192880632
736	0.6246178835630417
737	0.5924750179052354
738	0.6025331050157547
739	0.5520011693239213
740	0.5594613939523698
741	0.5831599026918413
742	0.5885996490716935
743	0.5728387564420699
744	0.5953912734985352
745	0.5538386464118958
746	0.5472579658031465
747	0.5572690695524216
748	0.5301345199346542
749	0.5261982381343843
750	0.5061592310667039
751	0.5228537887334824
752	0.49853098094463355
753	0.47998381853103644
754	0.4560394048690797
755	0.4895975947380066
756	0.498820173740387
757	0.4924726635217667
758	0.48505527079105376
759	0.5109560787677765
760	0.5174414336681367
761	0.47262871861457834
762	0.4940565407276154
763	0.5114280313253403
764	0.5142015457153322
765	0.4965504586696626
766	0.4872811317443848
767	0.5104424118995666
768	0.5328953325748443
769	0.504985225200653
770	0.5353893250226974
771	0.5399705052375794
772	0.5304912954568863
773	0.5170866757631302
774	0.49364614188671113
775	0.48406917750835426
776	0.5337759405374527
777	0.5336966305971146
778	0.5215381890535354
779	0.5264556139707566
780	0.5027879655361176
781	0.5010555326938629
782	0.5277933865785599
783	0.5500470846891404
784	0.565629044175148
785	0.5709994494915008
786	0.5346657931804658
787	0.5214357137680055
788	0.5111604034900665
789	0.5061240345239638
790	0.5350069642066955
791	0.5499685376882553
792	0.5203762024641038
793	0.5120059609413148
794	0.4976505339145661
795	0.5045436412096024
796	0.47829207181930544
797	0.45205887258052824
798	0.4678126543760299
799	0.4588386952877045
800	0.42385715544223784
801	0.4120646208524704
802	0.4020211935043335
803	0.39995194077491764
804	0.4212285220623017
805	0.424384617805481
806	0.41887439787387853
807	0.4274128735065461
808	0.4262717366218568
809	0.4277051389217378
810	0.4248085111379624
811	0.4319714337587357
812	0.428882971405983
813	0.4486914098262787
814	0.44715030491352087
815	0.4474449962377549
816	0.4689424276351929
817	0.4870616436004639
818	0.48139896690845496
819	0.48546164035797124
820	0.4925291299819947
821	0.5084609091281892
822	0.5220255762338639
823	0.5235985010862351
824	0.512522652745247
825	0.5173058182001115
826	0.5181119114160537
827	0.5234030038118362
828	0.5360891699790955
829	0.533660101890564
830	0.5480497539043426
831	0.5283571600914001
832	0.5302800983190536
833	0.4949832797050476
834	0.49143001437187195
835	0.4709262251853943
836	0.4915850132703781
837	0.4686751365661621
838	0.45475922524929047
839	0.4681406557559967
840	0.44614423513412477
841	0.43570858240127563
842	0.4312848776578903
843	0.4420287519693375
844	0.4618531733751297
845	0.45428566634655
846	0.4895602613687515
847	0.522890567779541
848	0.5275891780853271
849	0.5073161751031876
850	0.5144372612237931
851	0.5692267626523971
852	0.5593471020460128
853	0.5594080924987793
854	0.5337427884340287
855	0.5241727769374847
856	0.4600553512573242
857	0.4394082129001618
858	0.4434893757104874
859	0.469745796918869
860	0.4680045187473297
861	0.4169051080942154
862	0.43665344417095187
863	0.4183127135038376
864	0.4229912877082825
865	0.45576790273189544
866	0.46596244275569915
867	0.45397448539733887
868	0.43417283892631525
869	0.4116960108280182
870	0.40660293400287634
871	0.3974851787090302
872	0.38943633437156683
873	0.4118719756603242
874	0.41957217156887056
875	0.40094775855541226
876	0.3769959688186646
877	0.42941785752773287
878	0.4529161244630814
879	0.4394032180309296
880	0.4507938861846925
881	0.46038676798343664
882	0.453484070301056
883	0.45239122211933147
884	0.45852559208869936
885	0.4673594415187836
886	0.4758523464202882
887	0.44803932905197147
888	0.5081235051155091
889	0.5327433228492736
890	0.5301736325025559
891	0.5284754872322083
892	0.5545118123292924
893	0.5560524135828019
894	0.5604237645864487
895	0.5442523419857025
896	0.5499471336603166
897	0.5418116301298141
898	0.47779376804828644
899	0.46245159208774567
900	0.4487837225198746
901	0.46904259026050565
902	0.45569419562816627
903	0.45031734406948093
904	0.42349950820207594
905	0.411651574075222
906	0.40059935599565505
907	0.427111442387104
908	0.4152693584561348
909	0.4186437025666237
910	0.42516157180070885
911	0.3918739810585976
912	0.37156541198492055
913	0.37115913778543475
914	0.4027121931314469
915	0.42255549728870395
916	0.4144679009914399
917	0.35862302929162976
918	0.37525013238191607
919	0.37607260793447495
920	0.38572770208120355
921	0.3997950866818428
922	0.4128702357411385
923	0.4061326012015343
924	0.3879609182476998
925	0.37514867633581167
926	0.39243832081556324
927	0.40422702133655547
928	0.40742275416851037
929	0.41148032844066623
930	0.4022002130746842
931	0.4158573925495148
932	0.404329177737236
933	0.43347070217132566
934	0.45228784978389736
935	0.49228035211563104
936	0.5308601438999176
937	0.5405882984399796
938	0.5118830233812333
939	0.49748720228672033
940	0.5194311648607255
941	0.4946442693471909
942	0.5150445967912675
943	0.49087986052036287
944	0.4540476784110069
945	0.41931519061326983
946	0.38124150186777117
947	0.3987417623400688
948	0.41037263423204423
949	0.40908270925283435
950	0.37839344292879107
951	0.41649704724550246
952	0.41108664125204086
953	0.41747614294290547
954	0.44201130568981173
955	0.4702943921089172
956	0.46394311487674705
957	0.4284480780363083
958	0.41633824706077577
959	0.4180242598056794
960	0.43074490129947673
961	0.37578621357679376
962	0.37330237478017814
963	0.3537055507302284
964	0.3505857065320015
965	0.3487312987446785
966	0.36680565327405934
967	0.41025177687406544
968	0.42134981304407126
969	0.4320521160960198
970	0.42467415183782575
971	0.43748787343502044
972	0.4368238002061844
973	0.4469321042299271
974	0.44300584793090825
975	0.419152382016182
976	0.3848968788981438
977	0.35318798273801805
978	0.3977364614605904
979	0.4039862170815468
980	0.39916286021471026
981	0.4161708697676658
982	0.42201490551233295
983	0.41202158480882645
984	0.39870729148387907
985	0.413673147559166
986	0.4287793591618538
987	0.44550217539072035
988	0.3870470985770226
989	0.38528096526861194
990	0.3831813231110573
991	0.36300377100706105
992	0.3546819165349007
993	0.39215808063745505
994	0.4016389697790146
995	0.3872159153223038
996	0.38435165882110595
997	0.3543735712766647
998	0.37455386519432066
999	0.3806645959615707
1000	0.4011754781007767
1001	0.41655751168727884
1002	0.4300914287567139
1003	0.39274715781211855
1004	0.3922741055488586
1005	0.3732222408056259
1006	0.37492794692516324
1007	0.3906232982873917
1008	0.36915001571178435
1009	0.34758286476135253
1010	0.3393542498350144
1011	0.3180995166301728
1012	0.30130645632743835
1013	0.3025335967540741
1014	0.29901686608791345
1015	0.309183844923973
1016	0.3070690006017685
1017	0.29943720102310184
1018	0.3160530775785446
1019	0.3212332397699357
1020	0.33141175210475926
1021	0.3419283866882325
1022	0.3271229073405266
1023	0.3589267119765282
1024	0.3735664352774621
1025	0.3821859940886498
1026	0.4186718299984933
1027	0.44892119914293294
1028	0.44116530269384385
1029	0.43453999906778334
1030	0.4128684297204017
1031	0.4206937566399574
1032	0.42927771806716913
1033	0.3960955291986466
1034	0.39574637413024905
1035	0.38829923272132877
1036	0.4043181478977204
1037	0.3873880058526993
1038	0.3746968999505043
1039	0.41322374194860456
1040	0.42616989463567734
1041	0.4166960015892983
1042	0.41696123629808435
1043	0.4391457751393319
1044	0.43573972433805475
1045	0.45278336256742485
1046	0.41031745821237564
1047	0.3980815544724465
1048	0.40648528337478634
1049	0.36183912456035616
1050	0.34683443009853365
1051	0.34556964635848997
1052	0.34874910712242124
1053	0.3330839037895203
1054	0.32078256607055666
1055	0.32022610604763035
1056	0.30524032711982735
1057	0.33090916574001317
1058	0.3327497273683548
1059	0.3553419589996338
1060	0.36781127452850343
1061	0.3609965771436692
1062	0.36025976538658144
1063	0.35622445940971376
1064	0.38541601896286015
1065	0.384239274263382
1066	0.4030290514230729
1067	0.37365577518939974
1068	0.38366047143936155
1069	0.3711848258972168
1070	0.3842757523059845
1071	0.39887723028659816
1072	0.39237231314182286
1073	0.3923295736312867
1074	0.3584149911999703
1075	0.34845069497823716
1076	0.3583335354924202
1077	0.37316610068082817
1078	0.361151622235775
1079	0.36520310193300254
1080	0.3467691764235497
1081	0.335672427713871
1082	0.33823333531618116
1083	0.36185870915651325
1084	0.3631914868950844
1085	0.3952285841107369
1086	0.3750840052962303
1087	0.3613800451159478
1088	0.36376345306634905
1089	0.3814009293913842
1090	0.3880115613341332
1091	0.39892155379056937
1092	0.41817337125539783
1093	0.4028820767998695
1094	0.45477581620216373
1095	0.4181630998849869
1096	0.4310030490159989
1097	0.44005542099475864
1098	0.4325840681791306
1099	0.42878024578094487
1100	0.45418971478939063
1101	0.4559718757867813
1102	0.42771975994110106
1103	0.41584479063749313
1104	0.3613196387887001
1105	0.34709744602441783
1106	0.3271418794989586
1107	0.3173324003815651
1108	0.3282970502972603
1109	0.2991033807396889
1110	0.2630754604935646
1111	0.2756329998373986
1112	0.29594310671091084
1113	0.3293756783008576
1114	0.3425258576869965
1115	0.35936902165412904
1116	0.3745922178030014
1117	0.3946373909711838
1118	0.379168301820755
1119	0.3798602104187012
1120	0.3762848407030106
1121	0.35173986852169037
1122	0.3422664552927018
1123	0.3148523837327957
1124	0.3500469446182251
1125	0.35969455242156984
1126	0.37043139636516575
1127	0.3364870890974998
1128	0.39246696680784227
1129	0.39053309112787243
1130	0.40062339156866067
1131	0.40376995354890816
1132	0.4124197617173194
1133	0.403997728228569
1134	0.3690124094486237
1135	0.365076756477356
1136	0.3677334904670716
1137	0.3972701117396355
1138	0.34333657473325735
1139	0.34094038754701617
1140	0.34597969204187395
1141	0.35666341632604603
1142	0.3319136634469033
1143	0.3371744275093079
1144	0.341334679722786
1145	0.3665254056453705
1146	0.33840230107307434
1147	0.32069644033908845
1148	0.32850912511348723
1149	0.33143098652362823
1150	0.35502896010875706
1151	0.3450138300657273
1152	0.3763327419757843
1153	0.4065357744693756
1154	0.3930944100022316
1155	0.3579909607768059
1156	0.36388490349054337
1157	0.36471324712038045
1158	0.3531733259558678
1159	0.37718036025762564
1160	0.34683635681867603
1161	0.3401260644197464
1162	0.33562460243701936
1163	0.33074817955493924
1164	0.34696889072656634
1165	0.3472903057932854
1166	0.3361926317214966
1167	0.3330246478319168
1168	0.35839147269725796
1169	0.39437739849090575
1170	0.39787950813770295
1171	0.39082341939210896
1172	0.3799951419234276
1173	0.35092130750417716
1174	0.34146530777215955
1175	0.3526124253869056
1176	0.36953305006027226
1177	0.37124463319778445
1178	0.3526292234659196
1179	0.3152733266353607
1180	0.2962784305214882
1181	0.32588799148797987
1182	0.3369468852877617
1183	0.3620374217629433
1184	0.3630020752549172
1185	0.3802453473210335
1186	0.37935602217912673
1187	0.3862553641200066
1188	0.39821624606847766
1189	0.3953504517674446
1190	0.4076416552066803
1191	0.3780756950378418
1192	0.36468475461006167
1193	0.36430723965168
1194	0.37537501752376556
1195	0.3657380908727646
1196	0.3724025428295136
1197	0.36788848042488104
1198	0.3472245082259179
1199	0.35016895085573196
1200	0.34203804433345797
1201	0.35825176835060124
1202	0.3469880551099777
1203	0.3316382437944413
1204	0.3304429084062577
1205	0.31156374216079713
1206	0.2936147630214691
1207	0.29016830027103424
1208	0.3036855921149254
1209	0.28781680613756183
1210	0.29372314512729647
1211	0.28135932385921475
1212	0.29071261882781985
1213	0.3140917122364044
1214	0.30089108645915985
1215	0.31958214938640594
1216	0.316053906083107
1217	0.3187128841876984
1218	0.3193211883306504
1219	0.33127241432666776
1220	0.3286972612142563
1221	0.34860356450080876
1222	0.35368767082691194
1223	0.32173458486795425
1224	0.32604233771562574
1225	0.29879811406135565
1226	0.2966807067394257
1227	0.30575686693191534
1228	0.2989556550979615
1229	0.3057840645313263
1230	0.3010055661201477
1231	0.3002515077590942
1232	0.2957278609275818
1233	0.3028708711266518
1234	0.300228987634182
1235	0.31501933336257937
1236	0.33604760468006134
1237	0.32031009644269953
1238	0.3187079638242722
1239	0.309873190522194
1240	0.32151386439800267
1241	0.3185261130332947
1242	0.32227271497249604
1243	0.3234179556369782
1244	0.3355806320905686
1245	0.3409184485673905
1246	0.3434297978878022
1247	0.37718877345323565
1248	0.385759910941124
1249	0.3787710130214692
1250	0.38039003610610966
1251	0.3808796882629395
1252	0.3784865379333496
1253	0.3840991526842117
1254	0.37706896066665646
1255	0.3717300504446029
1256	0.37060556411743156
1257	0.3464737176895142
1258	0.3390330016613007
1259	0.3457716435194016
1260	0.3361183494329453
1261	0.3319792240858078
1262	0.32146681100130087
1263	0.3029150247573853
1264	0.2927014470100403
1265	0.3066496133804321
1266	0.3072100877761841
1267	0.3034651935100555
1268	0.3083887845277786
1269	0.29973420798778533
1270	0.3005299597978592
1271	0.30434719622135165
1272	0.3085823997855187
1273	0.32777856886386875
1274	0.35109998285770416
1275	0.3380251824855805
1276	0.3170861646533013
1277	0.3151593014597893
1278	0.3157206580042839
1279	0.34160184711217884
1280	0.3505386367440224
1281	0.3523076340556145
1282	0.3483817785978318
1283	0.33478486984968187
1284	0.3089446932077408
1285	0.3020801067352295
1286	0.2990411430597305
1287	0.30128845572471613
1288	0.3077772438526154
1289	0.28204538822174074
1290	0.29033051133155824
1291	0.28795672953128815
1292	0.29234624058008196
1293	0.2909155264496804
1294	0.3082366347312928
1295	0.3132050096988678
1296	0.3350126400589943
1297	0.3450114801526069
1298	0.3530527994036674
1299	0.36796211749315266
1300	0.3526914641261101
1301	0.3544904842972755
1302	0.3533786043524742
1303	0.3679565459489822
1304	0.3639008730649948
1305	0.34701574742794045
1306	0.3414993584156037
1307	0.3360072642564774
1308	0.34856067299842836
1309	0.32660083919763566
1310	0.3214511856436729
1311	0.3087593004107475
1312	0.31129361242055886
1313	0.3165906861424446
1314	0.3060532107949257
1315	0.32407072633504874
1316	0.3252729341387749
1317	0.31637437194585805
1318	0.2714324399828911
1319	0.27197914421558383
1320	0.2738545566797257
1321	0.28032332956790923
1322	0.27389260828495027
1323	0.26913084387779235
1324	0.28041210770607
1325	0.2775703608989716
1326	0.3033734172582626
1327	0.30758765041828157
1328	0.3149695307016373
1329	0.3230950027704239
1330	0.3464370280504227
1331	0.3571185171604157
1332	0.37438642680644996
1333	0.37552185952663425
1334	0.3605192437767983
1335	0.3955745801329613
1336	0.35663275718688964
1337	0.3603916078805923
1338	0.36396869570016865
1339	0.3651721522212028
1340	0.3390945479273796
1341	0.3255966946482658
1342	0.3196632221341133
1343	0.3137268528342247
1344	0.3166955098509789
1345	0.2687647208571434
1346	0.26631439775228505
1347	0.2605394199490547
1348	0.25294576287269593
1349	0.25266842246055604
1350	0.27757753133773805
1351	0.27091597020626074
1352	0.2777822107076645
1353	0.29458600580692296
1354	0.2976747140288353
1355	0.2929271951317788
1356	0.30441077649593357
1357	0.31450606584548946
1358	0.33083023726940153
1359	0.3483563125133514
1360	0.3410766869783402
1361	0.39150599241256717
1362	0.3898166805505753
1363	0.369483882188797
1364	0.3611557126045227
1365	0.3839984029531479
1366	0.39882374405860904
1367	0.38487681895494463
1368	0.3665465518832207
1369	0.35377458781003956
1370	0.34848969131708146
1371	0.30727506428956985
1372	0.31839506477117535
1373	0.3163998261094093
1374	0.3510786011815071
1375	0.3628051713109016
1376	0.36227386146783824
1377	0.36009330749511725
1378	0.3963591486215592
1379	0.4001517623662949
1380	0.40864490568637857
1381	0.402765953540802
1382	0.41616045236587523
1383	0.420820164680481
1384	0.4280981183052063
1385	0.4030146151781082
1386	0.39959075748920436
1387	0.4056401133537293
1388	0.3960748881101609
1389	0.4109617352485657
1390	0.39036015570163735
1391	0.401137587428093
1392	0.3612184807658195
1393	0.35472848862409595
1394	0.3102315217256546
1395	0.30624802559614184
1396	0.29570989161729816
1397	0.3018108054995537
1398	0.2898675426840782
1399	0.2851986661553383
1400	0.2995146557688713
1401	0.30114204138517386
1402	0.31554985344409947
1403	0.31400919705629354
1404	0.32047438621520996
1405	0.31758335530757903
1406	0.3230619668960572
1407	0.34136448204517367
1408	0.3405317217111588
1409	0.3152089431881904
1410	0.30967149287462237
1411	0.32897260040044785
1412	0.33145882636308677
1413	0.32902636528015144
1414	0.3431597262620926
1415	0.34928700774908067
1416	0.3460154667496681
1417	0.3248849704861641
1418	0.3301121845841408
1419	0.3311687663197518
1420	0.3237879619002342
1421	0.3109632268548012
1422	0.3001870885491371
1423	0.2963246554136277
1424	0.289934116601944
1425	0.2999789357185364
1426	0.3031966537237168
1427	0.31052192151546476
1428	0.300734706223011
1429	0.2976222068071365
1430	0.3132750362157822
1431	0.2894722878932952
1432	0.29909935891628264
1433	0.31892105787992475
1434	0.3222657129168511
1435	0.33952206224203113
1436	0.33079619556665424
1437	0.33352525085210805
1438	0.34815757870674136
1439	0.3741227686405182
1440	0.3654665380716324
1441	0.36649820357561114
1442	0.3453539207577705
1443	0.330674684047699
1444	0.32978162765502933
1445	0.30380800068378444
1446	0.30729010701179504
1447	0.2918310612440109
1448	0.269272455573082
1449	0.2533008724451065
1450	0.23673674464225772
1451	0.24236036390066149
1452	0.25260853916406634
1453	0.2507997632026672
1454	0.23718013465404514
1455	0.2670927137136459
1456	0.25728935897350313
1457	0.27341584861278534
1458	0.2740247324109078
1459	0.28542097061872485
1460	0.3139575108885765
1461	0.31907655447721484
1462	0.32683760970830916
1463	0.32292337715625763
1464	0.3428926527500153
1465	0.30956951975822455
1466	0.3266962587833405
1467	0.32437537610530853
1468	0.3574908271431923
1469	0.33044959157705306
1470	0.30999009013175965
1471	0.309325310587883
1472	0.30360799133777616
1473	0.3367408826947212
1474	0.3320645675063133
1475	0.3520225450396538
1476	0.36405476182699203
1477	0.3570026084780693
1478	0.3601352378726006
1479	0.3694912970066071
1480	0.3738731846213341
1481	0.369995678961277
1482	0.35996094793081285
1483	0.32771066725254056
1484	0.3176692634820938
1485	0.31125116646289824
1486	0.29267145991325383
1487	0.2949059814214707
1488	0.26683309078216555
1489	0.2807115212082863
1490	0.28680682629346854


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/DAE_poly_reg_5_50_loss.csv <==
0	0.0058802498684963215
1	0.0016340041073272004
2	0.0006790899986663135
3	0.0006633739406970563
4	0.0005719304333615582
5	0.0006598445613053627
6	0.00041728949967364317
7	0.0006007792272430379
8	0.0006189534763689153
9	0.0005976703809574247
10	0.00039467157803301233
11	0.00030225874135794586
12	0.00037367302709753855
13	0.00027019981418561654
14	0.0003461230000539217
15	0.00029518001469114097
16	0.0005025804978504311
17	0.0002908875630964758
18	0.0003593872781493701
19	0.0003345519377035089
20	0.0003181030421546893
21	0.00047795525184483265
22	0.0003491874449900934
23	0.0005156286837154767
24	0.00041959075773775114
25	0.00027726610947865994
26	0.00024930349776695947
27	0.0006675348644421319
28	0.00016968168951279948
29	0.00023970667920366395
30	0.0002128691787038406
31	0.0005727912211659714
32	0.0003310633472938207
33	0.0005531946355040418
34	0.0003173828243598109
35	0.0004056920246512163
36	0.0003634889845488942
37	0.0006543257902012555
38	0.000603860385454027
39	0.00031625205785530854
40	0.0005544135616946732
41	0.0004141811469162349
42	0.0004089760502392892
43	0.0003631020070679369
44	0.00018376408277617884
45	0.0002643950758465508
46	0.00023467292317945975
47	0.0006224004576506559
48	0.0004915088306370308
49	0.001050756821714458


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/DAE_poly_vanilla_5_50_loss.csv <==
0	0.007103735500131734
1	0.002510656965241651
2	0.001714572724158643
3	0.0013046762894373387
4	0.0007156612211838365
5	0.000688567945981049
6	0.0005744943558238447
7	0.0007648248314944795
8	0.0003563644200767158
9	0.0006758741971862037
10	0.0002584384968940867
11	0.000591586277805618
12	0.0004868023299786728
13	0.0006302932802282157
14	0.000341371893791802
15	0.000551195833249949
16	0.00032970623728033387
17	0.0003005336478963727
18	0.000607955837767804
19	0.00039511781986220737
20	0.0002879122633748921
21	0.0002538440077114501
22	0.0004179156399914064
23	0.00025162984009512
24	0.0002888585034634161
25	0.0007238985698495526
26	0.00034755380958813477
27	0.0007620105093519669
28	0.00021742317636380904
29	0.0005359177985519636
30	0.000868003263240098
31	0.0004750399551267037
32	0.00021032254793681204
33	0.0003712161974181072
34	0.0002511429387232056
35	0.000262632059493626
36	0.0006668819538754178
37	0.0002208504675218137
38	0.0003936667353627854
39	0.00041121494687104134
40	0.0004713293769964366
41	0.00023369095460111565
42	0.00022035354656509297
43	0.0002884094824185013
44	0.000615616879404115
45	0.0005951031717268051
46	0.00023837373049900634
47	0.00012489251708757364
48	0.00033414359284506646
49	0.0003170909915934317


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/DAE_reg_5_50_loss.csv <==
0	0.01851448806002736
1	0.007772667724639177
2	0.002410188722424209
3	0.0022353083752386736
4	0.0017861206736415624
5	0.0021807313844328744
6	0.0014315525178972166
7	0.002982808770320844
8	0.0038521676656091586
9	0.0016564200590073596
10	0.001833162121474743
11	0.0015080177233176074
12	0.0019799228790361666
13	0.0015168691606959328
14	0.0019339058602054137
15	0.0013540241506416351
16	0.00231024507957045
17	0.0033038775701425037
18	0.0014385060139466077
19	0.0020245828467886895
20	0.002305576560611371
21	0.0022216190260951406
22	0.0012233786781143863
23	0.0015800779160053935
24	0.0025232917052926494
25	0.001271126776264282
26	0.0015633826646808302
27	0.0029818110953783615
28	0.001130617890448775
29	0.0018707378549152054
30	0.0015201658639125526
31	0.0015563064098387258
32	0.0012800984125351533
33	0.0020953389626811258
34	0.0017567732285533567
35	0.0015320343380881242
36	0.0018970168745727279
37	0.001356093180947937
38	0.0011796005315409274
39	0.0016187372917192988
40	0.002460128821840044
41	0.0015875734956352972
42	0.0018171618942142231
43	0.001313467923173448
44	0.00139932501653675
45	0.001811696633376414
46	0.0020366348963580094
47	0.0012333499259693781
48	0.0011809644887989634
49	0.001277170651301276


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/csv_files/DAE_vanilla_5_50_loss.csv <==
0	0.031104171408805996
1	0.007314823782653548
2	0.0018459308228921144
3	0.0030549590336158873
4	0.0015907347964821384
5	0.0015558309131301939
6	0.0015609652968123556
7	0.0027544286215561444
8	0.00259301875194069
9	0.0018992586227250285
10	0.0013520617646281608
11	0.0014582385057292412
12	0.0013954282303893705
13	0.0015586802485631779
14	0.0015122499887365848
15	0.0011947209741629194
16	0.002391069158911705
17	0.002310373704240192
18	0.0013188472113688477
19	0.002882993783277925
20	0.0014179369705016143
21	0.0022954885225044564
22	0.0014988895070564467
23	0.001367094378292677
24	0.0024335786671144887
25	0.0014811208468745462
26	0.0014513314984651515
27	0.0018841302942018956
28	0.0014022192210541107
29	0.0011770934421656421
30	0.0013791866342944558
31	0.0018680364504689352
32	0.0016175308443780523
33	0.0018365295778494327
34	0.0016207109755487182
35	0.001293130189878866
36	0.001995491444831714
37	0.001496834690187825
38	0.001165008746102103
39	0.0017485897586448117
40	0.001930587043025298
41	0.0018668337087729015
42	0.0021414961988921277
43	0.0013464335651224247
44	0.001386134620552184
45	0.0017164827240048908
46	0.0023539060991606673
47	0.0015739847457734869
48	0.0013142520249675726
49	0.001141604487929726


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/pde/results_data/poisson-convergence/errors_linear.txt <==
elm l2_err
32  0.0477
64  0.024
128 0.012
256 0.006
512 0.004


==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/pde/results_data/run_003-fem-sobol-query/args.json <==
{
  "model_dir": "/work/baskarg/bkhara/PDE_sampler/poisson-test-opt-single/run_003",
  "output_size": 64,
  "batch_size": 16,
  "epochs": 13,
  "viscid": false,
  "proj_opt": true,
  "pdetype": "poisson",
  "gen_steps": 2,
  "proj_steps": 5,
  "ktype": "fdm",
  "l1_coeff": 0.0,
  "l2_coeff": 1.0,
  "stencil_len": 3,
  "nu_case": "harmonic",
  "n_sum_nu": 4,
  "n_sum_sol": 3,
  "var_coeff": false,
  "log_K": true,
  "KL_sum": true,
  "eta_x": 0.5,
  "eta_y": 0.5,
  "manufactured_sol": 0,
  "exact_sol_type": "cos",
  "file_write_freq": 2,
  "poisson_alpha1": 0.0,
  "poisson_alpha2": 0.5,
  "ltr_neumann_cf": 0.0,
  "ltr_c1": 0.0,
  "ltr_c2": 0.0,
  "nsd": 2,
  "d2_calc_type": 0,
  "n_samples_1d": 16,
  "sampling_method": "sobol",
  "n_samples": 65536,
  "loss_calc_type": "fem",
  "learning_rate": 8e-05,
  "boundary_opt": 0,
  "fem_basis_deg": 1,
  "optimize_single_problem": 0
}

==> Differentiable Spline Approximations NeurIPS 2021 (Accepted)/figures/pde/results_data/run_003-fem-sobol-query/nu_coeff_list.txt <==
-1.514271033684694734e+00 -1.612504905047518422e+00 1.353344746874785010e-01 1.199767535719306721e+00
-2.041144411252435731e+00 1.093450134408122665e-01 1.412705885834511399e+00 2.928122155768805968e+00
-1.927461035883572205e+00 2.189333417858550845e+00 -1.901023818409272703e+00 -1.048620284497951749e+00
-1.349226920309384292e+00 -2.090984563709108457e+00 2.749817831287354686e+00 2.296236451266985057e+00
-6.042111439727548827e-03 -2.917733791744634431e+00 1.869910018481569125e+00 4.473058883809093444e-01
-1.000009196988403959e+00 -1.267789002543791899e+00 -1.090258725437507348e+00 -6.471557199597466337e-02
-2.472023621440375685e+00 7.574408015356546287e-01 2.244806732228030732e+00 -1.549605803229124446e+00
-1.983621204532202142e-01 2.444046955360787976e+00 -1.446004944878981568e+00 -2.879810810883417282e+00
9.317331989671044923e-01 -3.645354883572089477e-01 -2.229900414626015070e+00 -7.478168906950468653e-01
-1.889371334472426112e+00 -1.674766164566219295e+00 -9.287773488347461637e-02 2.471151724264140981e+00
-1.677835541690873455e+00 -5.068888150500625578e-01 -1.489239889139302164e-01 2.521963040609859874e+00
-7.412321456764114913e-01 1.814093556998783718e+00 4.489582236456346465e-03 2.583262061614536087e+00
-2.161742373790825233e+00 -2.481948305792967879e+00 4.146516537402229474e-01 1.666563444101337055e+00
-6.891264722779446572e-01 -5.207579028931252907e-02 1.022767448307879690e+00 1.118006174022338151e+00
6.950458938757515526e-01 -1.070582992413183776e+00 1.592704319354036002e+00 -1.723479016280188958e+00
-2.647890844688873813e-01 -7.708698195663519215e-01 -3.696004205418299549e-01 -9.227670983132414406e-01


==> figures/csv_files/1d_constant_k10_loss.csv <==
0	0.35953426361083984
1	0.4366021454334259
2	0.505405604839325
3	0.5044559240341187
4	0.458031564950943
5	0.5155719518661499
6	0.4445687532424927
7	0.49800339341163635
8	0.4220314621925354
9	0.5015460252761841
10	0.4739306569099426
11	0.4735860824584961
12	0.41506731510162354
13	0.33163130283355713
14	0.36244842410087585
15	0.4269789457321167
16	0.3467240631580353
17	0.3014754354953766
18	0.255854994058609
19	0.27479249238967896
20	0.2292468398809433
21	0.21373455226421356
22	0.17291244864463806
23	0.1964300274848938
24	0.18456019461154938
25	0.18398331105709076
26	0.15532512962818146
27	0.14553344249725342
28	0.1757068932056427
29	0.14985208213329315
30	0.12674130499362946
31	0.11530151218175888
32	0.11872904002666473
33	0.11633004993200302
34	0.1109955757856369
35	0.11057106405496597
36	0.09267822653055191
37	0.10360204428434372
38	0.08637338876724243
39	0.08875899016857147
40	0.10031159967184067
41	0.08616233617067337
42	0.09554953128099442
43	0.0766768753528595
44	0.07835908979177475
45	0.08125748485326767
46	0.07199019938707352
47	0.07538139820098877
48	0.07575980573892593
49	0.06549190729856491
50	0.06544192880392075
51	0.07116112858057022
52	0.06418115645647049
53	0.06293752044439316
54	0.05540395900607109
55	0.04973313957452774
56	0.05438195541501045
57	0.0585336834192276
58	0.0576239638030529
59	0.05112054571509361
60	0.05630297213792801
61	0.05228855088353157
62	0.04873650521039963
63	0.05072062835097313
64	0.05251474305987358
65	0.0555114783346653
66	0.06007978320121765
67	0.0462961383163929
68	0.04959800839424133
69	0.0388997346162796
70	0.05138289928436279
71	0.04649607092142105
72	0.04739580675959587
73	0.04083354026079178
74	0.042848434299230576
75	0.0379844568669796
76	0.03662407770752907
77	0.04100120812654495
78	0.038305219262838364
79	0.045084964483976364
80	0.036311667412519455
81	0.034308187663555145
82	0.03944721072912216
83	0.03594513610005379
84	0.02861570194363594
85	0.036333780735731125
86	0.03373763710260391
87	0.03139961510896683
88	0.02955026365816593
89	0.03096073865890503
90	0.02902417629957199
91	0.03297878056764603
92	0.027033258229494095
93	0.027574416249990463
94	0.030253874137997627
95	0.028234967961907387
96	0.03191588446497917
97	0.02649974636733532
98	0.029131239280104637
99	0.02231290563941002
100	0.027125118300318718
101	0.023954566568136215
102	0.028514735400676727
103	0.027495499700307846
104	0.018149906769394875
105	0.025589508935809135
106	0.021912071853876114
107	0.024055037647485733
108	0.02169310674071312
109	0.02237112820148468
110	0.023138221353292465
111	0.023480333387851715
112	0.02242576703429222
113	0.021016284823417664
114	0.01588497869670391
115	0.026419783011078835
116	0.02053072676062584
117	0.019079500809311867
118	0.017325660213828087
119	0.013894949108362198
120	0.02398887649178505
121	0.01717163249850273
122	0.019972456619143486
123	0.013630462810397148
124	0.017990704625844955
125	0.023696381598711014
126	0.01713455282151699
127	0.020173722878098488
128	0.015236694365739822
129	0.02505836822092533
130	0.014775336720049381
131	0.02161283604800701
132	0.016624150797724724
133	0.021736226975917816
134	0.02137625589966774
135	0.013670873828232288
136	0.013262372463941574
137	0.012522833421826363
138	0.016429202631115913
139	0.016396379098296165
140	0.013308442197740078
141	0.014604751020669937
142	0.01469153817743063
143	0.012498611584305763
144	0.015095560811460018
145	0.011686933226883411
146	0.018183397129178047
147	0.018754947930574417
148	0.012316051870584488
149	0.011909219436347485
150	0.013788585551083088
151	0.010738958604633808
152	0.0136956125497818
153	0.009995055384933949
154	0.013926899991929531
155	0.01490836963057518
156	0.009502786211669445
157	0.014668467454612255
158	0.011341432109475136
159	0.014714719727635384
160	0.014193007722496986
161	0.010246451012790203
162	0.008656878024339676
163	0.013498534448444843
164	0.013177529908716679
165	0.01524839736521244
166	0.009197975508868694
167	0.007939751259982586
168	0.010505297221243382
169	0.013354461640119553
170	0.008729740977287292
171	0.011915985494852066
172	0.010876243002712727
173	0.011646436527371407
174	0.009783357381820679
175	0.01081814430654049
176	0.009856564924120903
177	0.009238804690539837
178	0.0077814445830881596
179	0.0077995783649384975
180	0.007565896492451429
181	0.009905776008963585
182	0.007551166694611311
183	0.008077266626060009
184	0.007824055850505829
185	0.009466750547289848
186	0.007638617884367704
187	0.007374323904514313
188	0.007005124352872372
189	0.008531596511602402
190	0.008509463630616665
191	0.008668350987136364
192	0.00800025463104248
193	0.006992167327553034
194	0.006788627710193396
195	0.007358855102211237
196	0.008541799150407314
197	0.005929817911237478
198	0.007232354488223791
199	0.00579587509855628
200	0.007193479686975479
201	0.007482344750314951
202	0.004957979079335928
203	0.007204194087535143
204	0.010486152023077011
205	0.005968048702925444
206	0.008495243266224861
207	0.008218135684728622
208	0.008787425234913826
209	0.005667918361723423
210	0.007380029186606407
211	0.006821855902671814
212	0.0069505018182098866
213	0.008262951858341694
214	0.01031956635415554
215	0.0072409105487167835
216	0.006863507442176342
217	0.008078757673501968
218	0.006759732961654663
219	0.010603109374642372
220	0.006910519674420357
221	0.013707307167351246
222	0.006390961352735758
223	0.013856026344001293
224	0.008370211347937584
225	0.007145602256059647
226	0.013049107976257801
227	0.006723017431795597
228	0.0074002244509756565
229	0.004700940568000078
230	0.009498510509729385
231	0.008709494955837727
232	0.008105884306132793
233	0.0110883554443717
234	0.007543812971562147
235	0.0077180261723697186
236	0.006057084072381258
237	0.008570706471800804
238	0.0089340815320611
239	0.007672259584069252
240	0.011324984952807426
241	0.010344957932829857
242	0.006345762405544519
243	0.008892565965652466
244	0.005078569054603577
245	0.008110292255878448
246	0.0071993013843894005
247	0.007543031591922045
248	0.00698331231251359
249	0.00785118993371725
250	0.009755265899002552
251	0.009211232885718346
252	0.007038450334221125
253	0.0053503806702792645
254	0.008030368946492672
255	0.009837059304118156
256	0.007865329273045063
257	0.009234655648469925
258	0.008741537109017372
259	0.007887530140578747
260	0.006586314644664526
261	0.007099050562828779
262	0.0066617983393371105
263	0.006380308885127306
264	0.00518416054546833
265	0.005936916451901197
266	0.006852555088698864
267	0.006192665081471205
268	0.006809862796217203
269	0.006617337465286255
270	0.006823662202805281
271	0.0048726871609687805
272	0.007278261706233025
273	0.00782419927418232
274	0.008307506330311298
275	0.008530176244676113
276	0.008503943681716919
277	0.007366533856838942
278	0.009285250678658485
279	0.007048255763947964
280	0.009364345110952854
281	0.009857363067567348
282	0.007279084995388985
283	0.013628436252474785
284	0.008102544583380222
285	0.008493208326399326
286	0.011650103144347668
287	0.011183706112205982
288	0.009915427304804325
289	0.009784429334104061
290	0.009126673452556133
291	0.011824864894151688
292	0.0074889748357236385
293	0.00814021099358797
294	0.011169306933879852
295	0.012285783886909485
296	0.010026630014181137
297	0.01019133348017931
298	0.011524194851517677
299	0.010247481986880302
300	0.009180628694593906
301	0.008174968883395195
302	0.008796568028628826
303	0.010972114279866219
304	0.013317134231328964
305	0.010741629637777805
306	0.010734018869698048
307	0.007718039210885763
308	0.009546667337417603
309	0.009953665547072887
310	0.008684507571160793
311	0.0077964249067008495
312	0.008396893739700317
313	0.006556738168001175
314	0.007836011238396168
315	0.012186936102807522
316	0.00991315022110939
317	0.010476339608430862
318	0.015250977128744125
319	0.012990622781217098
320	0.020224545150995255
321	0.013654856011271477
322	0.012565994635224342
323	0.010819423012435436
324	0.013310892507433891
325	0.010866230353713036
326	0.0077293869107961655
327	0.012886072508990765
328	0.012426060624420643
329	0.00880668219178915
330	0.007930775173008442
331	0.014378061518073082
332	0.011711915023624897
333	0.010550069622695446
334	0.011964804492890835
335	0.01567957177758217
336	0.012465429492294788
337	0.013000048696994781
338	0.010298851877450943
339	0.01780242845416069
340	0.016352059319615364
341	0.015595939941704273
342	0.011222238652408123
343	0.013380524702370167
344	0.020745061337947845
345	0.01227460615336895
346	0.012852692976593971
347	0.015586248598992825
348	0.01902284100651741
349	0.01699894480407238
350	0.014162905514240265
351	0.014250935055315495
352	0.012017090804874897
353	0.014767782762646675
354	0.010858362540602684
355	0.013833691366016865
356	0.011211919598281384
357	0.015080969780683517
358	0.017823873087763786
359	0.0134529834613204
360	0.01819743774831295
361	0.016200967133045197
362	0.014645515941083431
363	0.020895732566714287
364	0.015458273701369762
365	0.013152009807527065
366	0.01538409199565649
367	0.01415836252272129
368	0.013432439416646957
369	0.012862899340689182
370	0.011297846212983131
371	0.010238378308713436
372	0.021276691928505898
373	0.01428739633411169
374	0.019633013755083084
375	0.015424470417201519
376	0.012818013317883015
377	0.015043671242892742
378	0.011974471621215343
379	0.014908653683960438
380	0.012485072948038578
381	0.013817929662764072
382	0.01292258407920599
383	0.011612087488174438
384	0.013306803070008755
385	0.010438288561999798
386	0.02180590108036995
387	0.015087057836353779
388	0.01125185377895832
389	0.011036351323127747
390	0.014062540605664253
391	0.013127267360687256
392	0.01759783737361431
393	0.013130162842571735
394	0.012138144113123417
395	0.012072136625647545
396	0.010446928441524506
397	0.010875437408685684
398	0.011451003141701221
399	0.010813998058438301
400	0.014379686675965786
401	0.014576188288629055
402	0.015287348069250584
403	0.012728995643556118
404	0.01944372057914734
405	0.021992696449160576
406	0.01789846457540989
407	0.013179906643927097
408	0.008101358078420162
409	0.009706441313028336
410	0.008659371174871922
411	0.01677381992340088
412	0.019380567595362663
413	0.01467135176062584
414	0.013033663854002953
415	0.013262690044939518
416	0.012190112844109535
417	0.01624791882932186
418	0.01602441444993019
419	0.015907855704426765
420	0.00983857549726963
421	0.011681139469146729
422	0.013686761260032654
423	0.015419727191329002
424	0.02043052576482296
425	0.019324922934174538
426	0.01955496147274971
427	0.011192409321665764
428	0.01571974903345108
429	0.013636559247970581
430	0.01282733678817749
431	0.012370012700557709
432	0.010708914138376713
433	0.00953679159283638
434	0.010064423084259033
435	0.01240620668977499
436	0.012170209549367428
437	0.01324591226875782
438	0.013737979345023632
439	0.01388438232243061
440	0.01116027683019638
441	0.016495469957590103
442	0.016156887635588646
443	0.014989218674600124
444	0.012137907557189465
445	0.016779804602265358
446	0.017675569280982018
447	0.015095813199877739
448	0.01425689086318016
449	0.012034879997372627
450	0.011458700522780418
451	0.010707368142902851
452	0.01192957442253828
453	0.019845670089125633
454	0.013399379327893257
455	0.020018141716718674
456	0.016670215874910355
457	0.01698610745370388
458	0.009669863618910313
459	0.01686711050570011
460	0.017940150573849678
461	0.015012118965387344
462	0.014595380052924156
463	0.013764944858849049
464	0.015308835543692112
465	0.021542556583881378
466	0.02353171817958355
467	0.027131028473377228
468	0.01688716933131218
469	0.016550829634070396
470	0.014329538680613041
471	0.015524622052907944
472	0.016376525163650513
473	0.013418616726994514
474	0.01178584061563015
475	0.011533201672136784
476	0.011803512461483479
477	0.013942687772214413
478	0.021297642961144447
479	0.0175892673432827
480	0.01931256800889969
481	0.018522249534726143
482	0.012709204107522964
483	0.013285033404827118
484	0.014247228391468525
485	0.01418688241392374
486	0.01346264872699976
487	0.010461525060236454
488	0.013490951620042324
489	0.016751395538449287
490	0.011863959953188896


==> figures/csv_files/1d_constant_k3_loss.csv <==
0	0.5345441699028015
1	0.4542325735092163
2	0.4812453091144562
3	0.5233657360076904
4	0.5274451971054077
5	0.4664239287376404
6	0.6266615986824036
7	0.5382964611053467
8	0.5144571661949158
9	0.5157886743545532
10	0.4918959140777588
11	0.4578779637813568
12	0.4962610602378845
13	0.3927067518234253
14	0.3343838155269623
15	0.28116223216056824
16	0.33031049370765686
17	0.2987472712993622
18	0.2200261354446411
19	0.1956004649400711
20	0.18598078191280365
21	0.1817297488451004
22	0.16718299686908722
23	0.18805727362632751
24	0.17621850967407227
25	0.16505485773086548
26	0.14901752769947052
27	0.13291743397712708
28	0.1261768788099289
29	0.11241278052330017
30	0.12889671325683594
31	0.11257395148277283
32	0.10153922438621521
33	0.10758433490991592
34	0.10189467668533325
35	0.09116038680076599
36	0.09825430065393448
37	0.09646892547607422
38	0.08805941790342331
39	0.08456087112426758
40	0.07355579733848572
41	0.07789935916662216
42	0.07774464040994644
43	0.08335383236408234
44	0.07950282841920853
45	0.06175096333026886
46	0.060074418783187866
47	0.06212165951728821
48	0.0593809150159359
49	0.05879950895905495
50	0.06511464715003967
51	0.06107759103178978
52	0.06581296771764755
53	0.053179338574409485
54	0.05250521004199982
55	0.052286747843027115
56	0.049990661442279816
57	0.05158820375800133
58	0.0542234368622303
59	0.052990417927503586
60	0.04699799418449402
61	0.054403673857450485
62	0.04815543442964554
63	0.047450777143239975
64	0.04908383637666702
65	0.043922483921051025
66	0.04164617136120796
67	0.0410805270075798
68	0.04488136246800423
69	0.04123622551560402
70	0.043146248906850815
71	0.039468325674533844
72	0.038213614374399185
73	0.04281890392303467
74	0.04597492516040802
75	0.037674516439437866
76	0.03732394054532051
77	0.04123057797551155
78	0.03495558351278305
79	0.03727090358734131
80	0.0329965241253376
81	0.04241356626152992
82	0.032646872103214264
83	0.034634120762348175
84	0.033730294555425644
85	0.03514892980456352
86	0.0385383702814579
87	0.03999514877796173
88	0.028440283611416817
89	0.03521212935447693
90	0.03286300227046013
91	0.03233158588409424
92	0.030770909041166306
93	0.029472272843122482
94	0.027369558811187744
95	0.03112097829580307
96	0.031060179695487022
97	0.02467474341392517
98	0.023553073406219482
99	0.02989518828690052
100	0.028991857543587685
101	0.034991756081581116
102	0.024485217407345772
103	0.026649342849850655
104	0.02265665866434574
105	0.022788548842072487
106	0.021778054535388947
107	0.025788653641939163
108	0.024069709703326225
109	0.02231859229505062
110	0.025013433769345284
111	0.026699421927332878
112	0.027295589447021484
113	0.02560974843800068
114	0.02876911871135235
115	0.022820550948381424
116	0.02380708046257496
117	0.02223937213420868
118	0.02312481962144375
119	0.023466065526008606
120	0.02378007210791111
121	0.02000245451927185
122	0.022621916607022285
123	0.02236330509185791
124	0.01692681573331356
125	0.01857871003448963
126	0.022815996780991554
127	0.01611093059182167
128	0.015232953242957592
129	0.017598940059542656
130	0.015704533085227013
131	0.020131127908825874
132	0.016995258629322052
133	0.016645316034555435
134	0.01940409652888775
135	0.021040916442871094
136	0.01760903373360634
137	0.014277785085141659
138	0.013811985030770302
139	0.017543990164995193
140	0.015332909300923347
141	0.01429192628711462
142	0.01470060832798481
143	0.0131674874573946
144	0.013349232263863087
145	0.015721388161182404
146	0.012651517055928707
147	0.013893983326852322
148	0.013630173169076443
149	0.011961320415139198
150	0.013901149854063988
151	0.014949365518987179
152	0.011569857597351074
153	0.009449483826756477
154	0.010649834759533405
155	0.009598915465176105
156	0.012676672078669071
157	0.012582855299115181
158	0.009790562093257904
159	0.0088761942461133
160	0.00852946937084198
161	0.010248125530779362
162	0.010541102848947048
163	0.01085982657968998
164	0.01186444703489542
165	0.009486650116741657
166	0.010731424205005169
167	0.014328926801681519
168	0.011415837332606316
169	0.010257755406200886
170	0.008505632169544697
171	0.00826823990792036
172	0.009304437786340714
173	0.00990169309079647
174	0.008365295827388763
175	0.009973728097975254
176	0.01029866375029087
177	0.011780496686697006
178	0.012578652240335941
179	0.01085642073303461
180	0.007561067584902048
181	0.00990593433380127
182	0.0071275560185313225
183	0.009379754774272442
184	0.007059216033667326
185	0.008027191273868084
186	0.007645959500223398
187	0.008643943816423416
188	0.008343417197465897
189	0.009960496798157692
190	0.009277314879000187
191	0.006805455777794123
192	0.010302540846168995
193	0.008864104747772217
194	0.007436743006110191
195	0.007477618288248777
196	0.006490813102573156
197	0.007451310288161039
198	0.009417819790542126
199	0.0074925669468939304
200	0.00891952682286501
201	0.010025796480476856
202	0.008180818520486355
203	0.008814104832708836
204	0.006757506635040045
205	0.007583942264318466
206	0.01052075158804655
207	0.00851738266646862
208	0.008927770890295506
209	0.006719446275383234
210	0.0055723353289067745
211	0.005711712408810854
212	0.012302952818572521
213	0.010717599652707577
214	0.008520672097802162
215	0.008428188040852547
216	0.00785114523023367
217	0.007953404448926449
218	0.01329892035573721
219	0.008306198753416538
220	0.007738948799669743
221	0.009353097528219223
222	0.008498839102685452
223	0.009418971836566925
224	0.008143535815179348
225	0.008876648731529713
226	0.010987232439219952
227	0.01768621616065502
228	0.00899360328912735
229	0.010844132862985134
230	0.009710211306810379
231	0.010909304022789001
232	0.009595207870006561
233	0.007104411255568266
234	0.01446537859737873
235	0.015346717089414597
236	0.01587745174765587
237	0.014707694761455059
238	0.012287852354347706
239	0.010888154618442059
240	0.009669608436524868
241	0.013054151087999344
242	0.008774657733738422
243	0.009080041199922562
244	0.00817760732024908
245	0.007936820387840271
246	0.007467321585863829
247	0.007804803550243378
248	0.007614945061504841
249	0.00908578373491764
250	0.0076423585414886475
251	0.00884066242724657
252	0.008709950372576714
253	0.007542185951024294
254	0.00707810977473855
255	0.009007581509649754
256	0.009541362524032593
257	0.008271458558738232
258	0.012460279278457165
259	0.00978918094187975
260	0.007814222015440464
261	0.007472923491150141
262	0.010011470876634121
263	0.010270635597407818
264	0.00944276712834835
265	0.01245169248431921
266	0.013081316836178303
267	0.009329469874501228
268	0.010347457602620125
269	0.008401202037930489
270	0.009053495712578297
271	0.008691408671438694
272	0.009583189152181149
273	0.011247514747083187
274	0.012688308954238892
275	0.009807032532989979
276	0.009029723703861237
277	0.008206251077353954
278	0.009329337626695633
279	0.011461100541055202
280	0.012746008113026619
281	0.011797578074038029
282	0.012313665822148323
283	0.015440626069903374
284	0.013488226570189
285	0.013588744215667248
286	0.009260984137654305
287	0.013510359451174736
288	0.011969087645411491
289	0.011981703341007233
290	0.01904423162341118
291	0.015140755102038383
292	0.016046924516558647
293	0.013724538497626781
294	0.01266282144933939
295	0.010542762465775013
296	0.011295410804450512
297	0.013785726390779018
298	0.009844246320426464
299	0.01131476927548647
300	0.009787226095795631
301	0.00941202137619257
302	0.015404023230075836
303	0.014905174262821674
304	0.01411998737603426
305	0.012297394685447216
306	0.014504048973321915
307	0.013261394575238228
308	0.012179696001112461
309	0.017797794193029404
310	0.015492569655179977
311	0.01331982109695673
312	0.010892494581639767
313	0.01386149600148201
314	0.01121713500469923
315	0.009269652888178825
316	0.012127192690968513
317	0.01257565338164568
318	0.010111866518855095
319	0.015123514458537102
320	0.01285040657967329
321	0.01385816466063261
322	0.012568614445626736
323	0.013958104886114597
324	0.011364880949258804
325	0.008558022789657116
326	0.017969898879528046
327	0.02101922035217285
328	0.01990590989589691
329	0.01678931899368763
330	0.01464852225035429
331	0.0136868329718709
332	0.014190081506967545
333	0.011441722512245178
334	0.013227335177361965
335	0.01701437309384346
336	0.01792536862194538
337	0.01796247810125351
338	0.015541722998023033
339	0.013223504647612572
340	0.013879172503948212
341	0.01011868566274643
342	0.016844850033521652
343	0.014443500898778439
344	0.009763260371983051
345	0.01607118733227253
346	0.015106650069355965
347	0.013114402070641518
348	0.0240284763276577
349	0.02717757225036621
350	0.02225329540669918
351	0.020406989380717278
352	0.021079987287521362
353	0.016875645145773888
354	0.016317062079906464
355	0.01249783392995596
356	0.014640891924500465
357	0.011268524453043938
358	0.010946059599518776
359	0.019985133782029152
360	0.012873518280684948
361	0.018488526344299316
362	0.01872013881802559
363	0.015885207802057266
364	0.01286730170249939
365	0.012328792363405228
366	0.01741497777402401
367	0.014818599447607994
368	0.015427561476826668
369	0.012046843767166138
370	0.012060141190886497
371	0.009701671078801155
372	0.011815499514341354
373	0.01389901340007782
374	0.01170364674180746
375	0.014956595376133919
376	0.016089141368865967
377	0.012414646334946156
378	0.014172131195664406
379	0.010080983862280846
380	0.012334737926721573
381	0.007948918268084526
382	0.013426024466753006
383	0.0125498091802001
384	0.01197775173932314
385	0.012854148633778095
386	0.009842519648373127
387	0.012350207194685936
388	0.01150878332555294
389	0.013523177243769169
390	0.009495740756392479
391	0.011301161721348763
392	0.01290793064981699
393	0.010394182056188583
394	0.010276271030306816
395	0.011144263669848442
396	0.012719930149614811
397	0.012637056410312653
398	0.009805606678128242
399	0.013435561209917068
400	0.015864351764321327
401	0.014704147353768349
402	0.015906542539596558
403	0.012050316669046879
404	0.010800877586007118
405	0.008966928347945213
406	0.012984293513000011
407	0.009656106121838093
408	0.010992744006216526
409	0.011919809505343437
410	0.009589243680238724
411	0.009378391318023205
412	0.010444498620927334
413	0.011300826445221901
414	0.008922087028622627
415	0.014581020921468735
416	0.013643728569149971
417	0.012790310196578503
418	0.016331851482391357
419	0.012118663638830185
420	0.012051708996295929
421	0.010086464695632458
422	0.008713272400200367
423	0.014066248200833797
424	0.01366281509399414
425	0.018430620431900024
426	0.013917642645537853
427	0.011632286012172699
428	0.013015985488891602
429	0.01319586206227541
430	0.011387091130018234
431	0.01189238578081131
432	0.01204785704612732
433	0.010617680847644806
434	0.010681184940040112
435	0.019748179242014885
436	0.021331487223505974
437	0.016005024313926697
438	0.011907578445971012
439	0.016590779647231102
440	0.016037272289395332
441	0.015816671773791313
442	0.018478237092494965
443	0.01541419792920351
444	0.011980810202658176
445	0.014474263414740562
446	0.015021703206002712
447	0.00898163765668869
448	0.009629728272557259
449	0.01532455813139677
450	0.01229631807655096
451	0.027835676446557045
452	0.01018910575658083
453	0.016927048563957214
454	0.018969325348734856
455	0.016971565783023834
456	0.01662100851535797
457	0.016063837334513664
458	0.013370578177273273
459	0.010566312819719315
460	0.014576035551726818
461	0.020839765667915344
462	0.012350556440651417
463	0.014933058060705662
464	0.017122341319918633
465	0.018193893134593964
466	0.019078198820352554
467	0.01786206290125847
468	0.013860933482646942
469	0.017861289903521538
470	0.017010072246193886
471	0.014294975437223911
472	0.012291578575968742
473	0.014428588561713696
474	0.018914945423603058
475	0.01568005420267582
476	0.01405300572514534
477	0.011158647015690804
478	0.0186470877379179
479	0.015733828768134117
480	0.01797681488096714
481	0.013735347427427769
482	0.01582258939743042
483	0.024195877835154533
484	0.01929868571460247
485	0.013975578360259533
486	0.015391720458865166
487	0.018793897703289986
488	0.011456593871116638
489	0.013771157711744308
490	0.01649109646677971


==> figures/csv_files/1d_constant_nograd_k10_loss.csv <==
0	0.44150134921073914
1	0.4516006410121918
2	0.5391807556152344
3	0.5282548069953918
4	0.48559635877609253
5	0.513387143611908
6	0.4713228642940521
7	0.401276171207428
8	0.47414129972457886
9	0.4004535377025604
10	0.4673459529876709
11	0.36610040068626404
12	0.3348503112792969
13	0.3256535232067108
14	0.32547682523727417
15	0.26412683725357056
16	0.28704938292503357
17	0.21012994647026062
18	0.20814697444438934
19	0.20006580650806427
20	0.19442059099674225
21	0.18019592761993408
22	0.1420200914144516
23	0.14530973136425018
24	0.1236986443400383
25	0.1403243988752365
26	0.13447852432727814
27	0.1324615478515625
28	0.12003151327371597
29	0.11711467057466507
30	0.10278777778148651
31	0.12017402797937393
32	0.1262056678533554
33	0.1103476881980896
34	0.09646467864513397
35	0.09656461328268051
36	0.09595438092947006
37	0.0908041000366211
38	0.0928228422999382
39	0.08001867681741714
40	0.08549507707357407
41	0.07208341360092163
42	0.06504044681787491
43	0.08806438744068146
44	0.06588376313447952
45	0.0766076073050499
46	0.0732848197221756
47	0.06430482119321823
48	0.06430882215499878
49	0.07122553139925003
50	0.07827489823102951
51	0.06885796785354614
52	0.06573338806629181
53	0.06536343693733215
54	0.058713849633932114
55	0.06603461503982544
56	0.06252303719520569
57	0.06420684605836868
58	0.06529555469751358
59	0.06656521558761597
60	0.05728660896420479
61	0.05946250259876251
62	0.05189421400427818
63	0.04819561168551445
64	0.053737808018922806
65	0.048289816826581955
66	0.06119558960199356
67	0.04725096374750137
68	0.05302203819155693
69	0.061910197138786316
70	0.04636514186859131
71	0.049631547182798386
72	0.05737700313329697
73	0.05451054126024246
74	0.05575000122189522
75	0.04900985583662987
76	0.03987997770309448
77	0.045144084841012955
78	0.04080475494265556
79	0.04496178776025772
80	0.053207267075777054
81	0.04286162555217743
82	0.041110921651124954
83	0.041360508650541306
84	0.043866463005542755
85	0.04128272831439972
86	0.038544610142707825
87	0.04327435791492462
88	0.036790285259485245
89	0.03780760243535042
90	0.03644295781850815
91	0.03802874684333801
92	0.03118862956762314
93	0.03843618929386139
94	0.03930642828345299
95	0.043975796550512314
96	0.039878953248262405
97	0.04074147716164589
98	0.03543224185705185
99	0.030015556141734123
100	0.0395176038146019
101	0.03615148365497589
102	0.03380389139056206
103	0.038720645010471344
104	0.03304652124643326
105	0.04012065753340721
106	0.030831702053546906
107	0.037869736552238464
108	0.03317243978381157
109	0.03045119345188141
110	0.032164108008146286
111	0.03282284736633301
112	0.0274550449103117
113	0.026201389729976654
114	0.025388700887560844
115	0.024162333458662033
116	0.03074573166668415
117	0.027055392041802406
118	0.0331299714744091
119	0.027233943343162537
120	0.030849585309624672
121	0.02276381105184555
122	0.022491900250315666
123	0.023398971185088158
124	0.02819698117673397
125	0.021459998562932014
126	0.020336546003818512
127	0.022326061502099037
128	0.01928977109491825
129	0.022806037217378616
130	0.02482566423714161
131	0.019723396748304367
132	0.025382565334439278
133	0.02708207070827484
134	0.02401517704129219
135	0.02467094361782074
136	0.026332007721066475
137	0.021543262526392937
138	0.023515906184911728
139	0.02258569933474064
140	0.018406329676508904
141	0.020844511687755585
142	0.024519598111510277
143	0.021175170317292213
144	0.01911795511841774
145	0.021850626915693283
146	0.024221643805503845
147	0.021948600187897682
148	0.024263741448521614
149	0.024256473407149315
150	0.028130121529102325
151	0.025429680943489075
152	0.023267202079296112
153	0.021159566938877106
154	0.023343326523900032
155	0.025242287665605545
156	0.020049983635544777
157	0.020199816673994064
158	0.019737418740987778
159	0.018428342416882515
160	0.022773517295718193
161	0.025149386376142502
162	0.020935112610459328
163	0.01705932803452015
164	0.021654736250638962
165	0.02162390761077404
166	0.020598500967025757
167	0.01858065277338028
168	0.019190268591046333
169	0.016520805656909943
170	0.01630248874425888
171	0.018309734761714935
172	0.01486466359347105
173	0.018731065094470978
174	0.02062920853495598
175	0.018279578536748886
176	0.017727941274642944
177	0.019836606457829475
178	0.015660163015127182
179	0.015917794778943062
180	0.020848341286182404
181	0.0212374497205019
182	0.018077079206705093
183	0.01703779585659504
184	0.014731396920979023
185	0.014737204648554325
186	0.02296481281518936
187	0.018707770854234695
188	0.02009967714548111
189	0.018035678192973137
190	0.015833497047424316
191	0.01664111390709877
192	0.01698990724980831
193	0.017816629260778427
194	0.013984138146042824
195	0.014493959955871105
196	0.017635703086853027
197	0.013912531547248363
198	0.01552563812583685
199	0.015134474262595177
200	0.014309522695839405
201	0.017818668857216835
202	0.016179444268345833
203	0.014884930104017258
204	0.01677379570901394
205	0.019327323883771896
206	0.016832750290632248
207	0.017038021236658096
208	0.016182266175746918
209	0.018073299899697304
210	0.01713320054113865
211	0.015664443373680115
212	0.01476881094276905
213	0.015772398561239243
214	0.015183127485215664
215	0.014986775815486908
216	0.015334036201238632
217	0.013581674546003342
218	0.011212572455406189
219	0.013293360359966755
220	0.015107613056898117
221	0.013672582805156708
222	0.013508119620382786
223	0.01358973141759634
224	0.011738893575966358
225	0.010848332196474075
226	0.011157680302858353
227	0.011360741220414639
228	0.01019455399364233
229	0.010695476084947586
230	0.011819785460829735
231	0.009280338883399963
232	0.009458160027861595
233	0.010485829785466194
234	0.011562272906303406
235	0.008815028704702854
236	0.010999257676303387
237	0.009325718507170677
238	0.011328460648655891
239	0.011125735007226467
240	0.00943938922137022
241	0.016433143988251686
242	0.011160055175423622
243	0.011353208683431149
244	0.013770864345133305
245	0.011278352700173855
246	0.010977260768413544
247	0.012739217840135098
248	0.008835770189762115
249	0.01071106642484665
250	0.008449677377939224
251	0.011734838597476482
252	0.013783776201307774
253	0.0107416408136487
254	0.013453096151351929
255	0.013084927573800087
256	0.016325362026691437
257	0.013900451362133026
258	0.013803435489535332
259	0.011283178813755512
260	0.013563834130764008
261	0.017626862972974777
262	0.009675459004938602
263	0.014809994027018547
264	0.015863291919231415
265	0.011999484151601791
266	0.013840881176292896
267	0.013245719484984875
268	0.012755090370774269
269	0.011508609168231487
270	0.010834617540240288
271	0.015969671308994293
272	0.010316433385014534
273	0.011575938202440739
274	0.010026601143181324
275	0.009172295220196247
276	0.010899080894887447
277	0.008025424554944038
278	0.011297128163278103
279	0.010053087957203388
280	0.008332280442118645
281	0.00839277170598507
282	0.011902597732841969
283	0.011315003037452698
284	0.013647373765707016
285	0.015327507629990578
286	0.014791385270655155
287	0.013424741104245186
288	0.010946492664515972
289	0.010689065791666508
290	0.01711658202111721
291	0.012522801756858826
292	0.014105469919741154
293	0.015632998198270798
294	0.01992318034172058
295	0.013746657408773899
296	0.0215578842908144
297	0.016140492632985115
298	0.014819994568824768
299	0.01500573568046093
300	0.02536235749721527
301	0.03186875581741333
302	0.03510989248752594
303	0.032454296946525574
304	0.026592401787638664
305	0.01881047897040844
306	0.017191847786307335
307	0.023764897137880325
308	0.02710944041609764
309	0.02691601775586605
310	0.02644389495253563
311	0.02423388883471489
312	0.02401687391102314
313	0.020063551142811775
314	0.01750020682811737
315	0.01742847077548504
316	0.022262010723352432
317	0.019403735175728798
318	0.018631603568792343
319	0.02117125876247883
320	0.019343657419085503
321	0.019148986786603928
322	0.01776926778256893
323	0.017360499128699303
324	0.013887745328247547
325	0.015813076868653297
326	0.015373209491372108
327	0.014394840225577354
328	0.011480228044092655
329	0.015940872952342033
330	0.01524032186716795
331	0.015409520827233791
332	0.013207368552684784
333	0.017609868198633194
334	0.014254077337682247
335	0.013613004237413406
336	0.013729040510952473
337	0.01777692325413227
338	0.01294022984802723
339	0.01957222819328308
340	0.02154405601322651
341	0.015564938075840473
342	0.019310688599944115
343	0.027048753574490547
344	0.027654949575662613
345	0.024420395493507385
346	0.02561413124203682
347	0.014252417720854282
348	0.02855016104876995
349	0.029583243653178215
350	0.0229958388954401
351	0.022954193875193596
352	0.019214952364563942
353	0.0195517186075449
354	0.01728372648358345
355	0.016606641933321953
356	0.01942027173936367
357	0.02219974994659424
358	0.0222148634493351
359	0.019715337082743645
360	0.018392503261566162
361	0.02121884375810623
362	0.020040983334183693
363	0.024660339578986168
364	0.025961341336369514
365	0.01918776147067547
366	0.022097008302807808
367	0.023580217733979225
368	0.0190107561647892
369	0.017987404018640518
370	0.018590718507766724
371	0.016734616830945015
372	0.016588596627116203
373	0.023069817572832108
374	0.022929882630705833
375	0.021609187126159668
376	0.022037819027900696
377	0.017096366733312607
378	0.015475778840482235
379	0.015080086886882782
380	0.013209178112447262
381	0.01699397899210453
382	0.019112776964902878
383	0.015217269770801067
384	0.014615697786211967
385	0.013687455095350742
386	0.015116068534553051
387	0.014269630424678326
388	0.01636204496026039
389	0.01607774756848812
390	0.01240523625165224
391	0.016428673639893532
392	0.014510348439216614
393	0.02005278691649437
394	0.02192601189017296
395	0.017755988985300064
396	0.02434547245502472
397	0.022172752767801285
398	0.019484778866171837
399	0.024154242128133774
400	0.021170461550354958
401	0.019291233271360397
402	0.01862817257642746
403	0.014529717154800892
404	0.014532004483044147
405	0.01358654536306858
406	0.017695007845759392
407	0.012817966751754284
408	0.013614996336400509
409	0.012698164209723473
410	0.01484520174562931
411	0.01398485153913498
412	0.01753309927880764
413	0.01718323305249214
414	0.013003605417907238
415	0.010899030603468418
416	0.01246856153011322
417	0.0144348768517375
418	0.009604733437299728
419	0.01571056991815567
420	0.016653776168823242
421	0.013338681310415268
422	0.013420884497463703
423	0.015378287993371487
424	0.01620686613023281
425	0.01352977380156517
426	0.013882608152925968
427	0.013536361977458
428	0.015008500777184963
429	0.012425290420651436
430	0.020302291959524155
431	0.01684490777552128
432	0.01018636766821146
433	0.015904590487480164
434	0.021262194961309433
435	0.013665281236171722
436	0.015290860086679459
437	0.016907010227441788
438	0.014977125450968742
439	0.023724406957626343
440	0.0236191563308239
441	0.01849471963942051
442	0.016297537833452225
443	0.016797276213765144
444	0.014306244440376759
445	0.014424346387386322
446	0.011766108684241772
447	0.016882147639989853
448	0.01309895794838667
449	0.015578354708850384
450	0.01648852415382862
451	0.010214419104158878
452	0.019138546660542488
453	0.014950173906981945
454	0.013128526508808136
455	0.01086405385285616
456	0.013594061136245728
457	0.01728922314941883
458	0.013526052236557007
459	0.01331717986613512
460	0.015090364031493664
461	0.010970572009682655
462	0.021456755697727203
463	0.01650954782962799
464	0.015386007726192474
465	0.013481766916811466
466	0.01069723255932331
467	0.014017418958246708
468	0.01283776480704546
469	0.015344263054430485
470	0.014212793670594692
471	0.012815384194254875
472	0.016053594648838043
473	0.018505506217479706
474	0.012468337081372738
475	0.011234043166041374
476	0.03234415501356125
477	0.016853725537657738
478	0.012909500859677792
479	0.012827645055949688
480	0.014034852385520935
481	0.01942114159464836
482	0.017078228294849396
483	0.023486848920583725
484	0.020385058596730232
485	0.021022332832217216
486	0.016916578635573387
487	0.018402881920337677
488	0.022022079676389694
489	0.028926940634846687
490	0.026728631928563118


==> figures/csv_files/1d_constant_nograd_k3_loss.csv <==
0	0.6318241953849792
1	0.5133876204490662
2	0.5359144806861877
3	0.5713369250297546
4	0.5394048094749451
5	0.506034255027771
6	0.5461896061897278
7	0.62662273645401
8	0.5908541083335876
9	0.5915116667747498
10	0.5846120119094849
11	0.558246910572052
12	0.5407125353813171
13	0.5316507816314697
14	0.5785053968429565
15	0.4932960867881775
16	0.49915289878845215
17	0.43497616052627563
18	0.4250861704349518
19	0.36038610339164734
20	0.32462579011917114
21	0.31681498885154724
22	0.2769670784473419
23	0.24771416187286377
24	0.23602257668972015
25	0.25351518392562866
26	0.2231353521347046
27	0.23834793269634247
28	0.2205868810415268
29	0.1499442160129547
30	0.17479097843170166
31	0.15323178470134735
32	0.16046856343746185
33	0.1662352830171585
34	0.1258825659751892
35	0.14188510179519653
36	0.12918566167354584
37	0.1314534991979599
38	0.132071852684021
39	0.12671507894992828
40	0.12114673107862473
41	0.11320328712463379
42	0.10897158831357956
43	0.12177735567092896
44	0.09970127791166306
45	0.10306475311517715
46	0.11296805739402771
47	0.10274660587310791
48	0.08134438097476959
49	0.09703285247087479
50	0.08225030452013016
51	0.07586188614368439
52	0.07666963338851929
53	0.0829678550362587
54	0.06754481047391891
55	0.06948192417621613
56	0.06752419471740723
57	0.06428146362304688
58	0.0755239799618721
59	0.07325544208288193
60	0.06556886434555054
61	0.068696029484272
62	0.0696384459733963
63	0.0604264996945858
64	0.06333542615175247
65	0.06390350311994553
66	0.05730946734547615
67	0.05437405779957771
68	0.05755390599370003
69	0.054337866604328156
70	0.054412055760622025
71	0.061982933431863785
72	0.04965883493423462
73	0.054541341960430145
74	0.059989072382450104
75	0.045864686369895935
76	0.055153779685497284
77	0.04433097690343857
78	0.047388337552547455
79	0.04555211961269379
80	0.045939426869153976
81	0.044725269079208374
82	0.04113900661468506
83	0.04423430189490318
84	0.03641531616449356
85	0.04657791554927826
86	0.035607848316431046
87	0.044190213084220886
88	0.045442212373018265
89	0.041820019483566284
90	0.0366511344909668
91	0.04014092683792114
92	0.036838971078395844
93	0.03686637431383133
94	0.03678765520453453
95	0.036037735641002655
96	0.03977632522583008
97	0.03229440748691559
98	0.03940393403172493
99	0.03723660111427307
100	0.035353317856788635
101	0.028876613825559616
102	0.028666792437434196
103	0.02706562913954258
104	0.03724773973226547
105	0.027613641694188118
106	0.025859486311674118
107	0.03535804525017738
108	0.028670981526374817
109	0.03301549702882767
110	0.031568486243486404
111	0.03641314059495926
112	0.031186116859316826
113	0.034218352288007736
114	0.03037423826754093
115	0.038670431822538376
116	0.03049755096435547
117	0.024916527792811394
118	0.02925625443458557
119	0.022944238036870956
120	0.02862529456615448
121	0.027733776718378067
122	0.022094447165727615
123	0.02364582009613514
124	0.024211883544921875
125	0.021060451865196228
126	0.024493522942066193
127	0.024063654243946075
128	0.021245043724775314
129	0.027840962633490562
130	0.027830922976136208
131	0.03173993527889252
132	0.024976985529065132
133	0.028969042003154755
134	0.024922849610447884
135	0.026774825528264046
136	0.024924077093601227
137	0.020649373531341553
138	0.018962251022458076
139	0.019880469888448715
140	0.02232798933982849
141	0.020189696922898293
142	0.021191218867897987
143	0.021374821662902832
144	0.021967025473713875
145	0.02126942202448845
146	0.023633480072021484
147	0.020713049918413162
148	0.020332682877779007
149	0.019092561677098274
150	0.020446276292204857
151	0.02266019769012928
152	0.023225316777825356
153	0.020698746666312218
154	0.02141411602497101
155	0.020957238972187042
156	0.017046330496668816
157	0.025540586560964584
158	0.026386940851807594
159	0.01679478958249092
160	0.0184768196195364
161	0.021309223026037216
162	0.01878378354012966
163	0.015306906774640083
164	0.016741035506129265
165	0.016877546906471252
166	0.017573056742548943
167	0.015437250956892967
168	0.018680261448025703
169	0.02017001062631607
170	0.020318403840065002
171	0.016592437401413918
172	0.01675686240196228
173	0.013325035572052002
174	0.01646999455988407
175	0.013408503495156765
176	0.014495404437184334
177	0.013507470488548279
178	0.016662778332829475
179	0.013734184205532074
180	0.01447963435202837
181	0.014760877937078476
182	0.011829772964119911
183	0.010724187828600407
184	0.010891950689256191
185	0.013603231869637966
186	0.01421676017343998
187	0.011869621463119984
188	0.012449611909687519
189	0.012504538521170616
190	0.012864177115261555
191	0.010244232602417469
192	0.009396250359714031
193	0.009417267516255379
194	0.010428174398839474
195	0.010056814178824425
196	0.011134940199553967
197	0.011253663338720798
198	0.012102591805160046
199	0.013233170844614506
200	0.012017632834613323
201	0.008758235722780228
202	0.011969603598117828
203	0.011111931875348091
204	0.010656015947461128
205	0.012464718893170357
206	0.014060270972549915
207	0.012610450387001038
208	0.012031094171106815
209	0.012982607819139957
210	0.012529939413070679
211	0.01181406993418932
212	0.008992147631943226
213	0.012214487418532372
214	0.013281308114528656
215	0.012161036022007465
216	0.01423015259206295
217	0.011154665611684322
218	0.011275890283286572
219	0.010655578225851059
220	0.01081498060375452
221	0.010641627013683319
222	0.012276497669517994
223	0.015059417113661766
224	0.013341537676751614
225	0.009701882489025593
226	0.01082279346883297
227	0.00879310816526413
228	0.010578463785350323
229	0.012267079204320908
230	0.009743155911564827
231	0.00906687043607235
232	0.008506402373313904
233	0.00951654277741909
234	0.013696451671421528
235	0.010472332127392292
236	0.013404468074440956
237	0.013074410147964954
238	0.012470468878746033
239	0.01025370042771101
240	0.012157633900642395
241	0.010524454526603222
242	0.011014283634722233
243	0.013239845633506775
244	0.011726651340723038
245	0.013564604334533215
246	0.012797461822628975
247	0.011707840487360954
248	0.011363846249878407
249	0.014681132510304451
250	0.014699851162731647
251	0.01902676746249199
252	0.013588562607765198
253	0.014941482804715633
254	0.017446715384721756
255	0.013505836017429829
256	0.016230516135692596
257	0.015470938757061958
258	0.015417905524373055
259	0.014593805186450481
260	0.016077252104878426
261	0.015290128998458385
262	0.014667787589132786
263	0.018819384276866913
264	0.0146822240203619
265	0.011732382699847221
266	0.017903262749314308
267	0.013190343976020813
268	0.01820984296500683
269	0.01671547070145607
270	0.016165873035788536
271	0.015901057049632072
272	0.011390229687094688
273	0.014344925992190838
274	0.013005781918764114
275	0.014824917539954185
276	0.013377662748098373
277	0.013423711992800236
278	0.011494901031255722
279	0.01931610144674778
280	0.01758112572133541
281	0.018092580139636993
282	0.023812415078282356
283	0.02230818010866642
284	0.026313910260796547
285	0.023189552128314972
286	0.017842549830675125
287	0.018986226990818977
288	0.013683815486729145
289	0.013844012282788754
290	0.020313458517193794
291	0.013565466739237309
292	0.01418359950184822
293	0.018746264278888702
294	0.020679455250501633
295	0.017977777868509293
296	0.014044906944036484
297	0.015668900683522224
298	0.01248664129525423
299	0.014688285067677498
300	0.010995243676006794
301	0.01698363572359085
302	0.01426889467984438
303	0.015164550393819809
304	0.01690082810819149
305	0.02139885537326336
306	0.02103157341480255
307	0.020198283717036247
308	0.0217718705534935
309	0.017074383795261383
310	0.01451918762177229
311	0.02115851454436779
312	0.017692100256681442
313	0.015955468639731407
314	0.019269900396466255
315	0.01782795786857605
316	0.016031207516789436
317	0.01655220240354538
318	0.017095787450671196
319	0.025838572531938553
320	0.033372022211551666
321	0.029082629829645157
322	0.024073848500847816
323	0.020862683653831482
324	0.020461568608880043
325	0.01761731691658497
326	0.01469733752310276
327	0.01641017198562622
328	0.016642728820443153
329	0.026034239679574966
330	0.021915260702371597
331	0.02016424387693405
332	0.022519351914525032
333	0.018955251201987267
334	0.017857667058706284
335	0.017589593306183815
336	0.014675917103886604
337	0.014602232724428177
338	0.01601271890103817
339	0.018453428521752357
340	0.01978970691561699
341	0.01408873125910759
342	0.015267767012119293
343	0.023609142750501633
344	0.02935379184782505
345	0.025091178715229034
346	0.0230419784784317
347	0.019273808225989342
348	0.021327029913663864
349	0.017224840819835663
350	0.01810324564576149
351	0.0237459447234869
352	0.02005837857723236
353	0.017793649807572365
354	0.017802663147449493
355	0.01738416589796543
356	0.024308152496814728
357	0.026081504300236702
358	0.01636090874671936
359	0.021209068596363068
360	0.02466271072626114
361	0.02832772023975849
362	0.03188260644674301
363	0.02258877456188202
364	0.02633831277489662
365	0.02519441395998001
366	0.02145475335419178
367	0.028235655277967453
368	0.023221123963594437
369	0.024402620270848274
370	0.03282817080616951
371	0.025876779109239578
372	0.02401196025311947
373	0.028281161561608315
374	0.034681495279073715
375	0.02934327907860279
376	0.022842109203338623
377	0.03454754129052162
378	0.02771788462996483
379	0.03247790411114693
380	0.0292922705411911
381	0.02285410650074482
382	0.02691364660859108
383	0.02665700763463974
384	0.02159390039741993
385	0.02948610670864582
386	0.02013179287314415
387	0.022308191284537315
388	0.01853097602725029
389	0.022489843890070915
390	0.033286552876234055
391	0.037939175963401794
392	0.024668658152222633
393	0.02090643346309662
394	0.06179078668355942
395	0.03940064087510109
396	0.030792368575930595
397	0.033155348151922226
398	0.04088049381971359
399	0.03426552936434746
400	0.028102830052375793
401	0.022168196737766266
402	0.02156103029847145
403	0.034188203513622284
404	0.031213968992233276
405	0.026963014155626297
406	0.024890337139368057
407	0.02461095340549946
408	0.025083987042307854
409	0.021543458104133606
410	0.020473981276154518
411	0.023242395371198654
412	0.023812297731637955
413	0.021775703877210617
414	0.02570921555161476
415	0.030793609097599983
416	0.040331702679395676
417	0.024509653449058533
418	0.022188672795891762
419	0.02352568879723549
420	0.042101114988327026
421	0.05044935643672943
422	0.0431700237095356
423	0.04346388578414917
424	0.05174054950475693
425	0.04555496200919151
426	0.04064996540546417
427	0.03570631518959999
428	0.03498005121946335
429	0.032881591469049454
430	0.03380178287625313
431	0.026273416355252266
432	0.026958893984556198
433	0.02606191858649254
434	0.021874530240893364
435	0.01903543248772621
436	0.03039482980966568
437	0.027294740080833435
438	0.023191018030047417
439	0.02002069726586342
440	0.02944817766547203
441	0.027747878804802895
442	0.03091438114643097
443	0.023670082911849022
444	0.029530048370361328
445	0.030638232827186584
446	0.029752181842923164
447	0.02201192080974579
448	0.023859187960624695
449	0.017627621069550514
450	0.024221351370215416
451	0.043509889394044876
452	0.03805934265255928
453	0.03786696121096611
454	0.0366695299744606
455	0.03202099725604057
456	0.028433607891201973
457	0.025390852242708206
458	0.04112250357866287
459	0.039201416075229645
460	0.030348896980285645
461	0.02592749521136284
462	0.030440803617239
463	0.02806612104177475
464	0.024629173800349236
465	0.020100709050893784
466	0.02740219235420227
467	0.027640286833047867
468	0.02889343351125717
469	0.025308087468147278
470	0.028347080573439598
471	0.026791604235768318
472	0.023149311542510986
473	0.04151778668165207
474	0.04829354211688042
475	0.050894539803266525
476	0.04970304295420647
477	0.061008136719465256
478	0.05105360597372055
479	0.03703351691365242
480	0.03805378079414368
481	0.02676660381257534
482	0.034323036670684814
483	0.027181051671504974
484	0.03278305009007454
485	0.031643662601709366
486	0.029685128480196
487	0.02426185831427574
488	0.019353652372956276
489	0.04491536691784859
490	0.032615214586257935


==> figures/csv_files/1d_poly_k3_loss.csv <==
0	1.6483975648880005
1	1.5797208547592163
2	1.6877853870391846
3	3.5330865383148193
4	3.0478532314300537
5	2.953660249710083
6	4.155946731567383
7	1.948683738708496
8	2.0425188541412354
9	2.5341434478759766
10	2.2986950874328613
11	2.101905345916748
12	1.8433188199996948
13	2.732285261154175
14	2.2701985836029053
15	3.0920145511627197
16	2.0457324981689453
17	1.871127724647522
18	1.587460994720459
19	1.9549846649169922
20	2.107276439666748
21	2.2954490184783936
22	0.9057101011276245
23	2.3878278732299805
24	2.107577085494995
25	1.6837728023529053
26	2.9732022285461426
27	2.0122456550598145
28	1.899275302886963
29	1.5539987087249756
30	1.4942127466201782
31	2.7350761890411377
32	1.8614699840545654
33	2.17034649848938
34	2.642849922180176
35	1.1795847415924072
36	2.5767405033111572
37	2.241223096847534
38	1.6492769718170166
39	2.252662181854248
40	2.765530586242676
41	1.5717560052871704
42	1.4624468088150024
43	2.848548650741577
44	2.8955564498901367
45	3.7922470569610596
46	3.273371934890747
47	2.197547435760498
48	2.262083053588867
49	3.212435483932495
50	2.4608519077301025
51	2.0390617847442627
52	1.804444670677185
53	3.280644655227661
54	1.25369131565094
55	3.787717342376709
56	4.338494300842285
57	1.9093595743179321
58	3.1924314498901367
59	2.1329102516174316
60	2.998476028442383
61	1.4384675025939941
62	1.5350669622421265
63	2.0936267375946045
64	1.623439908027649
65	2.6437554359436035
66	1.0561695098876953
67	2.0007998943328857
68	1.2011288404464722
69	2.177370309829712
70	4.027756690979004
71	1.565842628479004
72	2.105229616165161
73	1.754091739654541
74	3.2954139709472656
75	2.4515938758850098
76	1.6462539434432983
77	2.104893922805786
78	3.0208590030670166
79	1.8589211702346802
80	2.023061752319336
81	1.3390634059906006
82	1.83933687210083
83	2.3694982528686523
84	1.7416634559631348
85	1.503574013710022
86	3.3837966918945312
87	1.3603993654251099
88	2.111664056777954
89	1.71849524974823
90	3.2438879013061523
91	1.0074303150177002
92	1.292987585067749
93	2.1826119422912598
94	2.3896842002868652
95	1.9126179218292236
96	1.7219011783599854
97	3.29024600982666
98	2.1458263397216797
99	1.6617592573165894
100	2.8176543712615967
101	1.7449533939361572
102	2.062647819519043
103	1.378995418548584
104	2.303133487701416
105	1.9612131118774414
106	3.48630428314209
107	1.6468325853347778
108	2.164447784423828
109	1.4051231145858765
110	1.7102707624435425
111	1.8150556087493896
112	1.5518590211868286
113	1.3874794244766235
114	2.448660373687744
115	2.816781759262085
116	1.7450501918792725
117	1.3007025718688965
118	1.425910472869873
119	1.731375813484192
120	2.5322084426879883
121	2.082990884780884
122	1.2890275716781616
123	2.221989870071411
124	1.8517236709594727
125	1.0231623649597168
126	1.7939754724502563
127	2.0754525661468506
128	3.6878089904785156
129	2.628906726837158
130	1.2132574319839478
131	1.9293333292007446
132	1.3992388248443604
133	1.972077488899231
134	1.1981371641159058
135	1.358358383178711
136	2.216353416442871
137	3.525905132293701
138	2.7603864669799805
139	0.737970769405365
140	2.6161890029907227
141	2.202232837677002
142	1.4460780620574951
143	2.065474510192871
144	1.8721003532409668
145	3.5953197479248047
146	2.0174179077148438
147	2.27545428276062
148	2.1666219234466553
149	1.9027376174926758
150	2.884410858154297
151	2.753020763397217
152	2.418705463409424
153	1.2797707319259644
154	1.4197858572006226
155	2.5594441890716553
156	1.872466802597046
157	1.4016255140304565
158	2.2872536182403564
159	2.019731044769287
160	1.168658971786499
161	2.364372491836548
162	2.1861023902893066
163	1.4080499410629272
164	2.8426852226257324
165	2.1964621543884277
166	2.8868002891540527
167	1.3505090475082397
168	1.7492161989212036
169	3.2951784133911133
170	3.1263537406921387
171	2.275531768798828
172	1.8744856119155884
173	3.055669069290161
174	2.9747672080993652
175	2.3228461742401123
176	1.8485519886016846
177	1.7676645517349243
178	2.9875175952911377
179	2.7808432579040527
180	2.179373025894165
181	3.0137805938720703
182	1.3815809488296509
183	2.135566234588623
184	2.1901440620422363
185	1.6032583713531494
186	2.380030870437622
187	2.073873519897461
188	1.8053398132324219
189	1.5399378538131714
190	2.0563602447509766
191	1.874244213104248
192	2.2406766414642334
193	1.526654601097107
194	2.2498221397399902
195	1.632806658744812
196	0.6707366704940796
197	1.588647484779358
198	1.107274055480957
199	2.7812771797180176
200	3.0297436714172363
201	1.1765719652175903
202	1.70674467086792
203	1.597194790840149
204	2.2497715950012207
205	1.8280231952667236
206	2.4191269874572754
207	2.062018394470215
208	0.9288504719734192
209	2.284616470336914
210	2.3755791187286377
211	1.4435116052627563
212	1.7673884630203247
213	2.037936210632324
214	2.77473783493042
215	2.5582451820373535
216	1.1606879234313965
217	1.3650081157684326
218	1.2661488056182861
219	1.7700432538986206
220	1.5172505378723145
221	1.815442442893982
222	1.8113666772842407
223	2.03493595123291
224	2.2129595279693604
225	1.2118043899536133
226	1.7962039709091187
227	1.8590059280395508
228	0.7610357999801636
229	2.403848886489868
230	1.9026299715042114
231	1.7889702320098877
232	1.844300627708435
233	1.196402668952942
234	1.8303453922271729
235	1.4080007076263428
236	1.163873553276062
237	1.6784485578536987
238	0.7907427549362183
239	1.3585325479507446
240	1.875001072883606
241	2.2174439430236816
242	1.1610153913497925
243	1.1424518823623657
244	1.5380547046661377
245	2.087372303009033
246	1.1510035991668701
247	2.069917917251587
248	2.142033100128174
249	1.7211328744888306
250	1.8552732467651367
251	0.676373302936554
252	1.1198105812072754
253	1.055895209312439
254	1.1002815961837769
255	1.5445016622543335
256	2.0807929039001465
257	1.561646819114685
258	0.9738661646842957
259	1.8744292259216309
260	1.7402963638305664
261	1.9214375019073486
262	1.6584960222244263
263	0.9614898562431335
264	1.3791990280151367
265	1.9354099035263062
266	1.2570936679840088
267	2.127774238586426
268	1.3031829595565796
269	0.9260942339897156
270	0.8981252312660217
271	1.5859309434890747
272	1.5796715021133423
273	1.0337028503417969
274	1.6864370107650757
275	1.2491141557693481
276	1.284443974494934
277	1.3019553422927856
278	1.1902012825012207
279	0.9988698959350586
280	1.333168387413025
281	1.1066863536834717
282	1.5650876760482788
283	1.0801681280136108
284	1.2924940586090088
285	1.4628266096115112
286	2.8265464305877686
287	1.192344069480896
288	1.2474983930587769
289	2.0309619903564453
290	1.304374098777771
291	1.5141972303390503
292	1.2231272459030151
293	1.4157143831253052
294	1.6345653533935547
295	2.046414613723755
296	2.048046588897705
297	0.8701240420341492
298	1.9032047986984253
299	1.9013622999191284
300	0.7356073260307312
301	1.2800627946853638
302	1.8058390617370605
303	1.1463127136230469
304	1.2588599920272827
305	1.6201696395874023
306	1.8457684516906738
307	1.2637064456939697
308	1.6824342012405396
309	1.071884274482727
310	2.397796869277954
311	1.993062973022461
312	1.2161043882369995
313	0.8955795168876648
314	2.205533504486084
315	0.8796553015708923
316	1.6540560722351074
317	2.347606658935547
318	1.0953620672225952
319	1.494875192642212
320	1.2732974290847778
321	1.4177242517471313
322	1.2926700115203857
323	0.733673095703125
324	1.278481364250183
325	1.259587049484253
326	1.1850621700286865
327	0.8720195889472961
328	1.3041623830795288
329	1.0744059085845947
330	1.5612990856170654
331	1.4407490491867065
332	1.6215318441390991
333	1.0986956357955933
334	0.8758228421211243
335	0.8569701910018921
336	1.1630581617355347
337	1.3768216371536255
338	1.4389276504516602
339	1.3054237365722656
340	1.1097450256347656
341	1.4605681896209717
342	1.076399564743042
343	0.7210997939109802
344	0.9781227111816406
345	2.0841305255889893
346	1.1810438632965088
347	1.34321129322052
348	0.8206707835197449
349	1.4770970344543457
350	0.9871737957000732
351	1.0106502771377563
352	1.2051472663879395
353	2.1074798107147217
354	1.4472193717956543
355	1.0128947496414185
356	0.8391132950782776
357	1.6210269927978516
358	1.634116530418396
359	0.8477025032043457
360	1.4836938381195068
361	1.118393898010254
362	0.9356931447982788
363	1.081417202949524
364	0.8211475014686584
365	1.1918349266052246
366	1.3681349754333496
367	1.0942426919937134
368	0.4948479235172272
369	0.849130392074585
370	0.7494726181030273
371	0.794731616973877
372	1.0583332777023315
373	0.7430466413497925
374	0.5732342004776001
375	0.9845882058143616
376	0.8568017482757568
377	1.067310094833374
378	0.9140469431877136
379	0.8761502504348755
380	0.9364528059959412
381	0.7581610083580017
382	1.680504322052002
383	0.8230153322219849
384	0.8736381530761719
385	1.714661955833435
386	0.8444368839263916
387	0.5592168569564819
388	0.7260600328445435
389	0.7733126282691956
390	0.8679355382919312
391	0.8418312668800354
392	0.992630124092102
393	0.9512613415718079
394	0.9712601900100708
395	0.867298424243927
396	1.0462355613708496
397	0.7379777431488037
398	1.0150964260101318
399	0.8504956364631653
400	0.8940831422805786
401	1.3938496112823486
402	0.9245551228523254
403	1.1177181005477905
404	0.9151392579078674
405	1.0507673025131226
406	0.6377188563346863
407	0.7325229048728943
408	0.9491403698921204
409	1.292862057685852
410	1.038723111152649
411	0.778888463973999
412	0.7749963402748108
413	0.9155960083007812
414	0.6951276659965515
415	0.5859828591346741
416	0.6930297613143921
417	0.5687350034713745
418	1.3412683010101318
419	0.7317271828651428
420	0.7551716566085815
421	1.1721391677856445
422	0.7805459499359131
423	0.9991504549980164
424	0.4394601285457611
425	1.0043376684188843
426	1.0761656761169434
427	0.7797591686248779
428	1.3590842485427856
429	0.7695979475975037
430	0.5193139910697937
431	1.0444105863571167
432	0.6324757933616638
433	0.982832670211792
434	0.9525067806243896
435	0.7972323298454285
436	1.259381890296936
437	0.9807595610618591
438	0.7981506586074829
439	0.4348776340484619
440	0.8055750131607056
441	1.0634558200836182
442	1.1381099224090576
443	1.0029889345169067
444	1.1115833520889282
445	0.6765446066856384
446	1.2317696809768677
447	0.9230694770812988
448	0.5866295695304871
449	0.6750472784042358
450	0.7447934746742249
451	0.8970924019813538
452	0.7064003944396973
453	0.7982617616653442
454	1.2564098834991455
455	0.9019804000854492
456	0.749567985534668
457	1.015533685684204
458	0.7670223116874695
459	0.8387839794158936
460	0.8939962387084961
461	0.5074271559715271
462	0.654582679271698
463	0.804344117641449
464	0.6793267726898193
465	0.4305635988712311
466	1.031106948852539
467	0.47286760807037354
468	0.794126570224762
469	0.507260262966156
470	0.6531668305397034
471	0.6028395891189575
472	0.8537696599960327
473	0.4637317657470703
474	1.1766070127487183
475	0.8134349584579468
476	1.1299595832824707
477	0.620065450668335
478	0.8053939938545227
479	0.8956723809242249
480	0.45982322096824646
481	0.9310340285301208
482	0.5001327991485596
483	0.7491522431373596
484	0.5796055197715759
485	0.48850032687187195
486	0.7414731979370117
487	0.7776423096656799
488	0.7245370149612427
489	0.3912372887134552
490	0.6591103076934814
491	0.5093295574188232
492	1.3049482107162476
493	1.206766128540039
494	0.6617699861526489
495	0.4374810755252838
496	0.3924117982387543
497	0.9984152317047119
498	0.5615610480308533
499	0.901034414768219
500	0.4228294789791107
501	0.7901231646537781
502	0.43847230076789856
503	0.41142261028289795
504	0.6121125221252441
505	0.4395737946033478
506	0.5319582223892212
507	0.5825180411338806
508	0.681391179561615
509	1.0277667045593262
510	0.6893655061721802
511	0.6326595544815063
512	0.866482675075531
513	0.8960932493209839
514	0.6401750445365906
515	0.8108168244361877
516	0.579389750957489
517	0.7005511522293091
518	0.533824622631073
519	0.5778086185455322
520	1.10947847366333
521	0.81377112865448
522	0.7466832995414734
523	1.2322776317596436
524	0.6312952041625977
525	0.47707173228263855
526	0.718976616859436
527	0.5280311703681946
528	0.5028447508811951
529	0.8245842456817627
530	1.1384754180908203
531	0.544370174407959
532	0.9685666561126709
533	0.3874424695968628
534	0.3611406683921814
535	0.42922061681747437
536	0.5898442268371582
537	0.5888321399688721
538	0.7498005032539368
539	0.3696787655353546
540	1.009464144706726
541	0.48390427231788635
542	0.3595559597015381
543	0.4520755410194397
544	0.7925237417221069
545	0.7490673065185547
546	0.8909446001052856
547	0.5885291695594788
548	0.40916907787323
549	0.8888744711875916
550	0.3916400671005249
551	0.6558796167373657
552	0.7177589535713196
553	0.5739006996154785
554	0.888274073600769
555	0.41352272033691406
556	0.4660007655620575
557	0.6820188760757446
558	0.597903311252594
559	0.7299553155899048
560	0.7365179061889648
561	0.7443010210990906
562	1.1028039455413818
563	0.8823463916778564
564	0.7908616662025452
565	0.7518137097358704
566	0.5956457853317261
567	0.7794885039329529
568	0.5499086380004883
569	0.6281575560569763
570	0.7359127402305603
571	0.7867047190666199
572	0.4030609428882599
573	0.4440115690231323
574	0.6836896538734436
575	0.3437037765979767
576	0.6411295533180237
577	0.6733278632164001
578	0.8889510035514832
579	0.7084488272666931
580	0.7913553714752197
581	0.4753287732601166
582	0.2875727415084839
583	0.3622152805328369
584	0.48735934495925903
585	0.3752562999725342
586	0.8920235633850098
587	0.5672688484191895
588	0.4530738294124603
589	0.7656425833702087
590	0.6561952829360962
591	0.544263482093811
592	0.4094802141189575
593	0.3861043155193329
594	0.5261321663856506
595	0.4757235050201416
596	0.6449339985847473
597	0.631883442401886
598	0.2833518385887146
599	0.6901950836181641
600	0.5908851027488708
601	0.5168977975845337
602	0.4514094293117523
603	0.43117406964302063
604	0.39720290899276733
605	0.3694249093532562
606	0.4876577854156494
607	0.6732539534568787
608	0.38414397835731506
609	0.536078155040741
610	0.3942263424396515
611	0.4909905195236206
612	0.47088176012039185
613	0.5436886548995972
614	0.4416002035140991
615	0.43933361768722534
616	0.5109264254570007
617	0.6240912079811096
618	0.4985475540161133
619	0.5908585786819458
620	0.5523112416267395
621	0.5218925476074219
622	0.34391433000564575
623	0.3830588757991791
624	0.5149117708206177
625	0.4516037404537201
626	0.41186293959617615
627	0.32049140334129333
628	0.6794927716255188
629	0.4768839478492737
630	0.5869631171226501
631	0.6478998064994812
632	0.4944410026073456
633	0.7931031584739685
634	0.5003854036331177
635	0.40896186232566833
636	0.49403810501098633
637	0.3674154281616211
638	0.6434605717658997
639	0.5570488572120667
640	0.6020321249961853
641	0.7504305839538574
642	0.581020712852478
643	0.33992722630500793
644	0.2949700653553009
645	0.4843331277370453
646	0.3930501639842987
647	0.8532686829566956
648	0.5586951971054077
649	0.3952372670173645
650	0.3685082495212555
651	0.3285021185874939
652	0.3798519968986511
653	0.5704367160797119
654	0.3021397292613983
655	0.5386586785316467
656	0.7143466472625732
657	0.5668779611587524
658	0.594490647315979
659	0.3977408707141876
660	0.7866952419281006
661	0.32461801171302795
662	0.5674149990081787
663	0.4228452444076538
664	0.5892776846885681
665	0.6609205603599548
666	0.2869821786880493
667	0.40006041526794434
668	0.3926554322242737
669	0.4952770471572876
670	0.6424216628074646
671	0.3281901478767395
672	0.46748432517051697
673	0.31918707489967346
674	0.32952576875686646
675	0.4790881276130676
676	0.447608083486557
677	0.7129038572311401
678	0.3869200050830841
679	0.2449622005224228
680	0.6685616374015808
681	0.5035441517829895
682	0.545839786529541
683	0.6584964394569397
684	0.494573712348938
685	0.36786291003227234
686	0.4773651659488678
687	0.22974753379821777
688	0.4010838270187378
689	0.4617135524749756
690	0.2949318289756775
691	0.5194554328918457
692	0.35024288296699524
693	0.3823799788951874
694	0.38977187871932983
695	0.5073864459991455
696	0.47630149126052856
697	0.40128201246261597
698	0.6494458317756653
699	0.4813113808631897
700	0.43611472845077515
701	0.5269972085952759
702	0.4081170856952667
703	0.7794464826583862
704	0.4516127407550812
705	0.4015660881996155
706	0.2616514265537262
707	0.5498710870742798
708	0.8842744827270508
709	0.43019160628318787
710	0.5054281949996948
711	0.4056335687637329
712	0.41051602363586426
713	0.5115207433700562
714	0.39395374059677124
715	0.5757430195808411
716	0.4532330334186554
717	0.44005462527275085
718	0.48730751872062683
719	0.35054242610931396
720	0.6484094262123108
721	0.5242167115211487
722	0.30158138275146484
723	0.5629440546035767
724	0.3250638544559479
725	0.2632971405982971
726	0.44253483414649963
727	0.3957383632659912
728	0.3264066278934479
729	0.517980694770813
730	0.29343628883361816
731	0.24042998254299164
732	0.3961150646209717
733	0.35682785511016846
734	0.31734639406204224
735	0.42128434777259827
736	0.31347358226776123
737	0.3528825640678406
738	0.3840160369873047
739	0.25932803750038147
740	0.3526606857776642
741	0.6168110370635986
742	0.5481867790222168
743	1.1941213607788086
744	0.2501155436038971
745	0.2620459198951721
746	0.3809102773666382
747	0.5076133608818054
748	0.325717031955719
749	0.5855783820152283
750	0.4634864032268524
751	0.4209020137786865
752	0.4692397117614746
753	0.28598153591156006
754	0.4017332196235657
755	0.27848419547080994
756	0.5533925890922546
757	0.41190215945243835
758	0.6042203903198242
759	0.3220715820789337
760	0.3540579080581665
761	0.32867202162742615
762	0.4375750422477722
763	0.23444882035255432
764	0.4145928621292114
765	0.36963123083114624
766	0.3189721405506134
767	0.36845964193344116
768	0.35804301500320435
769	0.40550318360328674
770	0.4709145426750183
771	0.2766023278236389
772	0.40494659543037415
773	0.2789633572101593
774	0.6866199374198914
775	0.302900493144989
776	0.4537694454193115
777	0.3725689947605133
778	0.4138994812965393
779	0.5278027057647705
780	0.41182059049606323
781	0.34059104323387146
782	0.37334567308425903
783	0.29264286160469055
784	0.3980308175086975
785	0.22881869971752167
786	0.33577319979667664
787	0.27110815048217773
788	0.27258187532424927
789	0.22247879207134247
790	0.31075552105903625
791	0.6416452527046204
792	0.47956568002700806
793	0.5265815854072571
794	0.25431665778160095
795	0.31721991300582886
796	0.3562210202217102
797	0.1431865245103836
798	0.3150475025177002
799	0.34943389892578125
800	0.41342246532440186
801	0.4525659382343292
802	0.43844377994537354
803	0.26443609595298767
804	0.34063535928726196
805	0.35072171688079834
806	0.45836880803108215
807	0.31022581458091736
808	0.3296106457710266
809	0.31272172927856445
810	0.3771613538265228
811	0.3417002558708191
812	0.2635723054409027
813	0.1542665660381317
814	0.35478121042251587
815	0.3803473711013794
816	0.2360069751739502
817	0.23493358492851257
818	0.416872501373291
819	0.3253650963306427
820	0.3247251510620117
821	0.4100010395050049
822	0.24897944927215576
823	0.19514699280261993
824	0.3001353144645691
825	0.44038721919059753
826	0.2184683233499527
827	0.3958549499511719
828	0.21629860997200012
829	0.3167021572589874
830	0.44835788011550903
831	0.3928382098674774
832	0.32418835163116455
833	0.2486172765493393
834	0.21323473751544952
835	0.2187786102294922
836	0.4858987331390381
837	0.17974413931369781
838	0.30918893218040466
839	0.28622910380363464
840	0.23813748359680176
841	0.18722659349441528
842	0.3379828929901123
843	0.25947925448417664
844	0.25045087933540344
845	0.27641263604164124
846	0.31672248244285583
847	0.35206490755081177
848	0.32618340849876404
849	0.2556028366088867
850	0.21859824657440186
851	0.5131301283836365
852	0.4780240058898926
853	0.35409843921661377
854	0.35420486330986023
855	0.4592339098453522
856	0.3004741668701172
857	0.4436330199241638
858	0.26633068919181824
859	0.303780734539032
860	0.2592189610004425
861	0.4909941554069519
862	0.1880672574043274
863	0.21710488200187683
864	0.31921830773353577
865	0.2544425129890442
866	0.37325534224510193
867	0.1966896504163742
868	0.5751271843910217
869	0.21980340778827667
870	0.36154839396476746
871	0.3922547698020935
872	0.20389030873775482
873	0.4450989067554474
874	0.4576226472854614
875	0.26414817571640015
876	0.26898035407066345
877	0.2868579924106598
878	0.2664109468460083
879	0.20293059945106506
880	0.29945963621139526
881	0.23291771113872528
882	0.3568965792655945
883	0.2954232096672058
884	0.31982237100601196
885	0.19040490686893463
886	0.20476484298706055
887	0.27530643343925476
888	0.2501031756401062
889	0.34321531653404236
890	0.19732707738876343
891	0.27069351077079773
892	0.41380906105041504
893	0.2960628867149353
894	0.22403033077716827
895	0.24363328516483307
896	0.44125035405158997
897	0.4113696813583374
898	0.28233420848846436
899	0.23346829414367676
900	0.23548857867717743
901	0.22827354073524475
902	0.3270461857318878
903	0.18476998805999756
904	0.23660019040107727
905	0.21728070080280304
906	0.33005741238594055
907	0.26904240250587463
908	0.6967450380325317
909	0.33488062024116516
910	0.26712003350257874
911	0.14117000997066498
912	0.2793527841567993
913	0.3294343948364258
914	0.37921884655952454
915	0.5160573124885559
916	0.241885244846344
917	0.38689303398132324
918	0.21733064949512482
919	0.1832709163427353
920	0.3220086097717285
921	0.2374664843082428
922	0.1953565776348114
923	0.42667654156684875
924	0.32247185707092285
925	0.297909140586853
926	0.20414555072784424
927	0.18048354983329773
928	0.31657230854034424
929	0.26941218972206116
930	0.381615549325943
931	0.37449726462364197
932	0.2178429365158081
933	0.24840916693210602
934	0.2731575071811676
935	0.17453370988368988
936	0.2680717706680298
937	0.2678235173225403
938	0.17930461466312408
939	0.3263436555862427
940	0.22313125431537628
941	0.40099117159843445
942	0.23307178914546967
943	0.24261483550071716
944	0.16428755223751068
945	0.3035137951374054
946	0.285462886095047
947	0.287532240152359
948	0.25765350461006165
949	0.19445599615573883
950	0.14626598358154297
951	0.2325688749551773
952	0.317516952753067
953	0.19256983697414398
954	0.22301368415355682
955	0.2917085289955139
956	0.3140875995159149
957	0.33982202410697937
958	0.2384992241859436
959	0.30661842226982117
960	0.1635371744632721
961	0.3140014708042145
962	0.2424314171075821
963	0.21247602999210358
964	0.2294861078262329
965	0.2798673212528229
966	0.3442513346672058
967	0.1745668351650238
968	0.3075174391269684
969	0.2871831953525543
970	0.3384874165058136
971	0.33062639832496643
972	0.19170545041561127
973	0.2132522165775299
974	0.21385827660560608
975	0.28285083174705505
976	0.22859446704387665
977	0.3166593909263611
978	0.28283101320266724
979	0.19621878862380981
980	0.26689639687538147
981	0.183000385761261
982	0.2185625433921814
983	0.16085918247699738
984	0.182410329580307
985	0.23363186419010162
986	0.170737624168396
987	0.2201063483953476
988	0.15228256583213806
989	0.16471260786056519
990	0.222028911113739
991	0.12897811830043793
992	0.20815327763557434
993	0.4001029431819916
994	0.1851573884487152
995	0.1709398329257965
996	0.30061978101730347
997	0.22878412902355194
998	0.23949752748012543
999	0.27377450466156006
1000	0.18211746215820312
1001	0.30644628405570984
1002	0.1400192528963089
1003	0.3244233727455139
1004	0.25536060333251953
1005	0.3486262857913971
1006	0.2613588571548462
1007	0.26613694429397583
1008	0.22426998615264893
1009	0.40624114871025085
1010	0.24123942852020264
1011	0.3266671299934387
1012	0.2146366536617279
1013	0.20633383095264435
1014	0.20708611607551575
1015	0.31287387013435364
1016	0.2013494372367859
1017	0.30221986770629883
1018	0.28489553928375244
1019	0.2384745329618454
1020	0.14999109506607056
1021	0.15448755025863647
1022	0.1568349301815033
1023	0.2592132091522217
1024	0.19954581558704376
1025	0.28658124804496765
1026	0.15077976882457733
1027	0.3064775764942169
1028	0.14108793437480927
1029	0.26919034123420715
1030	0.20660309493541718
1031	0.28693851828575134
1032	0.3100052773952484
1033	0.15010927617549896
1034	0.2925269603729248
1035	0.1915396898984909
1036	0.2188340723514557
1037	0.2650752365589142
1038	0.1502351611852646
1039	0.13462336361408234
1040	0.22842051088809967
1041	0.195596382021904
1042	0.15947522222995758
1043	0.19549010694026947
1044	0.14021886885166168
1045	0.3415452241897583
1046	0.14441891014575958
1047	0.1456247866153717
1048	0.18845167756080627
1049	0.22707824409008026
1050	0.19685709476470947
1051	0.17717301845550537
1052	0.16094765067100525
1053	0.4369300603866577
1054	0.31103020906448364
1055	0.1825960874557495
1056	0.13610541820526123
1057	0.20819975435733795
1058	0.3465505838394165
1059	0.2768629491329193
1060	0.2802196741104126
1061	0.1268414407968521
1062	0.19074971973896027
1063	0.27532845735549927
1064	0.1597623974084854
1065	0.19901207089424133
1066	0.1691785305738449
1067	0.1316138207912445
1068	0.23530031740665436
1069	0.13578717410564423
1070	0.1669153869152069
1071	0.18984590470790863
1072	0.10289174318313599
1073	0.18701130151748657
1074	0.13546529412269592
1075	0.18304739892482758
1076	0.19055943191051483
1077	0.24328523874282837
1078	0.21732261776924133
1079	0.15677344799041748
1080	0.1239989697933197
1081	0.36637812852859497
1082	0.15539228916168213
1083	0.2264985740184784
1084	0.20103079080581665
1085	0.1851213276386261
1086	0.1884451061487198
1087	0.24096345901489258
1088	0.2703782618045807
1089	0.1854880154132843
1090	0.23339220881462097
1091	0.3527390658855438
1092	0.28253495693206787
1093	0.2614036202430725
1094	0.15481071174144745
1095	0.24464470148086548
1096	0.1626892238855362
1097	0.25636789202690125
1098	0.19380678236484528
1099	0.3003026247024536
1100	0.23370471596717834
1101	0.1147911548614502
1102	0.2094779908657074
1103	0.1884465515613556
1104	0.2956714332103729
1105	0.14734601974487305
1106	0.14780400693416595
1107	0.14294834434986115
1108	0.17162393033504486
1109	0.1583310067653656
1110	0.26355433464050293
1111	0.17954407632350922
1112	0.15253698825836182
1113	0.16026808321475983
1114	0.19981512427330017
1115	0.14368604123592377
1116	0.19795124232769012
1117	0.13462655246257782
1118	0.14495711028575897
1119	0.19892382621765137
1120	0.17383712530136108
1121	0.16831013560295105
1122	0.20820023119449615
1123	0.20193704962730408
1124	0.3186616003513336
1125	0.1275894045829773
1126	0.19422726333141327
1127	0.1992877572774887
1128	0.17001153528690338
1129	0.19373191893100739
1130	0.13903941214084625
1131	0.13735221326351166
1132	0.13249272108078003
1133	0.13458313047885895
1134	0.10623562335968018
1135	0.20917852222919464
1136	0.2159152328968048
1137	0.14163294434547424
1138	0.20929981768131256
1139	0.3080781102180481
1140	0.13580289483070374
1141	0.105620838701725
1142	0.31384819746017456
1143	0.1674104630947113
1144	0.20710155367851257
1145	0.13049887120723724
1146	0.174752876162529
1147	0.23170079290866852
1148	0.2047216147184372
1149	0.17768913507461548
1150	0.21266229450702667
1151	0.14584466814994812
1152	0.14862152934074402
1153	0.15624931454658508
1154	0.14028839766979218
1155	0.17931266129016876
1156	0.2372237592935562
1157	0.12445372343063354
1158	0.14504462480545044
1159	0.11423076689243317
1160	0.13560231029987335
1161	0.15569746494293213
1162	0.1952195167541504
1163	0.17891573905944824
1164	0.22350133955478668
1165	0.13257873058319092
1166	0.22317802906036377
1167	0.20901790261268616
1168	0.23234468698501587
1169	0.16402044892311096
1170	0.12668578326702118
1171	0.1188463568687439
1172	0.26610398292541504
1173	0.14872735738754272
1174	0.13552357256412506
1175	0.15829719603061676
1176	0.1399461328983307
1177	0.17735421657562256
1178	0.322749525308609
1179	0.20488569140434265
1180	0.15705133974552155
1181	0.17776674032211304
1182	0.1525162160396576
1183	0.18797852098941803
1184	0.1394033133983612
1185	0.341843843460083
1186	0.3175434172153473
1187	0.14375092089176178
1188	0.17419873178005219
1189	0.11716130375862122
1190	0.14859594404697418
1191	0.15516546368598938
1192	0.23690259456634521
1193	0.08641917258501053
1194	0.12023381143808365
1195	0.14932513236999512
1196	0.1768670529127121
1197	0.19496196508407593
1198	0.2238004207611084
1199	0.1518823653459549
1200	0.14577116072177887
1201	0.13218921422958374
1202	0.19080276787281036
1203	0.1637895703315735
1204	0.12150047719478607
1205	0.17643027007579803
1206	0.1457740217447281
1207	0.17549343407154083
1208	0.16327078640460968
1209	0.15457844734191895
1210	0.21130137145519257
1211	0.11033235490322113
1212	0.10988355427980423
1213	0.16927051544189453
1214	0.16686536371707916
1215	0.17084890604019165
1216	0.14331744611263275
1217	0.1209888905286789
1218	0.14171257615089417
1219	0.1391810029745102
1220	0.11950530856847763
1221	0.13471055030822754
1222	0.16308844089508057
1223	0.1160055473446846
1224	0.1681591123342514
1225	0.17816361784934998
1226	0.21577471494674683
1227	0.19975881278514862
1228	0.1487421989440918
1229	0.13173283636569977
1230	0.13920636475086212
1231	0.164479061961174
1232	0.1846802979707718
1233	0.241695374250412
1234	0.15980006754398346
1235	0.1462889164686203
1236	0.11497921496629715
1237	0.22197213768959045
1238	0.22711443901062012
1239	0.22388842701911926
1240	0.15315692126750946
1241	0.3566640317440033
1242	0.22204656898975372
1243	0.2806915044784546
1244	0.1858619898557663
1245	0.18300150334835052
1246	0.15466301143169403
1247	0.11467927694320679
1248	0.08576201647520065
1249	0.28205767273902893
1250	0.227874755859375
1251	0.22601962089538574
1252	0.2137855887413025
1253	0.12657077610492706
1254	0.16298049688339233
1255	0.2170170098543167
1256	0.11322902143001556
1257	0.10305555909872055
1258	0.1212681457400322
1259	0.3020733594894409
1260	0.13761281967163086
1261	0.11706168949604034
1262	0.08777888864278793
1263	0.08625049144029617
1264	0.14514046907424927
1265	0.1946633905172348
1266	0.11188901960849762
1267	0.10926328599452972
1268	0.11183852702379227
1269	0.08927467465400696
1270	0.10447835177183151
1271	0.11545230448246002
1272	0.18269313871860504
1273	0.1123076006770134
1274	0.08453256636857986
1275	0.10137787461280823
1276	0.10836181044578552
1277	0.08021452277898788
1278	0.11707606166601181
1279	0.1193801760673523
1280	0.17356739938259125
1281	0.1264379322528839
1282	0.10979180783033371
1283	0.11882039904594421
1284	0.18249183893203735
1285	0.11539772152900696
1286	0.13349583745002747
1287	0.13055768609046936
1288	0.17798152565956116
1289	0.15995408594608307
1290	0.1554017961025238
1291	0.10497989505529404
1292	0.11397901177406311
1293	0.23104940354824066
1294	0.12092483043670654
1295	0.1850702166557312
1296	0.09527860581874847
1297	0.10940224677324295
1298	0.1251024454832077
1299	0.11610938608646393
1300	0.09338295459747314
1301	0.18891124427318573
1302	0.0989207997918129
1303	0.16954752802848816
1304	0.20255808532238007
1305	0.17687064409255981
1306	0.1228565201163292
1307	0.11562170088291168
1308	0.14924778044223785
1309	0.08598583936691284
1310	0.10705984383821487
1311	0.10016427934169769
1312	0.098396435379982
1313	0.07851918786764145
1314	0.10490790754556656
1315	0.09263911843299866
1316	0.14080218970775604
1317	0.11483188718557358
1318	0.10517315566539764
1319	0.08230971544981003
1320	0.15513736009597778
1321	0.19314910471439362
1322	0.20437289774417877
1323	0.081955187022686
1324	0.10065381973981857
1325	0.16769278049468994
1326	0.0989355593919754
1327	0.09821124374866486
1328	0.11257589608430862
1329	0.1960517168045044
1330	0.14662760496139526
1331	0.08719896525144577
1332	0.1271761655807495
1333	0.09379690885543823
1334	0.14719849824905396
1335	0.08231168985366821
1336	0.08964143693447113
1337	0.13839329779148102
1338	0.11502065509557724
1339	0.11752332746982574
1340	0.10189485549926758
1341	0.0739547461271286
1342	0.17361734807491302
1343	0.16030369699001312
1344	0.0922851637005806
1345	0.155725359916687
1346	0.20884618163108826
1347	0.12177125364542007
1348	0.13079555332660675
1349	0.2148330807685852
1350	0.1343674659729004
1351	0.13302725553512573
1352	0.2013097107410431
1353	0.2666982412338257
1354	0.15006500482559204
1355	0.07813140004873276
1356	0.216391921043396
1357	0.10853815823793411
1358	0.08178478479385376
1359	0.2579732835292816
1360	0.1410350352525711
1361	0.12259124964475632
1362	0.1321483701467514
1363	0.1364283710718155
1364	0.09626271575689316
1365	0.08848109096288681
1366	0.20950722694396973
1367	0.11669126152992249
1368	0.1353711187839508
1369	0.12348096072673798
1370	0.25110703706741333
1371	0.1525702029466629
1372	0.1417580246925354
1373	0.09773116558790207
1374	0.0778554379940033
1375	0.10308635234832764
1376	0.15361499786376953
1377	0.10548598319292068
1378	0.1380547285079956
1379	0.17747557163238525
1380	0.10038243234157562
1381	0.0889020562171936
1382	0.09958647191524506
1383	0.09568462520837784
1384	0.10675131529569626
1385	0.08731736242771149
1386	0.13114698231220245
1387	0.13732828199863434
1388	0.06421015411615372
1389	0.2460600584745407
1390	0.10152663290500641
1391	0.09547502547502518
1392	0.08520645648241043
1393	0.13546639680862427
1394	0.15228630602359772
1395	0.0869748592376709
1396	0.11495727300643921
1397	0.11506535857915878
1398	0.08296473324298859
1399	0.15613727271556854
1400	0.08503337949514389
1401	0.11564315855503082
1402	0.11830353736877441
1403	0.1267026960849762
1404	0.09885688126087189
1405	0.08176854997873306
1406	0.16595380008220673
1407	0.08080974966287613
1408	0.09048067033290863
1409	0.18256156146526337
1410	0.11466237157583237
1411	0.08618975430727005
1412	0.11136122047901154
1413	0.10374677926301956
1414	0.09746339172124863
1415	0.17901566624641418
1416	0.11339684575796127
1417	0.0838535726070404
1418	0.08269251883029938
1419	0.13427627086639404
1420	0.09732671082019806
1421	0.12477487325668335
1422	0.08657151460647583
1423	0.12219347804784775
1424	0.09963216632604599
1425	0.11194318532943726
1426	0.14445476233959198
1427	0.13085974752902985
1428	0.09145434945821762
1429	0.18176740407943726
1430	0.0718243420124054
1431	0.12576521933078766
1432	0.10619350522756577
1433	0.09933073818683624
1434	0.10209265351295471
1435	0.07831504940986633
1436	0.09639216214418411
1437	0.09791283309459686
1438	0.09089040756225586
1439	0.08762170374393463
1440	0.08706513792276382
1441	0.09514592587947845
1442	0.12261974811553955
1443	0.13257001340389252
1444	0.09440118074417114
1445	0.07185971736907959
1446	0.06077982112765312
1447	0.05788707733154297
1448	0.12387127429246902
1449	0.08677256852388382
1450	0.08264975994825363
1451	0.11870461702346802
1452	0.10369617491960526
1453	0.14432312548160553
1454	0.08944108337163925
1455	0.12003877013921738
1456	0.0750180259346962
1457	0.09694956243038177
1458	0.08393869549036026
1459	0.11726389825344086
1460	0.1373385488986969
1461	0.11350025236606598
1462	0.0856785774230957
1463	0.13421529531478882
1464	0.19077067077159882
1465	0.10132842510938644
1466	0.09269017726182938
1467	0.07763287425041199
1468	0.10727082937955856
1469	0.26318880915641785
1470	0.13243140280246735
1471	0.14355894923210144
1472	0.08388455212116241
1473	0.09515576809644699
1474	0.08314037322998047
1475	0.07677974551916122
1476	0.11282124370336533
1477	0.11101610213518143
1478	0.14306366443634033
1479	0.1899169683456421
1480	0.08206305652856827
1481	0.10770466923713684
1482	0.06664521992206573
1483	0.08781509846448898
1484	0.06438213586807251
1485	0.0867478996515274
1486	0.08836891502141953
1487	0.15123488008975983
1488	0.08675982058048248
1489	0.06377189606428146
1490	0.1184534877538681
1491	0.07707888633012772
1492	0.12746328115463257
1493	0.1368379443883896
1494	0.1396702527999878
1495	0.07279042899608612
1496	0.092091403901577
1497	0.10992693156003952
1498	0.15592952072620392
1499	0.0793984979391098


==> figures/csv_files/1d_poly_k3_loss_mvavg.csv <==
0	2.5131796598434453
1	2.5782094120979315
2	2.6304278612136844
3	2.6459812045097353
4	2.5659010767936707
5	2.4881356120109563
6	2.5019710421562196
7	2.290949618816376
8	2.2831940174102785
9	2.237688231468201
10	2.179772353172303
11	2.1606304883956913
12	2.1799848556518557
13	2.086223983764649
14	2.051778244972229
15	2.035516095161438
16	1.8946919202804566
17	1.9874388933181764
18	2.0015506863594057
19	2.032732117176056
20	1.9926335215568542
21	1.9313271522521973
22	1.9752898693084715
23	2.0708658576011656
24	2.049117720127106
25	2.1026450037956237
26	2.0522261977195737
27	2.0125800251960757
28	2.0354777693748476
29	2.010477936267853
30	2.08034428358078
31	2.2074760675430296
32	2.091144049167633
33	2.051241731643677
34	2.119061946868897
35	2.1443325996398928
36	2.405598831176758
37	2.4752619743347166
38	2.4708944082260134
39	2.5321750164031984
40	2.628152346611023
41	2.5976844787597657
42	2.644415056705475
43	2.6786148428916934
44	2.7218244433403016
45	2.557637929916382
46	2.557184958457947
47	2.663697195053101
48	2.634878408908844
49	2.7279132485389708
50	2.619960725307465
51	2.673723137378693
52	2.613663709163666
53	2.58672593832016
54	2.4680241465568544
55	2.5049990057945255
56	2.390602815151215
57	2.0623703360557557
58	2.071514368057251
59	1.8723841071128844
60	1.8768301129341125
61	1.9797581791877747
62	1.9924956917762757
63	2.0495119571685794
64	2.015558457374573
65	2.1827558636665345
66	2.163539707660675
67	2.2225481510162353
68	2.2329575538635256
69	2.41493057012558
70	2.383085656166077
71	2.18261616230011
72	2.15993824005127
73	2.133348965644837
74	2.1948896169662477
75	2.039514565467835
76	1.9447125792503361
77	2.118466854095459
78	2.0440173983573917
79	1.9530979037284855
80	1.9390553116798404
81	2.061137926578522
82	2.0279746174812314
83	1.9733396887779238
84	1.9546510577201845
85	2.0194531321525573
86	2.0603575229644777
87	1.894167971611023
88	2.087152636051178
89	2.090568864345551
90	2.0848952651023867
91	2.042271912097931
92	2.116024219989777
93	2.192990243434906
94	2.112628591060639
95	2.1039735198020937
96	2.108833038806915
97	2.285273349285126
98	2.1209320068359374
99	2.1227941513061523
100	2.0971305370330815
101	1.9863921761512757
102	1.993402397632599
103	1.9423235177993776
104	1.9431719183921812
105	1.9577246069908143
106	2.0432814717292787
107	1.8691560626029968
108	1.8345430612564086
109	1.7606893301010134
110	1.793314599990845
111	1.8755083680152895
112	1.902301895618439
113	1.8760187506675723
114	1.9594697952270508
115	1.8997761249542238
116	1.720414185523987
117	1.7253067135810856
118	1.8027817130088808
119	2.028971564769745
120	2.1187246561050417
121	1.9868295550346378
122	1.9714637994766238
123	1.9824849247932435
124	1.9574936866760255
125	1.8921350359916687
126	1.9256546378135682
127	1.9678924322128295
128	2.1129376888275146
129	2.0201954364776613
130	1.831101840734482
131	1.9713949978351593
132	1.9986849486827851
133	2.0033688724040988
134	2.0127085745334625
135	2.0801048934459687
136	2.303801029920578
137	2.2839074790477754
138	2.1588623940944673
139	2.0994859397411347
140	2.215962624549866
141	2.2427848100662233
142	2.2978636026382446
143	2.395126342773437
144	2.3165559649467466
145	2.2713245153427124
146	2.167736959457397
147	2.1532418489456173
148	2.0658589720726015
149	2.0779221415519715
150	2.0896214842796326
151	1.9180462956428528
152	1.879181468486786
153	1.855921161174774
154	1.8687490820884705
155	2.0110390186309814
156	1.9747408151626589
157	2.0761741638183597
158	2.071062517166138
159	2.017258775234222
160	2.144803512096405
161	2.3405729889869695
162	2.331688916683197
163	2.300527238845825
164	2.4652891516685487
165	2.478497350215912
166	2.491135752201081
167	2.3873109221458435
168	2.4290264725685122
169	2.552856612205505
170	2.501423096656799
171	2.406725025177002
172	2.4805499076843267
173	2.4312594413757327
174	2.339249157905579
175	2.260786843299866
176	2.1888280630111696
177	2.2419759511947635
178	2.272596848011017
179	2.1543790698051453
180	2.030288529396057
181	2.0179872512817383
182	1.9040336132049562
183	1.9899431824684144
184	1.929052019119263
185	1.935019826889038
186	1.9379746556282045
187	1.76704523563385
188	1.7185226321220397
189	1.6487160563468932
190	1.7728499889373779
191	1.870188331604004
192	1.8004211068153382
193	1.7470279097557069
194	1.7540819287300111
195	1.7540768742561341
196	1.7735985279083253
197	1.948437559604645
198	1.9957746505737306
199	1.9779322922229767
200	1.9282662212848667
201	1.8628497660160064
202	1.889543730020523
203	1.8956081092357635
204	1.9396822512149814
205	1.9921788752079015
206	2.0652010738849644
207	1.9393571674823762
208	1.869656139612198
209	1.9033859729766847
210	1.8519286513328552
211	1.766095793247223
212	1.8032888770103455
213	1.8076866984367372
214	1.8073866724967957
215	1.7512088418006897
216	1.6165647625923156
217	1.6801163673400878
218	1.7295161485671997
219	1.6790048480033872
220	1.7423854112625121
221	1.7809233546257017
222	1.7782761335372923
223	1.7815695285797122
224	1.6977162003517154
225	1.6594547867774967
226	1.6790744185447692
227	1.615841376781464
228	1.5977856397628782
229	1.600756335258484
230	1.4962247014045713
231	1.493461811542511
232	1.5363091826438906
233	1.4679806590080262
234	1.4625855803489687
235	1.4333565115928653
236	1.5012936711311342
237	1.500006675720215
238	1.539153611660004
239	1.6742826461791993
240	1.7105426788330078
241	1.7085698962211608
242	1.5544628322124483
243	1.5503423511981964
244	1.5416866838932037
245	1.4979093730449675
246	1.4436223089694977
247	1.5366012394428252
248	1.4857741296291351
249	1.3689574360847474
250	1.3842870712280275
251	1.3727893829345705
252	1.4972958028316499
253	1.5511643469333651
254	1.5417238116264345
255	1.5696155548095705
256	1.6087063789367677
257	1.5263364553451537
258	1.582949197292328
259	1.6158808767795565
260	1.5210473775863649
261	1.4368302643299105
262	1.4032796084880832
263	1.3953971564769747
264	1.4026184558868409
265	1.4333422541618348
266	1.364712679386139
267	1.3674477100372313
268	1.2848658204078673
269	1.2735676527023316
270	1.280845218896866
271	1.3243495345115661
272	1.276425075531006
273	1.2749666929244996
274	1.2796132206916808
275	1.2402189254760743
276	1.2615901708602906
277	1.415800416469574
278	1.404839289188385
279	1.4105690002441407
280	1.5137782096862793
281	1.510898780822754
282	1.5516498684883122
283	1.5174538254737855
284	1.551008450984955
285	1.5852155804634096
286	1.6435743808746341
287	1.5657243967056276
288	1.5335023939609527
289	1.5990730345249176
290	1.586113065481186
291	1.5292363882064821
292	1.5058229446411133
293	1.5640941262245178
294	1.5371539592742922
295	1.499583423137665
296	1.4569589257240299
297	1.4367311120033266
298	1.4760893523693086
299	1.45401229262352
300	1.3710644900798796
301	1.537283444404602
302	1.6085834622383117
303	1.5496099948883058
304	1.5245366752147678
305	1.6192040264606478
306	1.5451525926589966
307	1.52598135471344
308	1.6343713760375977
309	1.5756641626358032
310	1.6179632544517517
311	1.505513310432434
312	1.4479794383049014
313	1.4556360006332398
314	1.4394453585147857
315	1.3467401444911957
316	1.3847333192825315
317	1.3378339290618895
318	1.1902752220630646
319	1.211155253648758
320	1.1691083252429961
321	1.197908490896225
322	1.2002109706401827
323	1.2330971539020539
324	1.2695994079113007
325	1.2293335556983946
326	1.1890718698501586
327	1.1868714690208435
328	1.2373516738414765
329	1.2508282005786897
330	1.2739299833774569
331	1.228774577379227
332	1.2307564914226534
333	1.1762432634830475
334	1.1384836792945863
335	1.1487136662006379
336	1.2714296996593477
337	1.273228269815445
338	1.2698672354221345
339	1.208041548728943
340	1.225208878517151
341	1.2129517555236817
342	1.1679599642753602
343	1.18083473443985
344	1.319472736120224
345	1.3663824021816253
346	1.2592588245868683
347	1.2250657677650452
348	1.2528473377227782
349	1.3341919124126438
350	1.2712524592876437
351	1.3209044635295868
352	1.3316788256168366
353	1.3047334134578707
354	1.202127152681351
355	1.139519965648651
356	1.1574139833450316
357	1.210316151380539
358	1.1576377213001254
359	1.0437108606100083
360	1.043853649497032
361	0.9704315274953843
362	0.9380652993917467
363	0.9503293126821519
364	0.9164922565221787
365	0.8917009264230729
366	0.8709762543439866
367	0.8198429316282274
368	0.8171496719121936
369	0.8590695738792422
370	0.8617715597152711
371	0.8804695785045625
372	0.8768125176429749
373	0.9390296220779418
374	0.9470264911651611
375	0.9770668864250183
376	1.0500742614269256
377	1.048837774991989
378	0.9980284512042998
379	0.9792297601699829
380	0.968945997953415
381	0.962094271183014
382	0.9704612970352173
383	0.9016738772392274
384	0.9144984781742096
385	0.9242606818675996
386	0.8395243287086487
387	0.8597041964530945
388	0.8775802850723267
389	0.9064839243888856
390	0.9142022252082825
391	0.9168169856071471
392	0.9720188200473786
393	0.9652113199234009
394	0.9818569958209992
395	0.9762449026107789
396	0.9945917904376984
397	0.953740119934082
398	0.9531946361064911
399	0.94659903049469
400	0.9908356726169586
401	1.0052996695041656
402	0.9438035547733308
403	0.9288476765155792
404	0.9086354672908783
405	0.8866343080997467
406	0.8401558637619019
407	0.8456869542598725
408	0.8293081641197205
409	0.8685209572315217
410	0.8124074697494508
411	0.784052324295044
412	0.8233773946762086
413	0.8239323556423188
414	0.8322878003120424
415	0.8067210465669633
416	0.8485565274953843
417	0.8868701189756395
418	0.9079725354909898
419	0.9097541302442551
420	0.9135412067174912
421	0.8899554401636124
422	0.8771825820207597
423	0.8623755663633348
424	0.8607437878847123
425	0.9120484530925752
426	0.8913379192352296
427	0.9096595406532288
428	0.9297595798969269
429	0.8736662209033966
430	0.8401941895484925
431	0.8688202917575836
432	0.8707248151302338
433	0.9212882280349731
434	0.9233038544654846
435	0.9392115116119385
436	0.9271427392959596
437	0.9243815183639528
438	0.9186125099658967
439	0.8974604010581969
440	0.9214773654937743
441	0.9153992116451264
442	0.8987628698349
443	0.8555919170379639
444	0.8351191997528076
445	0.8496018528938294
446	0.8721454322338105
447	0.8239252626895905
448	0.8331716835498811
449	0.8512109577655793
450	0.8675846278667452
451	0.8825049042701723
452	0.8435383796691895
453	0.8383566081523895
454	0.8389648437500001
455	0.7812565326690674
456	0.7341148525476455
457	0.7622687488794326
458	0.7080021411180496
459	0.7107125669717789
460	0.6775601953268051
461	0.6534772545099259
462	0.6630184978246689
463	0.6829371958971024
464	0.6488759607076646
465	0.6986039847135544
466	0.736891120672226
467	0.7467763841152191
468	0.7614961683750152
469	0.7626229107379913
470	0.8014641225337983
471	0.7821297615766525
472	0.8149492055177688
473	0.7795855194330216
474	0.8081275671720505
475	0.7484274178743363
476	0.7159339547157288
477	0.6770853161811828
478	0.6928430020809174
479	0.6847573041915894
480	0.6343137949705124
481	0.6542425036430358
482	0.6120720565319061
483	0.692553597688675
484	0.7383149862289429
485	0.7465314328670503
486	0.7414295077323914
487	0.7065233677625656
488	0.7286006599664688
489	0.71230306327343
490	0.7632827758789064
491	0.7396546930074692
492	0.7677340537309647
493	0.6810864627361297
494	0.6015521109104157
495	0.5965863645076752
496	0.5967956364154816
497	0.6107502788305283
498	0.5691605597734452
499	0.5811435729265213
500	0.593816801905632
501	0.620470404624939
502	0.6047240436077118
503	0.6475250810384752
504	0.6959921449422837
505	0.6987983971834184
506	0.7359227001667022
507	0.7406658530235292
508	0.752469164133072
509	0.7377125084400177
510	0.6927166998386384
511	0.7347279965877533
512	0.7528391540050507
513	0.7408592164516449
514	0.7744776546955109
515	0.7735896706581116
516	0.7402151614427567
517	0.7541738480329514
518	0.73692184984684
519	0.7338238626718522
520	0.7585014253854753
521	0.7614011198282243
522	0.7344610244035721
523	0.7566493600606918
524	0.6721658438444137
525	0.6451503902673722
526	0.6403652787208557
527	0.627452039718628
528	0.6335321366786957
529	0.6582277119159698
530	0.6127371639013292
531	0.5998360365629197
532	0.5937894463539124
533	0.5328883767127991
534	0.5393516838550567
535	0.5824899911880492
536	0.6144746601581573
537	0.6445846974849702
538	0.6445544004440308
539	0.6104912579059601
540	0.6624108284711838
541	0.6006284207105637
542	0.6178259551525116
543	0.6536462545394898
544	0.6658287703990936
545	0.6754038035869598
546	0.6418493449687959
547	0.599354961514473
548	0.6087039321660996
549	0.627577355504036
550	0.6116854399442674
551	0.6461732238531113
552	0.6550153642892838
553	0.6935198634862899
554	0.7243644326925277
555	0.7146231919527055
556	0.7484522908926011
557	0.761416792869568
558	0.7711637556552888
559	0.7663642883300782
560	0.7561845123767853
561	0.7561239957809448
562	0.7603643655776977
563	0.6903900653123856
564	0.6465565830469133
565	0.6358393818140031
566	0.5950283885002136
567	0.5995767652988434
568	0.588960701227188
569	0.6228649377822877
570	0.6308940649032594
571	0.6364383280277253
572	0.6053007334470749
573	0.5937519133090973
574	0.5855722844600678
575	0.5659392535686494
576	0.5690945059061051
577	0.5941839069128036
578	0.5835780054330826
579	0.5399902880191804
580	0.5457096636295319
581	0.5321936547756195
582	0.539087125658989
583	0.5512778729200364
584	0.553666776418686
585	0.5575440585613252
586	0.5675907790660858
587	0.5428818225860595
588	0.5493432819843291
589	0.5323710829019546
590	0.5248263329267502
591	0.5182953149080276
592	0.5155587464571
593	0.5197516679763794
594	0.5242586433887482
595	0.5113657176494598
596	0.5007358580827713
597	0.4850082367658615
598	0.4891452878713608
599	0.4992245018482209
600	0.48381280899047857
601	0.4641469329595566
602	0.46155620515346535
603	0.46350343823432927
604	0.4747548967599869
605	0.47919462621212006
606	0.486185497045517
607	0.48851236104965207
608	0.4835960865020752
609	0.495036444067955
610	0.5005144864320755
611	0.5163229763507844
612	0.5194131791591644
613	0.5067164361476899
614	0.49065345823764805
615	0.49798461496829993
616	0.4992116272449494
617	0.48930527865886686
618	0.45894529819488517
619	0.47703981995582573
620	0.46564235687255856
621	0.46910754442214964
622	0.4817082703113556
623	0.4967609375715256
624	0.5377653658390046
625	0.5363127291202545
626	0.5320485413074494
627	0.5402660578489303
628	0.5449584603309632
629	0.5413552403450013
630	0.5493717312812806
631	0.5508786320686341
632	0.5611317098140717
633	0.5697896808385849
634	0.5244720876216888
635	0.5039305537939072
636	0.511467680335045
637	0.5013688862323762
638	0.5499542117118836
639	0.5414776742458345
640	0.5252965152263642
641	0.5019441276788712
642	0.45975128114223474
643	0.43963440954685207
644	0.46268535852432247
645	0.4634023249149323
646	0.4688348799943924
647	0.5009645283222198
648	0.4723254561424255
649	0.47590500116348267
650	0.476155361533165
651	0.5179740607738496
652	0.5175856500864029
653	0.5363419502973558
654	0.5215828031301499
655	0.5502965986728668
656	0.5625227868556977
657	0.5197863399982453
658	0.5031045854091645
659	0.48292106389999395
660	0.49267468154430394
661	0.4782473236322403
662	0.47860453724861146
663	0.4686114698648453
664	0.4582456529140473
665	0.43227046132087704
666	0.41408721804618837
667	0.4301498085260391
668	0.4614341527223587
669	0.46086061000823975
670	0.43582912534475327
671	0.43844312280416486
672	0.4559785231947899
673	0.4638140693306923
674	0.49774500578641895
675	0.5142498001456262
676	0.5031272783875466
677	0.5061029866337776
678	0.45778735429048545
679	0.4592037364840508
680	0.48087887167930604
681	0.44351589083671566
682	0.4451070189476014
683	0.42554732859134675
684	0.3979356825351716
685	0.3874554991722108
686	0.40140785276889807
687	0.40130148530006415
688	0.4184549331665039
689	0.44329113364219663
690	0.4452509164810181
691	0.45936920642852785
692	0.46012338399887087
693	0.46591080427169795
694	0.5056174546480179
695	0.511801540851593
696	0.50121950507164
697	0.47975449860095976
698	0.4946134060621262
699	0.5180962711572648
700	0.5129842936992646
701	0.5199156403541566
702	0.5077792763710023
703	0.508019170165062
704	0.481226596236229
705	0.47546069622039805
706	0.4928783893585205
707	0.5120365500450135
708	0.5010549038648606
709	0.4613582074642182
710	0.45339328944683077
711	0.4676914125680923
712	0.47954972684383396
713	0.46865626275539396
714	0.47379859387874607
715	0.46690960526466374
716	0.43566501736640934
717	0.4345951974391938
718	0.4301635712385178
719	0.41407348215579987
720	0.4308173090219498
721	0.39531999528408057
722	0.36694132238626487
723	0.37639469057321556
724	0.35578307062387465
725	0.35501132458448414
726	0.3708100453019142
727	0.3579039201140404
728	0.35361834019422533
729	0.359379281103611
730	0.33351401537656783
731	0.3394364550709725
732	0.3770745605230332
733	0.3922817319631577
734	0.47601108253002167
735	0.4692879974842072
736	0.45336415469646457
737	0.46010782420635227
738	0.47558090388774876
739	0.4697510033845902
740	0.5023760378360749
741	0.5134586095809937
742	0.4938677072525025
743	0.48597300052642833
744	0.39515901803970344
745	0.4103207856416703
746	0.411964613199234
747	0.4292128443717957
748	0.419641724228859
749	0.44749206006526954
750	0.4211413800716401
751	0.41019853055477146
752	0.4009755313396454
753	0.3978090643882751
754	0.3926557928323745
755	0.3939417570829392
756	0.40305646061897277
757	0.3796144157648087
758	0.37527016401290897
759	0.350652426481247
760	0.3589955866336823
761	0.37068125009536745
762	0.3654742807149888
763	0.36221143603324896
764	0.36666288971900945
765	0.39386559724807746
766	0.3871925234794617
767	0.40067225396633155
768	0.4010831892490387
769	0.4066688358783722
770	0.41889878809452064
771	0.4129893928766251
772	0.4193882644176483
773	0.41622817218303676
774	0.4175961226224899
775	0.38873721063137057
776	0.38132903128862383
777	0.36952940672636037
778	0.3593833222985268
779	0.3452515617012978
780	0.31471917033195496
781	0.30461266338825227
782	0.3347180843353271
783	0.34534008502960206
784	0.3687339574098587
785	0.354362541437149
786	0.3632026627659798
787	0.36524744480848315
788	0.35245528221130373
789	0.3567018449306488
790	0.3693973556160927
791	0.37966405004262926
792	0.36075611859560014
793	0.35664392858743676
794	0.3304293796420098
795	0.33906124979257585
796	0.3424114301800728
797	0.35262620896101
798	0.36933013796806335
799	0.370786452293396
800	0.36711523532867435
801	0.36348912417888646
802	0.35240255594253544
803	0.3349154084920884
804	0.3238984555006027
805	0.3253130406141281
806	0.3282756060361862
807	0.306039422750473
808	0.2985101997852326
809	0.307236385345459
810	0.30850072205066675
811	0.3032571017742157
812	0.31008718013763426
813	0.3086278945207596
814	0.3127159371972084
815	0.30725134760141376
816	0.3132553324103356
817	0.31150146722793587
818	0.3275936037302018
819	0.30753621459007263
820	0.30666992068290705
821	0.3190331935882568
822	0.3173169106245041
823	0.324837800860405
824	0.3301848292350769
825	0.32149477154016504
826	0.29933391064405446
827	0.32607695162296296
828	0.30446587055921553
829	0.313754902780056
830	0.31070759743452075
831	0.28968555778265004
832	0.2691243961453438
833	0.2705038502812386
834	0.2715900480747223
835	0.27531166225671766
836	0.2810750648379326
837	0.2641574397683144
838	0.2813895165920258
839	0.28308896422386176
840	0.28002633750438694
841	0.2780724138021469
842	0.310662767291069
843	0.3246668785810471
844	0.33412879705429077
845	0.34450419545173644
846	0.3627863228321076
847	0.3611614912748337
848	0.3703183025121689
849	0.3643330305814743
850	0.3691508203744888
851	0.3732128918170929
852	0.3709992945194245
853	0.3420036196708679
854	0.3283042639493942
855	0.32480560839176176
856	0.304326468706131
857	0.31160458624362947
858	0.28691024929285047
859	0.3177898988127708
860	0.3093921661376953
861	0.3196251094341278
862	0.30975117087364196
863	0.3113334760069847
864	0.33413287848234174
865	0.3479733124375343
866	0.3489438787102699
867	0.33851637989282607
868	0.3475332140922546
869	0.3166615903377533
870	0.31497430950403216
871	0.30876543372869497
872	0.2928317278623581
873	0.308132354915142
874	0.29316478520631795
875	0.27938475757837294
876	0.2720104306936264
877	0.26558887958526617
878	0.2644337236881256
879	0.2628029465675354
880	0.27683141827583313
881	0.26661816239357
882	0.2703957423567772
883	0.27608699053525926
884	0.2761509582400322
885	0.26657175421714785
886	0.27189459204673766
887	0.29554314315319063
888	0.30914946794509884
889	0.3123725712299347
890	0.30139786899089815
891	0.30521401911973955
892	0.30097202211618423
893	0.2922957345843315
894	0.2811664447188377
895	0.28242343068122866
896	0.27978817224502567
897	0.26866887807846074
898	0.2544361501932144
899	0.29587723314762115
900	0.30601846575737
901	0.30918161123991017
902	0.30047125816345216
903	0.2957019180059433
904	0.3101683586835861
905	0.32443022429943086
906	0.3543078854680062
907	0.3454906687140465
908	0.35727573186159134
909	0.30933429300785065
910	0.2941733226180077
911	0.29966218024492264
912	0.30929182767868046
913	0.3008922070264817
914	0.3106164216995239
915	0.3049417227506638
916	0.28312690556049347
917	0.27935293614864354
918	0.25871198773384096
919	0.26863615363836285
920	0.2772502809762955
921	0.28321097493171693
922	0.2969140529632569
923	0.2991626888513565
924	0.2813359513878822
925	0.2764045163989067
926	0.26406697332859036
927	0.27045959532260894
928	0.2791935920715332
929	0.26546682268381117
930	0.2711599692702294
931	0.2553115397691727
932	0.2579609304666519
933	0.2594838157296181
934	0.25890438258647924
935	0.24801738709211352
936	0.26091539561748506
937	0.2626545071601868
938	0.26462537944316866
939	0.27246026843786236
940	0.259271502494812
941	0.25158497542142866
942	0.234742745757103
943	0.24318726211786273
944	0.2381827622652054
945	0.24405537545681005
946	0.2428748488426209
947	0.24573732018470767
948	0.2509662985801697
949	0.24905087053775787
950	0.26026711314916606
951	0.26199423223733903
952	0.2701374918222427
953	0.26262893825769423
954	0.2646195575594902
955	0.2652667999267578
956	0.26408267915248873
957	0.26709905266761785
958	0.2505735337734223
959	0.25747535526752474
960	0.25553183257579803
961	0.2730268567800522
962	0.27468934953212737
963	0.2696167528629303
964	0.2696943715214729
965	0.26813158839941026
966	0.2684299394488335
967	0.25686425268650054
968	0.27107350826263427
969	0.2686048656702042
970	0.25950842499732973
971	0.2523493230342865
972	0.23758672177791598
973	0.240272431075573
974	0.23503312766551973
975	0.23188833296298983
976	0.22696643620729448
977	0.2211807519197464
978	0.21152544766664505
979	0.19847060292959218
980	0.1953199848532677
981	0.19083323627710344
982	0.18543100953102112
983	0.18439008295536044
984	0.20831445902585985
985	0.20858916491270066
986	0.20231996178627012
987	0.21530817747116088
988	0.21617595553398133
989	0.22489745169878006
990	0.23580364137887957
991	0.23181249648332597
992	0.24955931305885315
993	0.24274591058492662
994	0.23517795354127888
995	0.24219827502965927
996	0.2599669203162194
997	0.2560408279299736
998	0.259776109457016
999	0.25825335532426835
1000	0.27150001972913745
1001	0.27741221636533736
1002	0.27943430095911026
1003	0.2868960410356522
1004	0.2750870868563652
1005	0.27025963813066484
1006	0.2666843965649605
1007	0.26068345457315445
1008	0.2642917469143868
1009	0.2703543022274971
1010	0.25357764065265653
1011	0.2444528073072433
1012	0.22723484933376314
1013	0.22145467698574067
1014	0.2267426148056984
1015	0.2259885847568512
1016	0.22335932254791263
1017	0.2183023557066918
1018	0.21872812658548357
1019	0.20434736609458923
1020	0.20741894692182541
1021	0.2130801469087601
1022	0.2263252437114716
1023	0.24164227843284614
1024	0.23073188513517384
1025	0.24002999961376192
1026	0.23052584379911426
1027	0.23733127415180205
1028	0.2331910401582718
1029	0.2341057628393173
1030	0.22064906507730483
1031	0.22283080667257307
1032	0.21369659304618835
1033	0.19864358752965924
1034	0.20318167060613632
1035	0.18795086145401
1036	0.20295141488313673
1037	0.19550989866256716
1038	0.1835648536682129
1039	0.18738650530576711
1040	0.1966319933533669
1041	0.19347565174102788
1042	0.191633315384388
1043	0.19178055822849274
1044	0.21592455357313156
1045	0.23300568759441376
1046	0.21711077392101288
1047	0.21627942472696304
1048	0.2225369215011597
1049	0.2383468121290207
1050	0.2433252826333046
1051	0.25166154056787493
1052	0.2466283828020096
1053	0.24960858970880512
1054	0.23344842940568927
1055	0.21832164824008943
1056	0.2199632465839386
1057	0.223270557820797
1058	0.21561196446418765
1059	0.20448693782091143
1060	0.19037936031818392
1061	0.17904893159866336
1062	0.18534937798976903
1063	0.1765635803341866
1064	0.16773186475038532
1065	0.16530215442180632
1066	0.16370568722486498
1067	0.16584377735853195
1068	0.17701091915369035
1069	0.175213149189949
1070	0.1773117765784264
1071	0.17302013486623766
1072	0.1906733572483063
1073	0.1959234118461609
1074	0.19987213909626006
1075	0.20642868876457215
1076	0.20663608163595198
1077	0.20642464905977248
1078	0.20619247108697894
1079	0.21149803549051285
1080	0.21436949223279952
1081	0.22530881613492967
1082	0.22394490987062457
1083	0.23665917664766314
1084	0.24014968127012254
1085	0.23552767336368563
1086	0.24148001074790956
1087	0.23890442252159122
1088	0.2404448658227921
1089	0.23278771787881855
1090	0.2442691788077355
1091	0.24430042952299125
1092	0.22050563842058185
1093	0.2131999418139458
1094	0.20590423494577412
1095	0.21999030709266665
1096	0.2102604389190674
1097	0.2087719172239304
1098	0.19742996245622638
1099	0.1952116772532463
1100	0.1810145154595375
1101	0.18399947732687
1102	0.19047476947307587
1103	0.18478066921234132
1104	0.18196282237768177
1105	0.17237719148397448
1106	0.17201119363307954
1107	0.17702591717243196
1108	0.17619373798370364
1109	0.17352705597877505
1110	0.17758633792400358
1111	0.1686146169900894
1112	0.1674912229180336
1113	0.173057547211647
1114	0.17722444385290145
1115	0.18910909146070481
1116	0.18749942779541018
1117	0.18712702989578248
1118	0.19359315037727357
1119	0.196098592877388
1120	0.1955794021487236
1121	0.19209963083267212
1122	0.18900383859872816
1123	0.18143308758735655
1124	0.17469769567251203
1125	0.1534550979733467
1126	0.16161400973796844
1127	0.1637828066945076
1128	0.15801732540130614
1129	0.16194615364074708
1130	0.17338077276945113
1131	0.1730571210384369
1132	0.16988398358225823
1133	0.18801953122019768
1134	0.1913022644817829
1135	0.20138885751366614
1136	0.1935208924114704
1137	0.18940465673804283
1138	0.19841144159436225
1139	0.1979536212980747
1140	0.18491472378373147
1141	0.19260066375136375
1142	0.19662304669618608
1143	0.18010037988424302
1144	0.17898426502943038
1145	0.17230294942855834
1146	0.1771843284368515
1147	0.18343141674995422
1148	0.17270670980215075
1149	0.16673901081085207
1150	0.16039317399263384
1151	0.15268717557191847
1152	0.1536724552512169
1153	0.15833225399255751
1154	0.16059889644384384
1155	0.1689201906323433
1156	0.1642467975616455
1157	0.16284222453832628
1158	0.17129864245653156
1159	0.1800286486744881
1160	0.18500761687755585
1161	0.18411596417427065
1162	0.18043085336685183
1163	0.1875192999839783
1164	0.18450046181678775
1165	0.17570268511772158
1166	0.17827453166246418
1167	0.16995134204626086
1168	0.16678497344255447
1169	0.1758254572749138
1170	0.17991198152303697
1171	0.182948537170887
1172	0.1888405755162239
1173	0.17748179882764817
1174	0.1814069151878357
1175	0.1817948892712593
1176	0.20014955401420592
1177	0.21790928244590763
1178	0.21454895287752154
1179	0.19969387352466583
1180	0.19092143476009368
1181	0.19007589519023896
1182	0.1878157675266266
1183	0.19625440537929537
1184	0.18609847053885462
1185	0.18418152034282684
1186	0.16492964923381806
1187	0.15086201280355455
1188	0.15598311722278596
1189	0.1609432861208916
1190	0.16441539227962498
1191	0.16413291394710544
1192	0.16183528900146485
1193	0.15722530633211135
1194	0.16496234610676763
1195	0.1650890126824379
1196	0.16779952645301818
1197	0.1646902233362198
1198	0.1627433702349663
1199	0.1566904067993164
1200	0.15696001499891282
1201	0.16351303607225418
1202	0.16132735013961794
1203	0.15323542878031735
1204	0.15378352329134942
1205	0.15832001194357873
1206	0.15776187554001808
1207	0.15751621797680854
1208	0.15206576362252233
1209	0.1499099425971508
1210	0.14837019816040994
1211	0.13919059187173843
1212	0.14162841141223909
1213	0.1469489000737667
1214	0.14162240326404574
1215	0.14175177812576295
1216	0.14248324930667877
1217	0.14972897619009018
1218	0.15760596841573715
1219	0.15830893069505692
1220	0.1575641140341759
1221	0.15953421965241432
1222	0.162511070817709
1223	0.1646702565252781
1224	0.17723923921585083
1225	0.17640333473682404
1226	0.17321586459875107
1227	0.1631363146007061
1228	0.1653576470911503
1229	0.17319487109780313
1230	0.18241043016314512
1231	0.1838054858148098
1232	0.20302398279309275
1233	0.20676060989499095
1234	0.2106602229177952
1235	0.2132664151489735
1236	0.2169376738369465
1237	0.22090605348348621
1238	0.2101767674088478
1239	0.19604152515530587
1240	0.20185844972729686
1241	0.2093302331864834
1242	0.19626579210162162
1243	0.19543969407677653
1244	0.18002762123942376
1245	0.17773947194218637
1246	0.18114102259278297
1247	0.17699762359261512
1248	0.1758352518081665
1249	0.17938586473464965
1250	0.18138743340969085
1251	0.17236123979091644
1252	0.1614654466509819
1253	0.14886477664113043
1254	0.14483274817466735
1255	0.14304874539375306
1256	0.14081338346004488
1257	0.1406793832778931
1258	0.141300155967474
1259	0.14035719409585
1260	0.1190773256123066
1261	0.11576387882232667
1262	0.11560294032096864
1263	0.12509436532855034
1264	0.12770007625222207
1265	0.12163928598165513
1266	0.11231073439121247
1267	0.11195801347494126
1268	0.10905313715338708
1269	0.10957689061760904
1270	0.11258744075894357
1271	0.11949634552001953
1272	0.12059490829706193
1273	0.11330477520823479
1274	0.11395605504512786
1275	0.12375198230147362
1276	0.1251539669930935
1277	0.1276673696935177
1278	0.13270168602466584
1279	0.13879223242402078
1280	0.14284962341189383
1281	0.1410330630838871
1282	0.13888725936412813
1283	0.13930597975850104
1284	0.1505288802087307
1285	0.14437217935919763
1286	0.15133942887187005
1287	0.14751770570874215
1288	0.1454021617770195
1289	0.1401142537593842
1290	0.13572978377342224
1291	0.1295278996229172
1292	0.13792103454470636
1293	0.13641521334648132
1294	0.13026502579450608
1295	0.13842835128307346
1296	0.1376083940267563
1297	0.14036618545651436
1298	0.14098813086748122
1299	0.14340266436338425
1300	0.14039030969142913
1301	0.1417579986155033
1302	0.13288330212235452
1303	0.13283086568117144
1304	0.12372803166508674
1305	0.1139630138874054
1306	0.10553986132144927
1307	0.10733442828059196
1308	0.10725544691085816
1309	0.10284798443317414
1310	0.10248037204146385
1311	0.10728812366724015
1312	0.11658660620450975
1313	0.12718425244092943
1314	0.12752785235643388
1315	0.12710244357585906
1316	0.1346078097820282
1317	0.13042114675045013
1318	0.12875908240675926
1319	0.12949935644865038
1320	0.1408735565841198
1321	0.14002258107066154
1322	0.12942756712436676
1323	0.12170789390802382
1324	0.12289206609129906
1325	0.1275465339422226
1326	0.11900842487812044
1327	0.11807901263237001
1328	0.12209721803665163
1329	0.1223416939377785
1330	0.11448885500431061
1331	0.11001558005809783
1332	0.10869115814566613
1333	0.11333527639508248
1334	0.11998595520853997
1335	0.11449462175369264
1336	0.12183598875999452
1337	0.13375646322965623
1338	0.13209425881505013
1339	0.1336717486381531
1340	0.14340272396802903
1341	0.14664998501539234
1342	0.15255723595619206
1343	0.15532647222280502
1344	0.16596592664718626
1345	0.1717439107596874
1346	0.16398451477289197
1347	0.16473908871412274
1348	0.16341577917337416
1349	0.15851470232009887
1350	0.16282872259616854
1351	0.1634954795241356
1352	0.16245187893509866
1353	0.15553574487566948
1354	0.14250875785946848
1355	0.1371285289525986
1356	0.13816349804401398
1357	0.13747502863407135
1358	0.1382903389632702
1359	0.1436489723622799
1360	0.13019974008202553
1361	0.14120694026350977
1362	0.14420483559370043
1363	0.1451658010482788
1364	0.14129608049988746
1365	0.1394553527235985
1366	0.14091587886214257
1367	0.13532665595412255
1368	0.13420612812042235
1369	0.13447448909282683
1370	0.13987395018339158
1371	0.12480148971080779
1372	0.11843467503786087
1373	0.11421751976013184
1374	0.11401286572217942
1375	0.11690245345234872
1376	0.1153255544602871
1377	0.1130787529051304
1378	0.11626298278570177
1379	0.10887852534651757
1380	0.1157369740307331
1381	0.11585139408707619
1382	0.11650869101285935
1383	0.11507068946957588
1384	0.11904886662960051
1385	0.12360236570239067
1386	0.1235681153833866
1387	0.12194914445281028
1388	0.11972285211086275
1389	0.12159831002354624
1390	0.11260603144764901
1391	0.11095670610666275
1392	0.11297351941466333
1393	0.11628322750329972
1394	0.1154068574309349
1395	0.11006391495466232
1396	0.10954328402876853
1397	0.11464293673634529
1398	0.11121737584471704
1399	0.11196896955370904
1400	0.11461139842867853
1401	0.11757429763674739
1402	0.1146289572119713
1403	0.11393472552299502
1404	0.11163913384079935
1405	0.11149978488683704
1406	0.12122449651360513
1407	0.11596880108118057
1408	0.11627318337559701
1409	0.11549436822533608
1410	0.11066583916544914
1411	0.1089322730898857
1412	0.11279078498482704
1413	0.11031181439757347
1414	0.11215648427605629
1415	0.11237336173653603
1416	0.10566611364483833
1417	0.10877190530300142
1418	0.11347252279520036
1419	0.11434870585799219
1420	0.11909781917929652
1421	0.11654758229851725
1422	0.11664661690592767
1423	0.11860881596803664
1424	0.1163225419819355
1425	0.11656859070062638
1426	0.11320577710866929
1427	0.10839951708912851
1428	0.10510482564568521
1429	0.10504843145608904
1430	0.09563386142253877
1431	0.09715794101357461
1432	0.09409601166844368
1433	0.09573863595724107
1434	0.0990625634789467
1435	0.09829341620206833
1436	0.09764788299798965
1437	0.09408664889633656
1438	0.09008407332003115
1439	0.09338215999305247
1440	0.09329724647104738
1441	0.09285570867359638
1442	0.09521157778799534
1443	0.09331922046840192
1444	0.09449453167617322
1445	0.09399852193892004
1446	0.09881642721593381
1447	0.10024024769663811
1448	0.10414649620652199
1449	0.10015323832631111
1450	0.10320237129926682
1451	0.10867125019431116
1452	0.10815081372857095
1453	0.10634905397892
1454	0.10533827096223833
1455	0.11547122970223427
1456	0.11360019519925119
1457	0.11536741033196449
1458	0.11343574151396751
1459	0.11576895490288736
1460	0.13036144599318505
1461	0.12987073138356212
1462	0.13287660107016566
1463	0.1326971985399723
1464	0.12879124581813814
1465	0.11802821606397627
1466	0.11557334810495377
1467	0.11758645474910737
1468	0.12092477753758431
1469	0.12450406104326249
1470	0.11717687696218491
1471	0.11214004233479499
1472	0.10855461433529853
1473	0.10683068111538886
1474	0.10609661415219307
1475	0.10422079041600228
1476	0.10521760582923889
1477	0.10277237296104433
1478	0.10679425075650217
1479	0.10116386637091639
1480	0.08854935914278031
1481	0.0921884022653103
1482	0.0891258239746094
1483	0.09520763009786609
1484	0.10010991469025615
1485	0.10763872638344767
1486	0.10624297931790352
1487	0.10661522820591927
1488	0.10248443335294724
1489	0.10940140336751938
1490	0.11096406355500223


==> figures/csv_files/1d_poly_k5_loss_mvavg.csv <==
0	2.7499394178390504
1	2.9917913913726806
2	2.785574579238892
3	2.792563271522522
4	2.7644350051879885
5	2.835681438446045
6	2.8494989156723025
7	2.8563805341720583
8	2.8282779932022097
9	2.7184492826461795
10	2.845517063140869
11	2.483066487312317
12	2.4378917932510378
13	2.3227532982826236
14	2.3743582844734195
15	2.2380558967590334
16	2.0428119182586673
17	1.7363569736480715
18	1.6936426639556887
19	1.8571506023406983
20	1.7736275911331179
21	1.9122585058212282
22	2.0171132326126098
23	2.0896764874458316
24	2.008217120170593
25	2.077467215061188
26	2.266220676898956
27	2.437002885341644
28	2.5779042601585394
29	2.551841127872467
30	2.593531596660614
31	2.58244549036026
32	2.6285153746604917
33	2.56928004026413
34	2.585603082180023
35	2.481826639175415
36	2.39533281326294
37	2.4133205890655525
38	2.230101561546326
39	2.2291839838027956
40	2.2183704137802125
41	2.175483012199402
42	2.2683564424514775
43	2.4722804784774786
44	2.5921386361122134
45	2.753186535835266
46	2.723806309700012
47	2.819555950164795
48	2.8574339509010316
49	2.8700779557228087
50	2.9601677536964415
51	2.915976583957672
52	2.727951395511627
53	2.5854832530021667
54	2.5764261841773983
55	2.680707037448883
56	2.7983522772789002
57	2.6651545882225034
58	2.800286793708801
59	2.8145682096481326
60	2.742172932624817
61	2.6589426100254063
62	2.670056873559952
63	2.6346972286701202
64	2.4822019517421725
65	2.268755716085434
66	2.172275108098984
67	2.142865580320358
68	2.1266962230205535
69	2.0351984202861786
70	2.2160602748394016
71	2.468184578418732
72	2.5575547099113463
73	2.5963796973228455
74	2.635307669639588
75	2.642376637458802
76	2.981096196174622
77	2.915130007266998
78	2.9709571957588197
79	3.0679182410240173
80	2.980570042133331
81	2.960131371021271
82	2.89462605714798
83	2.978838980197907
84	3.0793092370033266
85	2.9971201419830327
86	2.8933180809021
87	2.9253122448921207
88	2.900597298145294
89	2.7956330180168147
90	2.6200397849082946
91	2.5273324370384214
92	2.5136792063713074
93	2.3808415412902835
94	2.2994230151176454
95	2.577363920211792
96	2.4401982307434085
97	2.465826678276062
98	2.429185390472412
99	2.4390974402427674
100	2.489918029308319
101	2.5382955431938172
102	2.619110786914826
103	2.672851133346558
104	2.6175198435783393
105	2.4458859324455267
106	2.487048637866974
107	2.581510007381439
108	2.5363286375999454
109	2.5475709438323975
110	2.6180812358856205
111	2.567810225486755
112	2.4343321681022645
113	2.521823418140411
114	2.5605839252471925
115	2.636900854110718
116	2.51129322052002
117	2.4307741165161136
118	2.3792304396629333
119	2.36468642950058
120	2.4499138474464415
121	2.3660542488098146
122	2.3825908303260803
123	2.223219072818756
124	2.3824653387069703
125	2.3191247701644895
126	2.3531328678131103
127	2.3138211727142335
128	2.3816054940223697
129	2.36593633890152
130	2.1388452649116516
131	2.0958083033561707
132	2.2864502310752868
133	2.2632186651229858
134	2.086391842365265
135	2.010059130191803
136	1.8698789715766908
137	1.8321290135383608
138	1.9064146399497988
139	2.0120075583457946
140	2.103608047962189
141	2.2317023992538454
142	1.9777990102767946
143	2.030129992961884
144	2.1268418550491335
145	2.100744593143463
146	2.1727016925811773
147	2.144257712364197
148	2.001413679122925
149	1.9483822107315065
150	1.874856400489807
151	1.7790245413780215
152	1.8517263174057008
153	1.9497450828552247
154	1.8660783410072328
155	1.899195992946625
156	1.8788637399673465
157	1.928882777690888
158	1.9904738783836367
159	2.050947988033295
160	1.9617547988891602
161	2.0606382727622985
162	2.136466336250305
163	2.252280259132385
164	2.281580543518066
165	2.298421800136566
166	2.238402104377747
167	2.2615168690681458
168	2.2386131644248968
169	2.136146724224091
170	2.1226701855659487
171	2.3090647578239443
172	2.2426690936088565
173	2.05662294626236
174	2.0432941198349
175	2.1219750881195063
176	2.251284778118133
177	2.3813032269477845
178	2.428014075756073
179	2.519178235530853
180	2.618210327625275
181	2.3930594325065613
182	2.346062266826629
183	2.3391174435615545
184	2.3507174372673036
185	2.267151749134064
186	2.123509418964386
187	1.9518022775650024
188	1.8925710439682009
189	1.8390518903732302
190	1.9556943774223332
191	2.0031934618949894
192	1.968281960487366
193	1.8487670540809633
194	1.8281193137168885
195	1.785326063632965
196	1.914003336429596
197	1.9010435938835144
198	1.950379765033722
199	1.8669950723648072
200	1.8929442882537841
201	1.7785994410514832
202	1.8475008249282836
203	1.9678335547447205
204	1.9559934258460998
205	2.02983740568161
206	2.0342278599739076
207	1.9901162266731263
208	1.9763456463813782
209	2.1052854299545287
210	1.9053646206855777
211	2.0262246131896977
212	2.045872354507446
213	2.0841773033142093
214	2.107702136039734
215	2.082615160942078
216	2.0761193275451664
217	2.3027212023735046
218	2.198926043510437
219	2.1507519483566284
220	2.211440718173981
221	2.2464386582374574
222	2.183244240283966
223	2.089156472682953
224	2.0625494241714475
225	1.9742344617843628
226	1.9275075912475588
227	1.8108493089675903
228	1.8890333294868467
229	1.8723203182220458
230	2.0261465787887576
231	1.8410050034523013
232	1.9178432106971743
233	1.9071592807769777
234	1.9653686404228212
235	2.076512658596039
236	2.104332995414734
237	2.0402973651885987
238	1.942243540287018
239	1.8789408326148986
240	1.6851992011070251
241	1.8322250843048096
242	1.739000403881073
243	1.7447451710700987
244	1.686946964263916
245	1.621788501739502
246	1.5205154895782471
247	1.5907294034957886
248	1.7574095368385316
249	1.8689829826354982
250	1.833549225330353
251	1.7349452614784242
252	1.7909390091896058
253	1.7337911248207094
254	1.7582678079605105
255	1.6988292694091796
256	1.8674800038337707
257	1.8605005860328676
258	1.9693683266639712
259	1.8626836061477663
260	1.9414502739906312
261	1.9487381219863893
262	1.961908519268036
263	2.053733313083649
264	1.9882939338684082
265	2.0829328775405886
266	2.0037253737449645
267	1.9041555523872378
268	1.624320220947266
269	1.6633821010589602
270	1.5340150833129886
271	1.5670757055282594
272	1.5166420459747316
273	1.4561029434204102
274	1.4706762909889224
275	1.4167307019233706
276	1.5783234119415284
277	1.570463705062866
278	1.5743635177612305
279	1.5123916625976563
280	1.6096109390258788
281	1.5249596595764159
282	1.5566001534461975
283	1.5897114396095275
284	1.5493348598480223
285	1.5838033437728882
286	1.4104047536849977
287	1.3790425777435305
288	1.4132994055747987
289	1.4079968333244326
290	1.4213564395904545
291	1.4011563777923586
292	1.3179514586925505
293	1.2464473128318787
294	1.2963236927986146
295	1.2307067751884462
296	1.174012327194214
297	1.2605421066284181
298	1.2543096423149107
299	1.3000006675720215
300	1.2309540271759034
301	1.2380674839019774
302	1.3978434264659882
303	1.4108702421188357
304	1.401410734653473
305	1.4327730774879457
306	1.4738274455070497
307	1.4860830307006838
308	1.462583196163178
309	1.5202490448951722
310	1.615952730178833
311	1.6445689797401428
312	1.5722133636474611
313	1.5553457736968996
314	1.5688980221748354
315	1.548200070858002
316	1.6478828191757204
317	1.5679957866668703
318	1.5323843121528626
319	1.4337500214576722
320	1.3253997802734376
321	1.369499135017395
322	1.4315653204917909
323	1.6182599067687986
324	1.6545671224594116
325	1.749160075187683
326	1.602756953239441
327	1.6616350531578064
328	1.7063799619674682
329	1.7528322219848633
330	1.7824465036392212
331	1.7067177236080169
332	1.6365396082401276
333	1.471816164255142
334	1.3985085546970366
335	1.2864659845829007
336	1.3317727267742159
337	1.2561631023883821
338	1.1932743072509766
339	1.2875494003295902
340	1.234341049194336
341	1.268469673395157
342	1.1822156965732575
343	1.2261346399784088
344	1.199417978525162
345	1.2827550232410432
346	1.2094315588474274
347	1.2435415804386138
348	1.2657930076122283
349	1.0696815729141236
350	1.1460475683212281
351	1.119915622472763
352	1.13958997130394
353	1.1665269911289216
354	1.1821815609931945
355	1.0948184251785278
356	1.1881889224052429
357	1.3338042736053468
358	1.3768728196620943
359	1.4555830359458926
360	1.385014891624451
361	1.4206995189189913
362	1.4094053506851196
363	1.333056116104126
364	1.3861694395542146
365	1.512407869100571
366	1.5068150341510775
367	1.2923710227012635
368	1.277496111392975
369	1.2549579977989196
370	1.2883145451545714
371	1.21663801074028
372	1.2453860521316529
373	1.2725860357284546
374	1.239335775375366
375	1.1001659452915191
376	1.0351816833019258
377	1.0847370982170106
378	1.083854103088379
379	1.0771899580955506
380	1.0785127878189087
381	1.085748028755188
382	1.0710594534873965
383	1.0691722989082337
384	1.0689802885055542
385	1.15594362616539
386	1.1362588346004485
387	1.1917224347591402
388	1.1827207148075105
389	1.2862966001033782
390	1.2780358254909516
391	1.3623400211334231
392	1.3445210814476014
393	1.3383734703063965
394	1.3233253061771395
395	1.2664745032787323
396	1.3262565433979034
397	1.2645303905010223
398	1.31231809258461
399	1.180303454399109
400	1.1713303923606873
401	1.1853090286254884
402	1.2174529671669008
403	1.2447240352630615
404	1.2286939680576325
405	1.2147805392742157
406	1.2107782900333406
407	1.2118354618549347
408	1.1886815369129182
409	1.2677654385566712
410	1.285693109035492
411	1.3293396711349488
412	1.297203928232193
413	1.266948276758194
414	1.3116259157657624
415	1.3014190375804902
416	1.364862436056137
417	1.3343352019786834
418	1.2943714439868927
419	1.2653641521930694
420	1.2889600574970246
421	1.1476020991802216
422	1.169779324531555
423	1.1336213946342468
424	1.1258771777153016
425	1.1665126085281374
426	1.0536536574363706
427	1.0909345865249631
428	1.0841767072677613
429	1.0234647810459139
430	0.9721434593200684
431	1.025866961479187
432	1.0387937545776367
433	1.0324935078620912
434	0.9892280399799348
435	0.965835589170456
436	0.9747726917266847
437	0.9478712141513825
438	0.9827932298183442
439	0.9996370911598207
440	1.049088031053543
441	1.0497556746006014
442	1.0269561111927032
443	1.113765960931778
444	1.1839949607849123
445	1.1515248179435733
446	1.2244960010051726
447	1.224195021390915
448	1.2175027668476104
449	1.2694805443286896
450	1.261922699213028
451	1.2156308591365814
452	1.22285230755806
453	1.1937660038471223
454	1.1466219723224642
455	1.1491353929042818
456	1.0511982202529908
457	1.0722340285778047
458	1.0892082512378691
459	1.0270476281642915
460	0.9818185389041899
461	0.9900574862957001
462	0.9879643380641937
463	0.9418845772743225
464	0.9565161108970643
465	1.0411351323127747
466	1.0638004958629608
467	1.0583060145378114
468	1.0104620993137359
469	1.1405972659587862
470	1.1553938925266267
471	1.171284121274948
472	1.296738749742508
473	1.3466652154922485
474	1.3423091053962708
475	1.3009040594100951
476	1.311106777191162
477	1.2914060652256012
478	1.3101405382156373
479	1.2708336114883425
480	1.2772014021873475
481	1.3410144686698915
482	1.2026048123836517
483	1.169684511423111
484	1.1398908257484437
485	1.1433056950569154
486	1.138347101211548
487	1.1668946981430055
488	1.1528292655944825
489	1.1712719440460204
490	1.1457483410835265
491	1.0699252963066102
492	1.073598808050156
493	1.0523342907428743
494	1.0550427675247194
495	1.0123370587825775
496	1.0383394062519073
497	1.028681242465973
498	1.0203917622566223
499	0.9423043489456177
500	0.9753499269485474
501	0.981770533323288
502	0.9688312590122222
503	0.970816546678543
504	0.9840836703777314
505	0.9805356562137604
506	0.9760727941989897
507	1.0135485529899597
508	1.0194447338581085
509	0.9718551516532897
510	0.9262294709682466
511	0.9131632804870606
512	1.0023565888404846
513	0.9771124064922334
514	0.9782164812088013
515	0.9968913733959199
516	0.9586237847805025
517	0.9149167716503145
518	0.9541748762130738
519	1.0123267948627472
520	1.0174870610237121
521	1.0508741974830629
522	0.9952111482620241
523	0.9785331308841706
524	1.0037260770797731
525	1.0403342604637147
526	1.029604297876358
527	1.0785140693187714
528	1.0384992957115173
529	1.015345048904419
530	1.0316637337207795
531	1.038569337129593
532	1.0366495549678805
533	1.0784728646278383
534	1.0955645442008972
535	1.0363547384738923
536	1.0525746762752535
537	1.0682600438594818
538	1.0662445485591887
539	1.0394876658916474
540	0.9958773970603944
541	0.9695146143436433
542	0.9578758776187899
543	0.9585780382156374
544	0.9398149609565736
545	0.971983450651169
546	0.9477551400661469
547	0.919259124994278
548	0.9741375327110291
549	1.0124158024787904
550	1.0469931960105896
551	1.038709455728531
552	1.0742680490016938
553	1.0902068436145784
554	1.053695946931839
555	1.0372525274753572
556	1.0669463992118837
557	0.98649899661541
558	0.8915752857923508
559	0.8987171620130538
560	0.9162960618734359
561	0.9438690632581711
562	0.8747313767671585
563	0.8421265333890915
564	0.9075357049703598
565	0.912694188952446
566	0.8833252876996994
567	0.9325910210609436
568	0.9299922674894333
569	0.9244924634695054
570	0.9216640800237655
571	0.8672723025083541
572	0.8694817394018174
573	0.8599607974290848
574	0.7864106744527817
575	0.78390853703022
576	0.8085867375135422
577	0.8412271231412887
578	0.9219408750534057
579	0.8761134743690492
580	0.839325386285782
581	0.9045621454715731
582	0.913691967725754
583	0.9703819572925569
584	0.9723612427711489
585	0.9500122070312501
586	0.9723372042179109
587	0.9060049116611482
588	0.8365712940692902
589	0.878942507505417
590	0.934482729434967
591	0.9380175828933717
592	0.9262849867343903
593	0.8887769162654878
594	0.9132568955421448
595	0.8874427139759065
596	0.841957825422287
597	0.8538025379180908
598	0.8459327250719071
599	0.8477943331003189
600	0.7748913973569871
601	0.709043863415718
602	0.737093386054039
603	0.7250428169965745
604	0.7195844024419785
605	0.7943010777235032
606	0.8449216812849046
607	0.840427002310753
608	0.9323397576808929
609	0.9571304857730867
610	1.0494890928268434
611	1.0778747975826264
612	1.0740861177444458
613	1.0902154922485352
614	1.0859641551971437
615	1.0074782788753511
616	0.9711095988750458
617	0.9626966774463654
618	0.9034076392650605
619	0.8786479532718658
620	0.8255603909492492
621	0.830159443616867
622	0.8084098339080811
623	0.7760981023311616
624	0.7694018006324769
625	0.764594578742981
626	0.7147102206945419
627	0.7215823918581009
628	0.7345924466848375
629	0.7360059708356856
630	0.7530387073755265
631	0.7064101129770279
632	0.7735283344984055
633	0.8269737511873247
634	0.8235307842493058
635	0.8943893998861312
636	0.9237735688686372
637	0.9085680902004242
638	0.8608907103538513
639	0.8765392899513246
640	0.8646775782108308
641	0.9153264522552491
642	0.8772132873535156
643	0.8581430971622467
644	0.8211170583963394
645	0.7512363642454147
646	0.7472611933946609
647	0.7893138319253922
648	0.8168616682291031
649	0.766261199116707
650	0.7769267648458482
651	0.7889411062002183
652	0.7624469250440598
653	0.7310959786176682
654	0.7697916030883789
655	0.8030083835124969
656	0.8033214151859283
657	0.7583959966897964
658	0.7407844513654709
659	0.7328926354646683
660	0.708681932091713
661	0.6622533947229385
662	0.6554941326379776
663	0.6467993527650833
664	0.6712621361017227
665	0.6846973150968553
666	0.6694295018911361
667	0.6772401988506318
668	0.6915277242660522
669	0.7213149845600129
670	0.787204486131668
671	0.8238040149211884
672	0.8198942601680757
673	0.8228280007839204
674	0.7625302970409393
675	0.76485875248909
676	0.8020927071571351
677	0.797158968448639
678	0.7910726904869081
679	0.8221036076545718
680	0.7414712607860566
681	0.6961230993270875
682	0.7228323221206666
683	0.7539659798145295
684	0.8019346177577973
685	0.7987979829311371
686	0.7736541509628296
687	0.7725058436393739
688	0.7884521424770355
689	0.7170878767967225
690	0.69567029774189
691	0.6806455701589584
692	0.722168728709221
693	0.6997409969568252
694	0.6638358145952225
695	0.6316011756658554
696	0.6894452184438706
697	0.6831801056861878
698	0.6662901043891907
699	0.678980040550232
700	0.6984603375196456
701	0.7007750928401947
702	0.6441653609275819
703	0.6528649210929872
704	0.696442484855652
705	0.7244960129261018
706	0.6849096298217773
707	0.6752782672643662
708	0.7444075733423233
709	0.7336514919996262
710	0.7414680927991868
711	0.7365251123905182
712	0.7552542269229889
713	0.7583543121814728
714	0.7408799052238465
715	0.7327748477458955
716	0.7136939883232118
717	0.7416057348251345
718	0.676393073797226
719	0.6675494492053986
720	0.6531966626644135
721	0.7106480956077577
722	0.6470909446477889
723	0.6139699757099152
724	0.589999806880951
725	0.6166492938995362
726	0.6424729347229005
727	0.6958004295825959
728	0.713545024394989
729	0.7334581255912782
730	0.7828881800174715
731	0.7750509440898896
732	0.7799148052930831
733	0.8106495916843414
734	0.8118595361709594
735	0.7992767870426178
736	0.8511862576007844
737	0.8059041440486909
738	0.7729645490646363
739	0.8107852578163147
740	0.7417585521936417
741	0.7637902289628983
742	0.8205630511045456
743	0.8705306500196457
744	0.8568431943655015
745	0.8117834508419037
746	0.7599548935890198
747	0.7450501263141632
748	0.7711159288883209
749	0.7713923752307893
750	0.7957153946161271
751	0.7115629017353059
752	0.7271526396274567
753	0.6802906930446625
754	0.6875279545783997
755	0.7214585989713669
756	0.7329662412405016
757	0.7466758042573929
758	0.765692874789238
759	0.7197137027978897
760	0.7126878589391709
761	0.7969371497631074
762	0.7659824907779694
763	0.758495706319809
764	0.7695581495761872
765	0.7577857494354249
766	0.8082174837589264
767	0.8339994907379151
768	0.8022577345371247
769	0.8935551762580872
770	0.9051228642463685
771	0.8465232849121094
772	0.8027022361755372
773	0.8237880647182465
774	0.7944877058267594
775	0.7896704226732255
776	0.7389444559812546
777	0.6847592532634735
778	0.7144012033939362
779	0.6214628398418428
780	0.6147926688194276
781	0.6424268364906311
782	0.6540760546922685
783	0.626926651597023
784	0.6561039865016938
785	0.6991978764533997
786	0.715398532152176
787	0.7384465724229813
788	0.7454309552907944
789	0.7417679399251937
790	0.7364929944276809
791	0.7206396251916884
792	0.7328768253326415
793	0.7332572102546693
794	0.7395944774150849
795	0.688709717988968
796	0.6605262815952302
797	0.6679382681846618
798	0.6592836558818818
799	0.6509011000394822
800	0.6675160855054857
801	0.6655658930540086
802	0.6687362283468247
803	0.7072628527879716
804	0.6952413231134416
805	0.6960841923952104
806	0.6529198944568634
807	0.6894950985908508
808	0.6317403048276902
809	0.6719664692878724
810	0.6922969341278078
811	0.768408226966858
812	0.7547241151332855
813	0.7043135464191437
814	0.7006337702274323
815	0.7252826154232026
816	0.7190692216157913
817	0.6819456607103348
818	0.744755309820175
819	0.7368508219718933
820	0.7035211086273193
821	0.6450541317462921
822	0.6563231825828553
823	0.6817435503005983
824	0.7052758932113647
825	0.6948850393295289
826	0.695452117919922
827	0.7072849094867707
828	0.6757868707180023
829	0.6551070690155029
830	0.6982302248477936
831	0.6611469238996506
832	0.6534194827079772
833	0.6444104909896851
834	0.6198533296585084
835	0.6527658104896545
836	0.6779694318771362
837	0.6615471601486206
838	0.6573732435703278
839	0.6691397368907929
840	0.6592851758003234
841	0.707885816693306
842	0.7119447946548461
843	0.7141399860382078
844	0.7174209058284758
845	0.6916826426982878
846	0.6920659661293029
847	0.7060934245586394
848	0.7122782230377196
849	0.7049736380577089
850	0.6882728874683381
851	0.676902186870575
852	0.7058269619941712
853	0.6936639845371247
854	0.6930368900299073
855	0.6753580689430237
856	0.7020097553730013
857	0.6561130791902543
858	0.6371929317712784
859	0.6519398659467698
860	0.6493276983499527
861	0.6235619992017747
862	0.5955421417951584
863	0.5887787431478501
864	0.5890815824270249
865	0.6137823194265365
866	0.5782871752977371
867	0.6535365164279938
868	0.6700901925563812
869	0.6746118903160097
870	0.6683008372783661
871	0.6677242338657379
872	0.7002174437046051
873	0.7206287860870363
874	0.6953013390302659
875	0.6882772058248521
876	0.6935462564229965
877	0.6063582196831704
878	0.6614104822278023
879	0.6481667593121528
880	0.6574763193726539
881	0.6446417018771171
882	0.5833400860428809
883	0.5810024753212929
884	0.6068525299429893
885	0.5629459336400032
886	0.5789902105927468
887	0.6314324289560318
888	0.5429026693105697
889	0.571197858452797
890	0.5645484060049059
891	0.5816317200660707
892	0.6018376052379609
893	0.6114473760128022
894	0.6066561043262482
895	0.6069159626960755
896	0.5923883020877838
897	0.6054538130760193
898	0.6466766357421876
899	0.6029298096895218
900	0.5796681702136993
901	0.5520569980144501
902	0.5789996951818467
903	0.5757880181074143
904	0.5661587655544282
905	0.6186990588903428
906	0.6209658294916154
907	0.5845882326364518
908	0.5805634886026383
909	0.5813247174024583
910	0.613316410779953
911	0.6910118103027345
912	0.717352718114853
913	0.7103227198123933
914	0.7418487340211869
915	0.6954694986343385
916	0.7125415444374085
917	0.7126104176044464
918	0.7666247963905335
919	0.7725252002477647
920	0.7536372691392901
921	0.7055979162454606
922	0.6428880125284194
923	0.6277885526418686
924	0.6316909641027451
925	0.6465129911899566
926	0.6414431631565094
927	0.6917637825012206
928	0.6284460544586181
929	0.6158113509416581
930	0.6231452971696853
931	0.6402212053537368
932	0.6567466706037521
933	0.6391209810972214
934	0.649663320183754
935	0.6785607665777207
936	0.6629445523023605
937	0.6433523684740068
938	0.7101721316576004
939	0.6963266640901566
940	0.7098600536584856
941	0.679257357120514
942	0.6730409026145936
943	0.691125637292862
944	0.6562622606754303
945	0.620737874507904
946	0.6883896470069886
947	0.6692088901996612
948	0.6090581953525543
949	0.6627316385507585
950	0.6270899921655655
951	0.6117736339569092
952	0.621116727590561
953	0.6196372151374817
954	0.6136764377355576
955	0.5908526211977005
956	0.5449136525392533
957	0.5429619640111923
958	0.5346283048391343
959	0.5154719501733781
960	0.5196775317192078
961	0.610039645433426
962	0.6357194662094118
963	0.654650926589966
964	0.6743546754121782
965	0.6991998165845872
966	0.6872769623994827
967	0.6620446473360061
968	0.6820376724004744
969	0.6714519470930099
970	0.6722226113080979
971	0.6064712971448899
972	0.6131104141473771
973	0.5886626303195954
974	0.56787748336792
975	0.5590164989233016
976	0.5732551366090775
977	0.6107006937265397
978	0.5768882542848587
979	0.5883766978979111
980	0.5744253635406494
981	0.5572875738143921
982	0.52058864235878
983	0.5224352508783341
984	0.537137171626091
985	0.5739077508449555
986	0.5750210225582123
987	0.5725889980793001
988	0.5527717530727387
989	0.5586161375045777
990	0.5947894752025604
991	0.6079755902290345
992	0.6028546273708344
993	0.6186642169952393
994	0.6018818825483323
995	0.5616354703903199
996	0.5925767898559571
997	0.5804046511650085
998	0.6060071289539337
999	0.5679799675941468
1000	0.544372633099556
1001	0.556642410159111
1002	0.5469679653644562
1003	0.5248918801546096
1004	0.534884250164032
1005	0.5512511342763902
1006	0.5603548854589463
1007	0.5527348846197129
1008	0.5486968636512756
1009	0.5522140204906463
1010	0.5651241689920425
1011	0.547289589047432
1012	0.583818131685257
1013	0.5872525691986085
1014	0.5858099281787872
1015	0.5798552542924881
1016	0.4958331316709519
1017	0.49550291597843177
1018	0.4987455308437348
1019	0.5058485835790635
1020	0.4847143828868867
1021	0.5155589163303376
1022	0.5073035717010499
1023	0.5135429412126541
1024	0.5527409225702287
1025	0.5466678440570831
1026	0.5701637089252471
1027	0.57103551030159
1028	0.6005307257175445
1029	0.6034496039152146
1030	0.6100261270999909
1031	0.5813480883836746
1032	0.5856429666280746
1033	0.6335543543100357
1034	0.5713850140571595
1035	0.5807268738746644
1036	0.6354994356632233
1037	0.6624373733997344
1038	0.6413154721260071
1039	0.6503881692886353
1040	0.6590655505657197
1041	0.6885607212781906
1042	0.6461228221654894
1043	0.5918962568044663
1044	0.6281879067420959
1045	0.6247270435094834
1046	0.5511086642742157
1047	0.529867160320282
1048	0.5169382303953172
1049	0.5148404747247697
1050	0.5061313629150391
1051	0.46526212096214303
1052	0.47161171734333046
1053	0.4789566069841386
1054	0.49792600572109225
1055	0.49461767971515663
1056	0.5113335192203522
1057	0.5222587108612061
1058	0.5600375980138779
1059	0.5443657040596009
1060	0.5506929785013199
1061	0.5597100406885148
1062	0.6048855483531952
1063	0.6748411238193512
1064	0.6596350729465484
1065	0.654057514667511
1066	0.6712425947189332
1067	0.6316366463899614
1068	0.600411555171013
1069	0.5960239797830582
1070	0.5940316200256348
1071	0.5926868289709091
1072	0.5936060458421707
1073	0.5168775588274003
1074	0.5010768622159958
1075	0.5020954877138137
1076	0.4885152488946915
1077	0.5089233219623567
1078	0.5116012156009675
1079	0.6054659456014634
1080	0.6644691944122314
1081	0.6746697515249253
1082	0.6591419011354447
1083	0.6783415526151657
1084	0.6896791249513627
1085	0.7294333457946779
1086	0.7349559068679811
1087	0.734022405743599
1088	0.7190839409828187
1089	0.6596001744270324
1090	0.5783617079257966
1091	0.5937577188014984
1092	0.5894487679004671
1093	0.5607421696186067
1094	0.5466855227947236
1095	0.5310380578041077
1096	0.5512290060520173
1097	0.5621517628431321
1098	0.6190601289272308
1099	0.5944926261901856
1100	0.6163403511047363
1101	0.5732921361923218
1102	0.5540438413619996
1103	0.5708628952503204
1104	0.5814231276512146
1105	0.5961159884929658
1106	0.5589967846870423
1107	0.5337203621864318
1108	0.5053457140922546
1109	0.5404540956020356
1110	0.5418030261993408
1111	0.5745766282081604
1112	0.6307916283607482
1113	0.6386357545852661
1114	0.6060862451791764
1115	0.5906523793935776
1116	0.6158756941556931
1117	0.6292818754911422
1118	0.613489356637001
1119	0.5839866161346435
1120	0.6045761227607727
1121	0.6455962657928468
1122	0.6031495273113251
1123	0.583030852675438
1124	0.5932576030492782
1125	0.557243287563324
1126	0.5141985416412354
1127	0.5459924757480622
1128	0.5923804521560669
1129	0.5717499047517778
1130	0.5698228865861893
1131	0.5068939119577408
1132	0.48424593508243563
1133	0.5075879573822022
1134	0.4988834589719772
1135	0.5903526246547699
1136	0.6036467134952546
1137	0.6525258421897888
1138	0.6041099846363068
1139	0.6580852448940279
1140	0.6476422846317292
1141	0.656366166472435
1142	0.6768678516149521
1143	0.6675124317407608
1144	0.7099993914365769
1145	0.6567913681268692
1146	0.6583862572908401
1147	0.6052693992853164
1148	0.6041389137506485
1149	0.5826498359441757
1150	0.5755402266979218
1151	0.5765989869832993
1152	0.5838570386171341
1153	0.5664074808359145
1154	0.5344148516654968
1155	0.5227048456668854
1156	0.5219537258148194
1157	0.5222921311855316
1158	0.5143834859132767
1159	0.5321219533681869
1160	0.5310650795698165
1161	0.5347839444875717
1162	0.511209025979042
1163	0.5294495731592179
1164	0.5300983041524887
1165	0.5234201282262803
1166	0.5178574800491333
1167	0.5086676716804505
1168	0.49542329609394076
1169	0.471230897307396
1170	0.4915965914726257
1171	0.471092614531517
1172	0.4817520529031753
1173	0.5020518213510513
1174	0.5307651281356812
1175	0.5502132356166839
1176	0.6012050479650497
1177	0.5839975774288179
1178	0.5921517372131347
1179	0.5832763940095901
1180	0.5524058222770691
1181	0.5732400089502335
1182	0.5716840088367463
1183	0.5641225337982179
1184	0.5380434632301331
1185	0.5054397314786911
1186	0.4657554835081101
1187	0.48422156572341923
1188	0.5179072439670563
1189	0.528419354557991
1190	0.5205436080694198
1191	0.5176444679498672
1192	0.511192810535431
1193	0.5075250506401062
1194	0.5236932694911958
1195	0.5321592330932617
1196	0.5366289138793945
1197	0.5153445363044739
1198	0.49547446370124815
1199	0.4895099133253098
1200	0.5233025908470155
1201	0.5211910516023636
1202	0.5055448248982429
1203	0.4957853987812996
1204	0.5211748436093331
1205	0.5166361823678017
1206	0.5412907972931862
1207	0.5227817490696907
1208	0.5363502278923988
1209	0.5600872084498406
1210	0.5600767001509667
1211	0.6208194211125375
1212	0.6403852671384811
1213	0.6302353501319885
1214	0.5880567193031312
1215	0.5725018292665481
1216	0.5486082047224046
1217	0.5846569269895554
1218	0.5875468343496323
1219	0.5907350927591325
1220	0.5685481846332551
1221	0.5174369215965271
1222	0.5185248106718063
1223	0.5284233391284943
1224	0.5315117627382279
1225	0.5394388288259507
1226	0.5503503650426865
1227	0.5514210015535355
1228	0.5225495010614395
1229	0.4956341534852982
1230	0.49629387855529783
1231	0.4902516663074493
1232	0.5166344553232193
1233	0.5030693799257279
1234	0.5190286219120026
1235	0.535947373509407
1236	0.5384133726358414
1237	0.5409720987081528
1238	0.5420112401247025
1239	0.5269228488206863
1240	0.5278626561164856
1241	0.5195526540279389
1242	0.5077597141265869
1243	0.5038663893938065
1244	0.48883852660655974
1245	0.46916385293006896
1246	0.4600410521030426
1247	0.4476367712020874
1248	0.44140033125877387
1249	0.4573206514120102
1250	0.46899833679199227
1251	0.45128122568130496
1252	0.45463901162147524
1253	0.4852392107248307
1254	0.4777905225753784
1255	0.4853523135185242
1256	0.4597664594650269
1257	0.4286926791071892
1258	0.42613598555326465
1259	0.4183300241827965
1260	0.40292561203241345
1261	0.4376876011490822
1262	0.42231398075819016
1263	0.4198141679167748
1264	0.4781742945313454
1265	0.4978332951664925
1266	0.5430293217301368
1267	0.5878429144620896
1268	0.6011366963386535
1269	0.6374907404184341
1270	0.6763238787651061
1271	0.6857435941696167
1272	0.7447669476270675
1273	0.723338270187378
1274	0.675905454158783
1275	0.6641697227954865
1276	0.6321602821350099
1277	0.6119940906763077
1278	0.6317425489425659
1279	0.5908865869045258
1280	0.5483238101005554
1281	0.5493712067604065
1282	0.47568305134773253
1283	0.47393195927143095
1284	0.4639043241739273
1285	0.4538428634405136
1286	0.4365075260400772
1287	0.4345061421394348
1288	0.41366417706012726
1289	0.41667885482311245
1290	0.4356896609067917
1291	0.4120291113853454
1292	0.4133117467164993
1293	0.40116136968135835
1294	0.41818698942661287
1295	0.4538069993257523
1296	0.47656409442424774
1297	0.47903862893581395
1298	0.4862983167171478
1299	0.5083621501922607
1300	0.4929059118032456
1301	0.47461286485195164
1302	0.47517129480838777
1303	0.5090652912855149
1304	0.49555106461048126
1305	0.4730201154947281
1306	0.4591401070356369
1307	0.4906301110982895
1308	0.4828686654567718
1309	0.48690586686134346
1310	0.504098716378212
1311	0.5016663879156114
1312	0.5218578457832337
1313	0.49468100368976603
1314	0.5345565348863602
1315	0.5376364082098007
1316	0.5540905922651291
1317	0.5248302906751633
1318	0.548003512620926
1319	0.5468060791492463
1320	0.5511421978473663
1321	0.5546292483806611
1322	0.5536608040332794
1323	0.5672238558530808
1324	0.5328717440366746
1325	0.5376121193170548
1326	0.5507345288991928
1327	0.5609180241823197
1328	0.5376682281494141
1329	0.5328107059001923
1330	0.5053231090307236
1331	0.5512644112110139
1332	0.5303366243839265
1333	0.5436906397342681
1334	0.536272794008255
1335	0.5257870376110076
1336	0.5103066146373749
1337	0.507334440946579
1338	0.504907312989235
1339	0.5319378823041917
1340	0.5517000734806061
1341	0.5553250074386596
1342	0.576308399438858
1343	0.5441893786191941
1344	0.5887863665819169
1345	0.6029441505670549
1346	0.6030156046152115
1347	0.6263590127229691
1348	0.6202518194913864
1349	0.5774475455284119
1350	0.6349754691123963
1351	0.6447302162647247
1352	0.6227926105260849
1353	0.6264535576105118
1354	0.5927045971155167
1355	0.583058962225914
1356	0.6045010179281235
1357	0.5687331676483155
1358	0.5617636978626251
1359	0.5834938317537308
1360	0.5327913850545883
1361	0.5111491054296494
1362	0.5370560288429261
1363	0.5528401166200638
1364	0.5359365969896318
1365	0.5389872223138811
1366	0.4962246835231782
1367	0.5341224402189255
1368	0.589630189538002
1369	0.563547021150589
1370	0.561819475889206
1371	0.5458336412906647
1372	0.5238912880420685
1373	0.5252432644367218
1374	0.5479650855064392
1375	0.582103681564331
1376	0.6519003480672837
1377	0.6204229980707169
1378	0.5737483203411102
1379	0.5700467765331267
1380	0.5610703140497209
1381	0.5479455113410949
1382	0.6032752990722656
1383	0.5819920271635056
1384	0.5698127299547197
1385	0.521784308552742
1386	0.455893474817276
1387	0.45518286228179927
1388	0.45395767092704775
1389	0.537850621342659
1390	0.5676537275314332
1391	0.5822060495615007
1392	0.5603954404592515
1393	0.5607214570045471
1394	0.549222269654274
1395	0.6038011401891709
1396	0.6037209242582322
1397	0.5935991495847702
1398	0.6270385563373567
1399	0.5847545802593231
1400	0.56731898188591
1401	0.5658759593963624
1402	0.5212611243128776
1403	0.5134558632969857
1404	0.507223702967167
1405	0.4494306311011315
1406	0.4559973672032357
1407	0.4616433247923851
1408	0.42533436268568037
1409	0.37338874489068985
1410	0.3546608224511147
1411	0.33920155018568043
1412	0.36701563596725467
1413	0.37716737091541297
1414	0.3826484680175782
1415	0.39844689965248115
1416	0.39877508282661445
1417	0.39012950360775
1418	0.4061826944351197
1419	0.4121687918901444
1420	0.4020001173019409
1421	0.40728251039981844
1422	0.4139412969350815
1423	0.4379404932260514
1424	0.4720549017190934
1425	0.4813084423542023
1426	0.5432265400886537
1427	0.5721583485603333
1428	0.5541570752859116
1429	0.57832210958004
1430	0.5818286776542663
1431	0.5768378525972366
1432	0.5432296887040138
1433	0.5431479766964912
1434	0.5214673504233359
1435	0.49886529892683035
1436	0.46941207498312
1437	0.4866697892546654
1438	0.4943188712000847
1439	0.49029250591993334
1440	0.5285777613520622
1441	0.5255958124995231
1442	0.5534747421741485
1443	0.5340492278337479
1444	0.5437105774879455
1445	0.538654375076294
1446	0.4976830184459687
1447	0.4636315524578095
1448	0.4910934388637544
1449	0.520698380470276
1450	0.5496127367019654
1451	0.542102113366127
1452	0.5511993855237961
1453	0.5355275377631188
1454	0.5194397225975991
1455	0.5314523234963417
1456	0.5728198364377023
1457	0.6111318543553353
1458	0.6194707766175271
1459	0.5828016385436059
1460	0.5066793546080589
1461	0.5276968374848365
1462	0.5233906224370003
1463	0.559331288933754
1464	0.5696171760559082
1465	0.5668495029211045
1466	0.5534370034933089
1467	0.4868286162614822
1468	0.45760827958583833
1469	0.45011959671974183
1470	0.4741903901100159
1471	0.467816099524498
1472	0.46693245470523836
1473	0.4555958181619645
1474	0.4555540293455125
1475	0.45811321437358854
1476	0.4450308114290238
1477	0.4516583323478699
1478	0.44710991978645326
1479	0.48046239614486697
1480	0.4662290513515473
1481	0.46061600148677834
1482	0.44345855712890636
1483	0.42440069019794474
1484	0.4114486008882523
1485	0.46498899459838866
1486	0.4955557584762574
1487	0.49228377938270573
1488	0.48359920978546145
1489	0.4826892018318176
1490	0.49588478207588194


==> figures/csv_files/1d_poly_nograd_k3_loss.csv <==
0	1.578267216682434
1	1.403656005859375
2	1.32614266872406
3	3.0107533931732178
4	2.276135206222534
5	1.3059501647949219
6	1.8949934244155884
7	3.472064733505249
8	1.1970934867858887
9	4.336213111877441
10	1.5387370586395264
11	4.7846479415893555
12	2.506795644760132
13	2.0634970664978027
14	2.2770721912384033
15	1.732520341873169
16	3.0338637828826904
17	2.2623138427734375
18	1.3483355045318604
19	2.5923612117767334
20	3.195704221725464
21	1.6021668910980225
22	1.5490684509277344
23	2.1912288665771484
24	1.6175522804260254
25	4.148646831512451
26	1.8545981645584106
27	1.9978147745132446
28	3.36228346824646
29	1.45558762550354
30	1.755246639251709
31	2.9326159954071045
32	3.87166166305542
33	2.408202886581421
34	2.454904556274414
35	0.8981452584266663
36	1.1985805034637451
37	2.573584794998169
38	1.5214948654174805
39	2.8029305934906006
40	1.6166276931762695
41	1.32193124294281
42	2.559629440307617
43	1.284684419631958
44	1.2558355331420898
45	2.7837588787078857
46	1.659217357635498
47	2.023670196533203
48	2.125840902328491
49	1.3113352060317993
50	2.8305530548095703
51	1.7777987718582153
52	2.0759787559509277
53	2.522608995437622
54	5.0894246101379395
55	2.2632670402526855
56	1.630110502243042
57	2.5787758827209473
58	2.5374553203582764
59	1.4128203392028809
60	2.8254153728485107
61	1.8030128479003906
62	1.9625264406204224
63	2.200716495513916
64	1.0169671773910522
65	1.6742727756500244
66	2.5626304149627686
67	1.5969187021255493
68	1.3651524782180786
69	1.756940484046936
70	3.349649667739868
71	2.694152355194092
72	1.529819369316101
73	4.443500518798828
74	2.261317491531372
75	2.055708646774292
76	1.7912933826446533
77	1.74937105178833
78	2.965308427810669
79	1.5436252355575562
80	1.7629282474517822
81	2.2443416118621826
82	2.765192985534668
83	0.9707716703414917
84	1.937656044960022
85	1.6530277729034424
86	2.1777806282043457
87	1.7407472133636475
88	2.161057949066162
89	1.6724859476089478
90	2.2672557830810547
91	2.1055243015289307
92	1.9324735403060913
93	2.2857747077941895
94	1.9689702987670898
95	1.310965895652771
96	2.575333833694458
97	1.4203219413757324
98	2.8733508586883545
99	1.753502607345581
100	1.3814352750778198
101	1.8603891134262085
102	3.706185817718506
103	2.139355182647705
104	2.58174204826355
105	5.685318470001221
106	3.7150521278381348
107	1.7588990926742554
108	1.4815934896469116
109	1.3946471214294434
110	2.6868765354156494
111	2.0324437618255615
112	3.08029842376709
113	1.7377595901489258
114	2.3381145000457764
115	2.971139907836914
116	2.2881336212158203
117	2.2024214267730713
118	2.874739408493042
119	2.0568411350250244
120	1.9924089908599854
121	3.763561248779297
122	2.0902962684631348
123	2.307260513305664
124	2.6418910026550293
125	2.5998482704162598
126	2.779533624649048
127	2.242220640182495
128	1.5895048379898071
129	2.9120736122131348
130	2.3038692474365234
131	1.2991811037063599
132	2.4204790592193604
133	3.0931713581085205
134	4.727051258087158
135	2.374528646469116
136	1.652904987335205
137	1.6516319513320923
138	2.6088075637817383
139	1.8695588111877441
140	2.607034921646118
141	4.0116472244262695
142	1.9939241409301758
143	2.5805134773254395
144	3.341885566711426
145	2.2407472133636475
146	2.8351848125457764
147	2.600712299346924
148	1.6511375904083252
149	1.7470588684082031
150	1.1109975576400757
151	3.102966070175171
152	1.7939740419387817
153	2.322190999984741
154	1.479902982711792
155	2.704435348510742
156	3.5086143016815186
157	3.5432145595550537
158	1.7490817308425903
159	0.8393763899803162
160	3.344127655029297
161	1.8391984701156616
162	1.1537727117538452
163	2.399672746658325
164	2.9967598915100098
165	2.2340118885040283
166	3.193755865097046
167	2.6750741004943848
168	3.3469038009643555
169	1.2552980184555054
170	2.219557285308838
171	1.7109413146972656
172	2.173646926879883
173	3.774536609649658
174	1.6504303216934204
175	1.3421165943145752
176	2.350372791290283
177	2.2286264896392822
178	1.8893117904663086
179	2.0082545280456543
180	1.0770537853240967
181	1.7913949489593506
182	3.1923656463623047
183	2.5792593955993652
184	2.19142746925354
185	2.999032497406006
186	3.237802743911743
187	2.440673351287842
188	2.20204496383667
189	3.254361867904663
190	4.135171413421631
191	2.2576253414154053
192	1.9778066873550415
193	2.6190600395202637
194	1.9527608156204224
195	2.0874457359313965
196	1.3670896291732788
197	1.5916697978973389
198	2.2802069187164307
199	1.8147834539413452
200	2.0394630432128906
201	2.0564563274383545
202	1.8713093996047974
203	2.1567225456237793
204	2.87347412109375
205	2.18912672996521
206	2.9727768898010254
207	2.017745018005371
208	1.4086756706237793
209	1.6260546445846558
210	1.378838300704956
211	0.922233521938324
212	1.2936323881149292
213	1.798904538154602
214	2.142315626144409
215	1.7336653470993042
216	2.6917169094085693
217	2.3419435024261475
218	2.424346685409546
219	2.057543992996216
220	2.169022798538208
221	1.7650880813598633
222	1.7626460790634155
223	4.190909385681152
224	1.6777440309524536
225	2.0855369567871094
226	2.157721757888794
227	1.5371651649475098
228	2.2167227268218994
229	2.3719820976257324
230	3.000178813934326
231	2.1290998458862305
232	1.3751085996627808
233	1.632320761680603
234	2.807236909866333
235	1.861964464187622
236	1.9968030452728271
237	1.360957384109497
238	1.8387391567230225
239	2.4077112674713135
240	2.474456787109375
241	1.9231104850769043
242	1.4120042324066162
243	2.027282476425171
244	1.9991214275360107
245	2.135591983795166
246	2.662008047103882
247	1.6850316524505615
248	2.10638427734375
249	0.694636344909668
250	2.629722833633423
251	3.0804522037506104
252	1.2492587566375732
253	1.6595431566238403
254	1.63003408908844
255	2.0331501960754395
256	2.2975480556488037
257	1.4514539241790771
258	2.0863375663757324
259	2.511288642883301
260	2.2201194763183594
261	1.7111791372299194
262	1.662135362625122
263	1.9969757795333862
264	2.2637670040130615
265	2.5540173053741455
266	1.5796077251434326
267	1.391525149345398
268	1.6618671417236328
269	1.7157868146896362
270	2.413393259048462
271	1.1295607089996338
272	1.0899406671524048
273	3.515531539916992
274	1.5094584226608276
275	2.2937510013580322
276	0.8967469930648804
277	2.3723256587982178
278	1.9758659601211548
279	1.5141414403915405
280	1.5326687097549438
281	1.3321141004562378
282	1.936382532119751
283	1.8139783143997192
284	1.4934422969818115
285	2.8513026237487793
286	1.646427869796753
287	1.5256482362747192
288	3.0609536170959473
289	1.622162103652954
290	0.8568899035453796
291	1.4045405387878418
292	1.5676339864730835
293	1.8427205085754395
294	0.8757007122039795
295	1.4110057353973389
296	1.3127892017364502
297	1.7269364595413208
298	1.275628924369812
299	1.6170885562896729
300	1.397452712059021
301	1.1293392181396484
302	1.263184666633606
303	1.543840765953064
304	1.5883644819259644
305	1.6198127269744873
306	1.652698278427124
307	1.2497727870941162
308	1.2393009662628174
309	1.9283268451690674
310	0.9565085768699646
311	1.4450265169143677
312	1.9441680908203125
313	0.9236050844192505
314	1.8750451803207397
315	1.1878396272659302
316	1.2782950401306152
317	1.0685224533081055
318	1.814136028289795
319	1.3870294094085693
320	1.2539405822753906
321	1.800705075263977
322	2.8128795623779297
323	1.4490768909454346
324	2.388742446899414
325	1.8837475776672363
326	1.202597975730896
327	1.870466709136963
328	1.2680834531784058
329	1.2592997550964355
330	2.75768780708313
331	1.3915784358978271
332	1.370234727859497
333	1.8039085865020752
334	1.978927731513977
335	1.440136432647705
336	1.4707280397415161
337	1.3549989461898804
338	1.020229458808899
339	1.5217686891555786
340	1.0510352849960327
341	1.8907015323638916
342	2.591414451599121
343	1.1754238605499268
344	1.3524090051651
345	0.8709189891815186
346	1.4113801717758179
347	1.1734460592269897
348	1.5093187093734741
349	2.4670941829681396
350	1.294443964958191
351	1.571324110031128
352	1.185121774673462
353	1.4411531686782837
354	1.5172762870788574
355	1.5416513681411743
356	2.1220381259918213
357	1.363080620765686
358	1.432499647140503
359	0.879913330078125
360	0.9845295548439026
361	0.9568386077880859
362	0.95146644115448
363	1.2092690467834473
364	1.0601752996444702
365	0.8416382670402527
366	1.6420674324035645
367	1.275206446647644
368	1.6682450771331787
369	1.2182390689849854
370	1.8588758707046509
371	0.8847243785858154
372	2.06164813041687
373	1.039296269416809
374	1.2642680406570435
375	0.9349018931388855
376	1.6536097526550293
377	1.2659164667129517
378	1.3169467449188232
379	1.0303606986999512
380	1.271297574043274
381	1.767789363861084
382	1.862343430519104
383	2.186330556869507
384	1.5363519191741943
385	2.2047204971313477
386	0.9688518643379211
387	0.7451947927474976
388	0.7145690321922302
389	1.8000268936157227
390	0.9052495360374451
391	1.6727931499481201
392	1.351811170578003
393	1.4858782291412354
394	1.069995403289795
395	0.9168906211853027
396	0.6970609426498413
397	1.5454812049865723
398	1.2730929851531982
399	1.1290831565856934
400	1.3917491436004639
401	1.2500791549682617
402	1.897080421447754
403	1.6112667322158813
404	1.8551909923553467
405	1.2821463346481323
406	1.1084529161453247
407	0.763005793094635
408	1.9197986125946045
409	1.6795395612716675
410	1.0306904315948486
411	0.8711473345756531
412	1.3817594051361084
413	1.1310604810714722
414	0.9896216988563538
415	0.9285385608673096
416	1.3523517847061157
417	1.0548181533813477
418	0.7363601922988892
419	1.1165541410446167
420	1.3266147375106812
421	1.0598876476287842
422	1.6197694540023804
423	0.8629998564720154
424	1.4107906818389893
425	0.9475039839744568
426	0.9144796133041382
427	0.9420450925827026
428	1.402197003364563
429	0.903288722038269
430	1.0945621728897095
431	0.8056285977363586
432	0.9022391438484192
433	1.9803608655929565
434	0.9033531546592712
435	1.3931419849395752
436	1.2324509620666504
437	1.5896234512329102
438	1.3962368965148926
439	0.9214922189712524
440	1.7116972208023071
441	0.7049410939216614
442	0.8951433897018433
443	1.0069772005081177
444	0.7629163265228271
445	1.5669704675674438
446	0.9771587252616882
447	1.0005004405975342
448	1.993287444114685
449	1.6406571865081787
450	1.5784101486206055
451	1.829053521156311
452	0.8316685557365417
453	1.4173020124435425
454	0.8475970029830933
455	0.8678457140922546
456	1.2215672731399536
457	1.247098445892334
458	0.7747145891189575
459	1.1752840280532837
460	1.1008944511413574
461	1.0865566730499268
462	0.9925727844238281
463	1.3463540077209473
464	1.0062506198883057
465	1.0766971111297607
466	1.0058315992355347
467	0.893909752368927
468	0.8930477499961853
469	0.6933712363243103
470	0.8515922427177429
471	2.244668960571289
472	0.8578557372093201
473	0.8831694722175598
474	0.8269550800323486
475	1.7131404876708984
476	0.9433562755584717
477	1.006085753440857
478	0.9465628266334534
479	0.5907374620437622
480	1.3008736371994019
481	0.7609952092170715
482	0.8267730474472046
483	0.7330268621444702
484	0.9349130988121033
485	0.92638099193573
486	1.5140823125839233
487	1.0191048383712769
488	0.9147295951843262
489	1.5929992198944092
490	1.138075351715088
491	0.7607399821281433
492	1.1232026815414429
493	1.1748369932174683
494	0.6349462866783142
495	0.8775449395179749
496	0.8738495707511902
497	1.4677327871322632
498	0.7814638614654541
499	1.145930290222168
500	0.9871320724487305
501	1.465948462486267
502	1.2245718240737915
503	0.686856210231781
504	0.9844445586204529
505	0.9245773553848267
506	0.5065003633499146
507	1.4317479133605957
508	0.6169914603233337
509	1.149218201637268
510	0.9324389100074768
511	1.1078561544418335
512	0.6530184149742126
513	0.7730778455734253
514	1.0632736682891846
515	0.8170230388641357
516	0.7292692065238953
517	1.069346308708191
518	0.7021444439888
519	0.739683210849762
520	0.6085394024848938
521	0.75733482837677
522	1.3649053573608398
523	0.7228730916976929
524	1.0675805807113647
525	0.8709664940834045
526	0.9034349918365479
527	0.9484548568725586
528	0.677531898021698
529	1.2297519445419312
530	0.6385157108306885
531	0.6504932641983032
532	0.9423944354057312
533	0.8424628973007202
534	1.0042178630828857
535	0.5828171372413635
536	0.905290424823761
537	0.7939556837081909
538	0.4851880669593811
539	0.5615100860595703
540	0.541313886642456
541	0.5696561932563782
542	0.5534850358963013
543	0.7172682285308838
544	1.220603585243225
545	1.0794389247894287
546	0.6267674565315247
547	1.0515539646148682
548	0.587161660194397
549	1.0918418169021606
550	0.6145740151405334
551	1.3248319625854492
552	0.6387965679168701
553	1.0951197147369385
554	0.9258037209510803
555	1.011669635772705
556	0.5454593896865845
557	0.5944555997848511
558	0.9029226899147034
559	0.5673437118530273
560	0.9618305563926697
561	1.1640406847000122
562	1.1510940790176392
563	0.569642961025238
564	0.6462427377700806
565	0.7612060904502869
566	1.152029037475586
567	0.8647165298461914
568	0.75944983959198
569	0.9969655871391296
570	0.5401977300643921
571	0.9250531196594238
572	0.5292602181434631
573	0.8900768756866455
574	0.8799391984939575
575	1.0956106185913086
576	0.720220148563385
577	0.862146258354187
578	0.6809267997741699
579	0.5596872568130493
580	0.5379886031150818
581	0.42160525918006897
582	0.5463629961013794
583	0.9406260251998901
584	0.6393401622772217
585	0.8384619951248169
586	0.5059261322021484
587	0.823757529258728
588	0.9982651472091675
589	0.7090553641319275
590	0.7531184554100037
591	0.6097303032875061
592	0.913661539554596
593	1.0668931007385254
594	0.7558080554008484
595	0.9397256970405579
596	0.7376118302345276
597	0.7234845161437988
598	0.5615035891532898
599	1.3431675434112549
600	0.6842673420906067
601	0.83812016248703
602	0.7237523794174194
603	0.9819762110710144
604	0.876365065574646
605	0.9545985460281372
606	0.7112231254577637
607	0.8358824253082275
608	0.7133529186248779
609	0.601589560508728
610	0.5885944366455078
611	0.44427961111068726
612	0.4390183389186859
613	0.8978138566017151
614	0.7220256328582764
615	0.8894539475440979
616	0.6649031639099121
617	0.5439479947090149
618	0.4762679934501648
619	0.9329606890678406
620	0.6842359900474548
621	0.6845194697380066
622	0.3855079114437103
623	0.9330528378486633
624	0.4356795847415924
625	1.0554397106170654
626	0.5683814287185669
627	0.46189484000205994
628	0.5355225205421448
629	0.5124364495277405
630	0.3757944107055664
631	0.6279408931732178
632	0.5370439887046814
633	0.8816568851470947
634	0.874932587146759
635	0.6566973924636841
636	0.8490701913833618
637	0.7301217913627625
638	0.699802577495575
639	0.3843671977519989
640	0.6095845103263855
641	0.6539393067359924
642	0.673285961151123
643	0.5140578746795654
644	0.9818887114524841
645	0.44299018383026123
646	0.5905644297599792
647	0.7129169702529907
648	0.7747585773468018
649	1.045363187789917
650	0.49559614062309265
651	0.4424982964992523
652	0.6617701053619385
653	0.6952546834945679
654	0.672731339931488
655	0.8974213004112244
656	0.5951513051986694
657	0.7410139441490173
658	0.2995230257511139
659	0.5712698698043823
660	0.6245108246803284
661	0.4617127478122711
662	0.37391772866249084
663	0.785747766494751
664	0.3778686225414276
665	1.358077049255371
666	0.6600634455680847
667	0.759962260723114
668	0.558230459690094
669	0.6232590079307556
670	0.5411352515220642
671	0.5665807723999023
672	0.5961843729019165
673	1.2430180311203003
674	0.5261701941490173
675	0.8452842831611633
676	0.34905165433883667
677	0.6478531956672668
678	0.6921329498291016
679	0.33256182074546814
680	0.739628791809082
681	0.6804581880569458
682	0.5900684595108032
683	0.858181893825531
684	0.4030416011810303
685	0.6754323244094849
686	0.4240821301937103
687	0.4967232942581177
688	0.7447742223739624
689	0.5891508460044861
690	0.4400083124637604
691	0.7142763733863831
692	0.5131785869598389
693	0.4116104543209076
694	0.40752023458480835
695	0.5711717009544373
696	0.9390455484390259
697	0.6337578296661377
698	0.45295655727386475
699	0.8119900226593018
700	0.5714026689529419
701	0.2870825231075287
702	0.35668760538101196
703	0.5527315139770508
704	1.1126046180725098
705	0.4343259334564209
706	0.8181185126304626
707	0.5932796001434326
708	0.5375083684921265
709	0.49888020753860474
710	0.5577161312103271
711	0.9183428883552551
712	0.43428662419319153
713	0.7503023147583008
714	0.5732961893081665
715	0.6825737953186035
716	0.7402573823928833
717	0.682542622089386
718	0.5794247388839722
719	0.5828086137771606
720	0.9609371423721313
721	0.5151517987251282
722	0.4325820505619049
723	0.42959529161453247
724	0.4852069318294525
725	0.4632665514945984
726	0.5946590304374695
727	0.4564383924007416
728	0.6865476965904236
729	0.7013538479804993
730	0.42729687690734863
731	0.5803020000457764
732	0.50044846534729
733	0.33656343817710876
734	0.28595206141471863
735	0.6179049611091614
736	0.6125696897506714
737	0.48153528571128845
738	0.461355596780777
739	0.5094859004020691
740	0.7365560531616211
741	0.406218022108078
742	0.521834671497345
743	0.48861944675445557
744	0.44865936040878296
745	0.3408031761646271
746	0.6165174841880798
747	0.4396763741970062
748	0.4038012623786926
749	0.5038785338401794
750	0.3129395842552185
751	0.4808904826641083
752	0.6548552513122559
753	0.4029376804828644
754	0.6136982440948486
755	0.5895593166351318
756	0.5157862901687622
757	0.6953803896903992
758	0.3950727880001068
759	0.3368203938007355
760	0.4953846037387848
761	0.46702873706817627
762	0.6318657994270325
763	0.4378107786178589
764	0.7530097961425781
765	0.6054994463920593
766	0.35704246163368225
767	0.5241433382034302
768	0.5899791121482849
769	0.36982858180999756
770	0.575116753578186
771	0.5562149882316589
772	0.511530876159668
773	0.44723641872406006
774	0.48977118730545044
775	0.5972415208816528
776	0.302959680557251
777	0.7536246180534363
778	0.39844319224357605
779	0.4037817418575287
780	0.6128570437431335
781	0.34322208166122437
782	0.3980863690376282
783	0.6799469590187073
784	0.4797343909740448
785	0.619050145149231
786	0.4603511393070221
787	0.3555549383163452
788	0.4047074019908905
789	0.3860030174255371
790	0.4075762629508972
791	0.2583184838294983
792	0.43412652611732483
793	0.7039225101470947
794	0.4023655354976654
795	0.45004191994667053
796	0.5048422813415527
797	0.3274449110031128
798	0.3372271656990051
799	0.6445801258087158
800	0.36741745471954346
801	0.5655162334442139
802	0.5785113573074341
803	0.44410577416419983
804	0.48962464928627014
805	0.5929803848266602
806	0.600811779499054
807	0.3202195167541504
808	0.7458934187889099
809	0.5297574400901794
810	0.4465758800506592
811	0.5980590581893921
812	0.3382810950279236
813	0.37498316168785095
814	0.29676365852355957
815	0.4663582146167755
816	0.45409154891967773
817	0.5699166059494019
818	0.6438279747962952
819	0.4855852425098419
820	0.3418121337890625
821	0.6554120779037476
822	0.6616935729980469
823	0.3849649131298065
824	0.5213124752044678
825	0.3588266670703888
826	0.7655867338180542
827	0.5591141581535339
828	0.21228067576885223
829	0.5552693009376526
830	0.36818212270736694
831	0.46112334728240967
832	0.4640524089336395
833	0.5665634870529175
834	0.778935432434082
835	0.5055550932884216
836	0.3921855092048645
837	0.3648958206176758
838	0.5734987258911133
839	0.27017340064048767
840	0.403597354888916
841	0.25952330231666565
842	0.5723625421524048
843	0.3322954475879669
844	0.23288768529891968
845	0.44383594393730164
846	0.31984999775886536
847	0.382127583026886
848	0.6817610859870911
849	0.29407134652137756
850	0.33589667081832886
851	0.4672757685184479
852	0.44375067949295044
853	0.6862170696258545
854	0.3298797011375427
855	0.3220454156398773
856	0.36641332507133484
857	0.33170458674430847
858	0.3906547725200653
859	0.34247517585754395
860	0.46203044056892395
861	0.4432636499404907
862	0.20560257136821747
863	0.520955502986908
864	0.4650528132915497
865	0.44162359833717346
866	0.5172759294509888
867	0.32033222913742065
868	0.24196761846542358
869	0.2632123529911041
870	0.2775025963783264
871	0.35979828238487244
872	0.24128669500350952
873	0.2978834807872772
874	0.44709524512290955
875	0.41863876581192017
876	0.23918551206588745
877	0.4690769910812378
878	0.3051677346229553
879	0.42732733488082886
880	0.5302898287773132
881	0.2730832099914551
882	0.7906852960586548
883	0.3104587495326996
884	0.40935349464416504
885	0.37958377599716187
886	0.31399548053741455
887	0.28144511580467224
888	0.34246304631233215
889	0.4559684097766876
890	0.28670385479927063
891	0.43254369497299194
892	0.21290938556194305
893	0.472392201423645
894	0.25274857878685
895	0.36516934633255005
896	0.37577638030052185
897	0.20473989844322205
898	0.37187451124191284
899	0.26657816767692566
900	0.2713697850704193
901	0.46415814757347107
902	0.48793691396713257
903	0.3492331802845001
904	0.3579403758049011
905	0.5408479571342468
906	0.4489207863807678
907	0.3906348645687103
908	0.44047877192497253
909	0.34228408336639404
910	0.4040857255458832
911	0.436231791973114
912	0.594234049320221
913	0.5824487209320068
914	0.3772158920764923
915	0.41256171464920044
916	0.6024840474128723
917	0.33600956201553345
918	0.3155577778816223
919	0.29846957325935364
920	0.4709990322589874
921	0.326381117105484
922	0.31974196434020996
923	0.26276832818984985
924	0.3078707456588745
925	0.21935129165649414
926	0.38192734122276306
927	0.2767386734485626
928	0.2880285978317261
929	0.38844823837280273
930	0.30128660798072815
931	0.3076249361038208
932	0.4816373586654663
933	0.2805546224117279
934	0.43569836020469666
935	0.4658774137496948
936	0.20560166239738464
937	0.2511026859283447
938	0.26024681329727173
939	0.4354563057422638
940	0.27425384521484375
941	0.33751335740089417
942	0.28218236565589905
943	0.2818796634674072
944	0.4522254168987274
945	0.2808980643749237
946	0.311004638671875
947	0.20721475780010223
948	0.6887032389640808
949	0.45533645153045654
950	0.21926026046276093
951	0.31438523530960083
952	0.15391600131988525
953	0.3467484414577484
954	0.5517057180404663
955	0.3675501048564911
956	0.19184263050556183
957	0.3926280736923218
958	0.19775499403476715
959	0.34135597944259644
960	0.2003328800201416
961	0.2664087116718292
962	0.3236555755138397
963	0.4194536805152893
964	0.34145358204841614
965	0.35470959544181824
966	0.34244248270988464
967	0.2718017101287842
968	0.4845190942287445
969	0.30448266863822937
970	0.3303152322769165
971	0.17810900509357452
972	0.3881445527076721
973	0.3440421521663666
974	0.24196521937847137
975	0.25944283604621887
976	0.23114557564258575
977	0.22497455775737762
978	0.3271501064300537
979	0.2177378237247467
980	0.32431697845458984
981	0.425062894821167
982	0.2536669373512268
983	0.6790342330932617
984	0.34844398498535156
985	0.3298468291759491
986	0.40609654784202576
987	0.47812342643737793
988	0.27513623237609863
989	0.18207572400569916
990	0.29522937536239624
991	0.3630165159702301
992	0.27598831057548523
993	0.34155136346817017
994	0.33380642533302307
995	0.2518908977508545
996	0.2219768911600113
997	0.5546230673789978
998	0.2421053647994995
999	0.36857080459594727
1000	0.38695386052131653
1001	0.27043598890304565
1002	0.33312559127807617
1003	0.3127070665359497
1004	0.1913178563117981
1005	0.3488081097602844
1006	0.3679002821445465
1007	0.27762630581855774
1008	0.35664063692092896
1009	0.331464022397995
1010	0.290258526802063
1011	0.26787447929382324
1012	0.6043187379837036
1013	0.4956202208995819
1014	0.2605433464050293
1015	0.48789840936660767
1016	0.29887813329696655
1017	0.1877831220626831
1018	0.3323422372341156
1019	0.3804076611995697
1020	0.24301958084106445
1021	0.36758559942245483
1022	0.22807402908802032
1023	0.26174402236938477
1024	0.19425706565380096
1025	0.22206664085388184
1026	0.2138798087835312
1027	0.30087244510650635
1028	0.1587020605802536
1029	0.27984708547592163
1030	0.2472030371427536
1031	0.3442084789276123
1032	0.28501632809638977
1033	0.4042077660560608
1034	0.24450649321079254
1035	0.2434672862291336
1036	0.37377437949180603
1037	0.3068774342536926
1038	0.27564486861228943
1039	0.37436631321907043
1040	0.5436515808105469
1041	0.2707092761993408
1042	0.23968477547168732
1043	0.4018000364303589
1044	0.21199297904968262
1045	0.3015618324279785
1046	0.20280522108078003
1047	0.28254494071006775
1048	0.274292528629303
1049	0.3682022988796234
1050	0.38507747650146484
1051	0.39404603838920593
1052	0.26974406838417053
1053	0.16888491809368134
1054	0.39007651805877686
1055	0.3442142903804779
1056	0.2447780817747116
1057	0.22914105653762817
1058	0.33481019735336304
1059	0.19409425556659698
1060	0.23438969254493713
1061	0.42477917671203613
1062	0.23230955004692078
1063	0.34383678436279297
1064	0.1294691264629364
1065	0.2469572275876999
1066	0.26390358805656433
1067	0.22246910631656647
1068	0.432351678609848
1069	0.16285255551338196
1070	0.16297058761119843
1071	0.14029808342456818
1072	0.258204847574234
1073	0.19399656355381012
1074	0.2225833535194397
1075	0.17906123399734497
1076	0.4084029197692871
1077	0.2518162429332733
1078	0.191425159573555
1079	0.2479764074087143
1080	0.18527019023895264
1081	0.3155715763568878
1082	0.4230843186378479
1083	0.20549853146076202
1084	0.35630324482917786
1085	0.4085426330566406
1086	0.19072949886322021
1087	0.21740764379501343
1088	0.16879692673683167
1089	0.18334148824214935
1090	0.12940919399261475
1091	0.24178113043308258
1092	0.2773233950138092
1093	0.28799647092819214
1094	0.2783777415752411
1095	0.2727085053920746
1096	0.25429242849349976
1097	0.2551514506340027
1098	0.3099774420261383
1099	0.2588927745819092
1100	0.2836672365665436
1101	0.2102138251066208
1102	0.22586041688919067
1103	0.2849867343902588
1104	0.24979153275489807
1105	0.3005844056606293
1106	0.13900314271450043
1107	0.1940212845802307
1108	0.18998871743679047
1109	0.19146807491779327
1110	0.26058658957481384
1111	0.35396721959114075
1112	0.16245318949222565
1113	0.2356777936220169
1114	0.28171882033348083
1115	0.19026736915111542
1116	0.12195371836423874
1117	0.20121540129184723
1118	0.25665929913520813
1119	0.1350386142730713
1120	0.34360235929489136
1121	0.18524086475372314
1122	0.2384285181760788
1123	0.2112608700990677
1124	0.15543831884860992
1125	0.29612210392951965
1126	0.2555698752403259
1127	0.18839608132839203
1128	0.15964938700199127
1129	0.3537995517253876
1130	0.23995794355869293
1131	0.1956256926059723
1132	0.18437762558460236
1133	0.3275192975997925
1134	0.2922942638397217
1135	0.1784561574459076
1136	0.23496823012828827
1137	0.30512484908103943
1138	0.1870681792497635
1139	0.2709636688232422
1140	0.1744450032711029
1141	0.1796472817659378
1142	0.17223352193832397
1143	0.27352848649024963
1144	0.20343440771102905
1145	0.28062504529953003
1146	0.37210559844970703
1147	0.29082533717155457
1148	0.414462149143219
1149	0.4081422984600067
1150	0.204170823097229
1151	0.18455870449543
1152	0.3037868142127991
1153	0.3301137387752533
1154	0.24724197387695312
1155	0.3808888792991638
1156	0.20264855027198792
1157	0.23165298998355865
1158	0.12194591760635376
1159	0.23171260952949524
1160	0.2392878383398056
1161	0.24691347777843475
1162	0.18402250111103058
1163	0.17026959359645844
1164	0.13130858540534973
1165	0.1976223587989807
1166	0.25865697860717773
1167	0.19871914386749268
1168	0.24744251370429993
1169	0.25847330689430237
1170	0.21273311972618103
1171	0.18120791018009186
1172	0.3460453450679779
1173	0.13175944983959198
1174	0.19364194571971893
1175	0.4692104458808899
1176	0.25156456232070923
1177	0.10336892306804657
1178	0.18545939028263092
1179	0.19607257843017578
1180	0.13479121029376984
1181	0.187358096241951
1182	0.14016442000865936
1183	0.22863087058067322
1184	0.2091357558965683
1185	0.329942524433136
1186	0.21073384582996368
1187	0.41270381212234497
1188	0.32942667603492737
1189	0.24198928475379944
1190	0.18282781541347504
1191	0.2322203516960144
1192	0.30609244108200073
1193	0.17334796488285065
1194	0.16080506145954132
1195	0.14240801334381104
1196	0.277288019657135
1197	0.2753159999847412
1198	0.2072048932313919
1199	0.25708091259002686
1200	0.25239863991737366
1201	0.19662022590637207
1202	0.16658546030521393
1203	0.10306878387928009
1204	0.2422381341457367
1205	0.2335279881954193
1206	0.24249267578125
1207	0.17251574993133545
1208	0.1345214545726776
1209	0.3813400864601135
1210	0.2524878978729248
1211	0.3016875684261322
1212	0.14713622629642487
1213	0.23030951619148254
1214	0.16407902538776398
1215	0.16742545366287231
1216	0.2020443230867386
1217	0.15536855161190033
1218	0.29728052020072937
1219	0.18940873444080353
1220	0.1872827112674713
1221	0.1691521257162094
1222	0.12270161509513855
1223	0.10718032717704773
1224	0.2598404884338379
1225	0.23908114433288574
1226	0.2638869881629944
1227	0.19144685566425323
1228	0.17697620391845703
1229	0.2298867404460907
1230	0.15096519887447357
1231	0.23052553832530975
1232	0.2206917256116867
1233	0.384697824716568
1234	0.15420903265476227
1235	0.13068686425685883
1236	0.22836507856845856
1237	0.2206908017396927
1238	0.12125355005264282
1239	0.15295857191085815
1240	0.16597600281238556
1241	0.23494836688041687
1242	0.2421334683895111
1243	0.15530447661876678
1244	0.3416078984737396
1245	0.21328097581863403
1246	0.3570706248283386
1247	0.2488245666027069
1248	0.18271714448928833
1249	0.11956603825092316
1250	0.1818920224905014
1251	0.18802687525749207
1252	0.2324398159980774
1253	0.25147220492362976
1254	0.21705405414104462
1255	0.24032871425151825
1256	0.24786198139190674
1257	0.2261236310005188
1258	0.26466548442840576
1259	0.2737624943256378
1260	0.17664511501789093
1261	0.23508276045322418
1262	0.21285425126552582
1263	0.2887415885925293
1264	0.20138609409332275
1265	0.258174866437912
1266	0.19441311061382294
1267	0.1951557844877243
1268	0.19754844903945923
1269	0.17017680406570435
1270	0.20606397092342377
1271	0.18370333313941956
1272	0.23786918818950653
1273	0.30442845821380615
1274	0.20635388791561127
1275	0.17685405910015106
1276	0.18323740363121033
1277	0.12233062833547592
1278	0.19153660535812378
1279	0.3052288889884949
1280	0.2159612774848938
1281	0.15497174859046936
1282	0.23643329739570618
1283	0.310794472694397
1284	0.24986623227596283
1285	0.17221419513225555
1286	0.12285293638706207
1287	0.3231204152107239
1288	0.17790013551712036
1289	0.12755829095840454
1290	0.26995497941970825
1291	0.1366359144449234
1292	0.235469788312912
1293	0.2177126258611679
1294	0.1953802853822708
1295	0.18518754839897156
1296	0.17635811865329742
1297	0.39330312609672546
1298	0.23531705141067505
1299	0.1462450623512268
1300	0.2847999334335327
1301	0.2778310179710388
1302	0.20526470243930817
1303	0.27368494868278503
1304	0.20123083889484406
1305	0.11502892524003983
1306	0.30726373195648193
1307	0.3125327527523041
1308	0.35755655169487
1309	0.15661567449569702
1310	0.24241745471954346
1311	0.11139445006847382
1312	0.19103464484214783
1313	0.3087121844291687
1314	0.22065550088882446
1315	0.11243511736392975
1316	0.14698085188865662
1317	0.32693132758140564
1318	0.26571980118751526
1319	0.12813368439674377
1320	0.15837232768535614
1321	0.351558119058609
1322	0.17616808414459229
1323	0.16578911244869232
1324	0.1860600858926773
1325	0.18889373540878296
1326	0.25616535544395447
1327	0.18724198639392853
1328	0.35545817017555237
1329	0.15714070200920105
1330	0.400857150554657
1331	0.1080864891409874
1332	0.18427781760692596
1333	0.17210078239440918
1334	0.2646488845348358
1335	0.2263593077659607
1336	0.17245730757713318
1337	0.196845144033432
1338	0.1346692591905594
1339	0.13482262194156647
1340	0.17665423452854156
1341	0.13912244141101837
1342	0.1066053956747055
1343	0.30102065205574036
1344	0.17030546069145203
1345	0.14443132281303406
1346	0.23445601761341095
1347	0.16792824864387512
1348	0.15130063891410828
1349	0.37166157364845276
1350	0.18507987260818481
1351	0.1516256481409073
1352	0.20057284832000732
1353	0.2156648337841034
1354	0.18851682543754578
1355	0.1684238165616989
1356	0.2620513439178467
1357	0.29634156823158264
1358	0.1744174361228943
1359	0.17630016803741455
1360	0.20588120818138123
1361	0.21445858478546143
1362	0.12993668019771576
1363	0.16913025081157684
1364	0.13881149888038635
1365	0.1261681318283081
1366	0.22719459235668182
1367	0.20033223927021027
1368	0.23995152115821838
1369	0.3132592439651489
1370	0.12396195530891418
1371	0.10920757800340652
1372	0.181385338306427
1373	0.16871865093708038
1374	0.14241686463356018
1375	0.18043285608291626
1376	0.2051956057548523
1377	0.12160845100879669
1378	0.19939275085926056
1379	0.29732537269592285
1380	0.15940314531326294
1381	0.15779785811901093
1382	0.14371706545352936
1383	0.23274631798267365
1384	0.1296541690826416
1385	0.1153159961104393
1386	0.20519764721393585
1387	0.27822285890579224
1388	0.13513332605361938
1389	0.1138320118188858
1390	0.12792415916919708
1391	0.1641700118780136
1392	0.17487317323684692
1393	0.13768400251865387
1394	0.10822751373052597
1395	0.14373402297496796
1396	0.16083107888698578
1397	0.187383770942688
1398	0.1309220790863037
1399	0.12747108936309814
1400	0.35844412446022034
1401	0.09940454363822937
1402	0.16549667716026306
1403	0.1277616322040558
1404	0.15807703137397766
1405	0.16370630264282227
1406	0.14864680171012878
1407	0.15647129714488983
1408	0.164865642786026
1409	0.18150240182876587
1410	0.22905948758125305
1411	0.1642666906118393
1412	0.1963508427143097
1413	0.11537972092628479
1414	0.15589319169521332
1415	0.28573575615882874
1416	0.09716267883777618
1417	0.10557179898023605
1418	0.2393854558467865
1419	0.16498705744743347
1420	0.12315606325864792
1421	0.12399149686098099
1422	0.1432487964630127
1423	0.22659564018249512
1424	0.22607804834842682
1425	0.12343767285346985
1426	0.155211940407753
1427	0.17790816724300385
1428	0.22397276759147644
1429	0.23676608502864838
1430	0.11506310105323792
1431	0.24687817692756653
1432	0.15709829330444336
1433	0.14914777874946594
1434	0.1820528209209442
1435	0.0810970738530159
1436	0.20911741256713867
1437	0.1429099440574646
1438	0.17837738990783691
1439	0.15611973404884338
1440	0.15571831166744232
1441	0.17568041384220123
1442	0.1596238613128662
1443	0.20701399445533752
1444	0.16172485053539276
1445	0.12195565551519394
1446	0.1525256484746933
1447	0.12287015467882156
1448	0.26323390007019043
1449	0.0780198946595192
1450	0.14269152283668518
1451	0.08226477354764938
1452	0.1418381631374359
1453	0.15475556254386902
1454	0.1257278174161911
1455	0.24800841510295868
1456	0.11598633974790573
1457	0.2846788465976715
1458	0.20103460550308228
1459	0.20162364840507507
1460	0.19197367131710052
1461	0.111215740442276
1462	0.2427857518196106
1463	0.1407572478055954
1464	0.15271973609924316
1465	0.16334646940231323
1466	0.11794880777597427
1467	0.1377866268157959
1468	0.2567903995513916
1469	0.10850078612565994
1470	0.09115660935640335
1471	0.13085193932056427
1472	0.1238613873720169
1473	0.15419743955135345
1474	0.15435673296451569
1475	0.10194244980812073
1476	0.3093179762363434
1477	0.12843474745750427
1478	0.12894773483276367
1479	0.287427693605423
1480	0.1510249674320221
1481	0.08674340695142746
1482	0.12118589878082275
1483	0.15359853208065033
1484	0.19706803560256958
1485	0.13660047948360443
1486	0.13152001798152924
1487	0.2345333695411682
1488	0.2861430048942566
1489	0.15187585353851318
1490	0.15997467935085297
1491	0.20309729874134064
1492	0.2768685817718506
1493	0.17343179881572723
1494	0.18125414848327637
1495	0.17026589810848236
1496	0.16778264939785004
1497	0.13783951103687286
1498	0.10550625622272491
1499	0.1828462779521942


==> figures/csv_files/1d_poly_nograd_k3_loss_mvavg.csv <==
0	2.180126941204071
1	2.1761739253997803
2	2.5142731189727785
3	2.6323384165763857
4	2.5376127839088443
5	2.537706482410431
6	2.5803635001182554
7	2.694250535964966
8	2.5732754468917847
9	2.588399648666382
10	2.414014458656311
11	2.579711174964905
12	2.261463069915772
13	2.165690350532532
14	2.1784635305404665
15	2.112511539459229
16	2.3541241884231567
17	2.236197626590729
18	2.2097477197647093
19	2.4111425161361693
20	2.29746515750885
21	2.1534193992614745
22	2.286464309692383
23	2.5187236309051517
24	2.5404210329055785
25	2.6241562604904174
26	2.299106103181839
27	2.2335043370723726
28	2.291081339120865
29	2.1070024788379667
30	2.241736775636673
31	2.227874881029129
32	2.0668064057826996
33	1.9356031835079195
34	1.8232513368129732
35	1.7033444344997408
36	1.8919057965278627
37	1.9379694819450377
38	1.8829780220985413
39	1.9434126257896425
40	1.7942530870437623
41	1.9156456232070922
42	1.961232376098633
43	1.9128673076629639
44	2.03665976524353
45	2.4200186729431152
46	2.3679694890975953
47	2.36505880355835
48	2.420569372177124
49	2.4617308139801026
50	2.471879327297211
51	2.471365559101105
52	2.4738869667053227
53	2.462541735172272
54	2.430352485179901
55	2.0231067419052122
56	1.9642073154449464
57	2.057459306716919
58	1.9592735886573793
59	1.8420433044433595
60	1.8764553189277648
61	1.9288787484169008
62	2.0179926991462707
63	1.9747219920158388
64	2.1990003943443304
65	2.3234354257583623
66	2.3615790128707888
67	2.2844453096389774
68	2.2996905446052556
69	2.4597061395645143
70	2.4383746147155763
71	2.279702472686768
72	2.2347213983535767
73	2.358258759975434
74	2.0109858751297
75	1.9786197304725648
76	1.93835164308548
77	1.9770003676414492
78	1.9761379837989808
79	1.8957129359245302
80	1.9085990071296695
81	1.9590317606925967
82	1.9451500296592714
83	1.8618780851364138
84	1.9933783888816836
85	1.9965098142623905
86	1.9623036265373235
87	2.0020589470863346
88	1.970016419887543
89	2.041245710849762
90	2.0493473768234254
91	1.960765326023102
92	1.9362518072128296
93	2.1136230349540712
94	2.0989810824394226
95	2.1602582573890685
96	2.5976935148239138
97	2.7116653442382814
98	2.745523059368134
99	2.6063473224639893
100	2.570461773872376
101	2.701005899906158
102	2.7182113647460935
103	2.655622625350952
104	2.615463066101074
105	2.591100311279297
106	2.3196824550628663
107	2.176990604400635
108	2.2213428378105164
109	2.3606574296951295
110	2.4268768310546873
111	2.357430076599121
112	2.5305418252944945
113	2.4315416097641
114	2.4884917020797728
115	2.5188693523406984
116	2.481740188598633
117	2.5308801889419557
118	2.534860110282898
119	2.4063366532325747
120	2.4918599009513858
121	2.5230059266090397
122	2.276567912101746
123	2.3095861911773685
124	2.388177275657654
125	2.5966933012008666
126	2.574161338806152
127	2.4614984750747677
128	2.402439606189728
129	2.504369878768921
130	2.400118398666382
131	2.430434966087341
132	2.701681578159332
133	2.659026086330414
134	2.607760298252106
135	2.469243729114533
136	2.4558655858039855
137	2.5740935683250425
138	2.6690016031265262
139	2.573234605789185
140	2.560984611511231
141	2.4113808751106265
142	2.3205127596855166
143	2.300517749786377
144	2.274685502052307
145	2.088487243652344
146	2.134856057167053
147	2.202199006080628
148	2.2964492321014407
149	2.306243646144867
150	2.2154753983020785
151	2.4387884080410007
152	2.3124116480350496
153	2.248391515016556
154	2.256139689683914
155	2.4078253805637355
156	2.3607830345630645
157	2.329297190904618
158	2.2424831449985505
159	2.402265352010727
160	2.4438575148582458
161	2.3314004778862003
162	2.318574762344361
163	2.4205621838569646
164	2.5580485701560978
165	2.4234156131744387
166	2.3342260837554933
167	2.2498877763748175
168	2.205243015289307
169	2.059483814239502
170	2.134779465198517
171	2.0205291152000426
172	2.0285744786262514
173	2.1304463505744935
174	2.0109186291694643
175	2.065018343925476
176	2.230709934234619
177	2.3194529294967654
178	2.340657615661621
179	2.3719309329986573
180	2.4965416669845584
181	2.802353429794312
182	2.848976469039917
183	2.7275205731391905
184	2.7315006375312807
185	2.7076339721679688
186	2.6164752960205075
187	2.429403984546661
188	2.344503629207611
189	2.3523198246955874
190	2.2083619832992554
191	1.9987911462783814
192	1.9786742448806764
193	1.968024516105652
194	1.9217907667160035
195	2.013862097263336
196	2.024030196666718
197	2.184598922729492
198	2.2272064447402955
199	2.1400533199310305
200	2.1211804389953617
201	2.055117964744568
202	1.941695684194565
203	1.8839279830455784
204	1.8481461822986607
205	1.7750303328037262
206	1.7294841945171358
207	1.70137819647789
208	1.7337980449199677
209	1.8353651463985445
210	1.8785140812397005
211	1.9575325310230256
212	2.0418179869651794
213	2.088719356060028
214	2.327919840812683
215	2.2814626812934877
216	2.316649842262268
217	2.2632503271102906
218	2.182772493362427
219	2.162010097503662
220	2.1934539079666138
221	2.276569509506226
222	2.3129706859588626
223	2.274216938018799
224	2.018358075618744
225	2.131307363510132
226	2.108950114250183
227	2.0928582429885862
228	2.0752374649047853
229	2.037439107894898
230	2.041012024879456
231	1.9884398221969606
232	1.9678408861160277
233	1.9715304493904113
234	2.011026620864868
235	1.9302150726318361
236	1.9575778245925906
237	2.0240983247756956
238	2.0565057516098024
239	2.083270263671875
240	1.9119627714157104
241	1.927489376068115
242	2.0432235479354857
243	2.0269490003585813
244	1.9901750683784485
245	1.9532663345336911
246	1.9430221557617187
247	1.906576156616211
248	1.8832183837890626
249	1.881213712692261
250	2.0628789424896246
251	2.021918606758118
252	1.8849913001060485
253	1.9262789607048036
254	1.9600222229957582
255	2.02339551448822
256	2.0754822254180905
257	2.0036881923675534
258	1.997695314884186
259	1.955248272418976
260	1.8756980895996098
261	1.8950254678726197
262	1.8368636250495913
263	1.7796441555023195
264	1.9314997315406799
265	1.8560688734054565
266	1.8300422430038454
267	1.7617561697959903
268	1.8598362207412722
269	1.8912361025810243
270	1.8710715651512149
271	1.782999110221863
272	1.8032544493675235
273	1.8878986358642582
274	1.7177433133125308
275	1.7161417007446291
276	1.7718968629837037
277	1.846864950656891
278	1.7621972084045412
279	1.8707059741020204
280	1.8815080404281619
281	1.813930159807205
282	1.8211728036403654
283	1.784297949075699
284	1.7871721684932709
285	1.7253980100154878
286	1.5813683211803438
287	1.5480044543743134
288	1.5681332767009737
289	1.3896008074283601
290	1.3890934526920322
291	1.4431497335433963
292	1.415629601478577
293	1.3851846694946293
294	1.3552966952323915
295	1.42656307220459
296	1.4474437713623047
297	1.4814346790313724
298	1.4337183117866519
299	1.4300855159759522
300	1.4612093448638919
301	1.4171149313449862
302	1.448683661222458
303	1.5167820036411288
304	1.4547584354877472
305	1.4834265053272246
306	1.440229195356369
307	1.402788871526718
308	1.3846638381481169
309	1.4421473443508148
310	1.3880176007747649
311	1.4177608013153074
312	1.4533286571502684
313	1.5401998043060303
314	1.5927469849586489
315	1.6441167116165163
316	1.713707506656647
317	1.7061378002166752
318	1.7863322257995606
319	1.7317269682884215
320	1.7189540028572083
321	1.869328725337982
322	1.8284160614013671
323	1.6841515779495235
324	1.719634747505188
325	1.6786532759666442
326	1.634292161464691
327	1.6611051678657534
328	1.609558391571045
329	1.5847729921340943
330	1.6110198855400086
331	1.4403546333312989
332	1.4902669429779054
333	1.612384915351868
334	1.5495364427566527
335	1.486884570121765
336	1.4299628257751467
337	1.4240280389785769
338	1.4058727502822879
339	1.4547816753387455
340	1.5493142247200014
341	1.5736550927162172
342	1.5417173504829407
343	1.4010880827903747
344	1.4276610136032104
345	1.444147741794586
346	1.5112209796905518
347	1.582286775112152
348	1.601250231266022
349	1.5935683250427248
350	1.4348502397537235
351	1.4038587987422946
352	1.3424102485179905
353	1.319044715166092
354	1.2958563029766084
355	1.2501462042331697
356	1.1801448941230774
357	1.1321478247642518
358	1.1233604073524475
359	1.146934950351715
360	1.180767524242401
361	1.2682021558284762
362	1.260990732908249
363	1.372008901834488
364	1.3550116240978243
365	1.3754208981990816
366	1.384747260808945
367	1.3859014928340914
368	1.3849724948406221
369	1.3498426616191863
370	1.331054824590683
371	1.2722969949245453
372	1.3606034934520723
373	1.3406730234622957
374	1.4553764522075656
375	1.4825848400592805
376	1.6095667004585266
377	1.5410909116268159
378	1.4890187442302703
379	1.4287809729576109
380	1.505747592449188
381	1.4691427886486053
382	1.459643167257309
383	1.4085899412631988
384	1.3385447084903717
385	1.2919090569019318
386	1.1631260693073273
387	1.1359469771385193
388	1.2159756183624268
389	1.2718280136585236
390	1.2047336399555206
391	1.2533836007118226
392	1.211112201213837
393	1.2656391263008118
394	1.2781779766082764
395	1.3566975355148316
396	1.3932231068611147
397	1.434362304210663
398	1.3561147630214692
399	1.42078532576561
400	1.4758309662342073
401	1.439725095033646
402	1.401831912994385
403	1.3502998113632203
404	1.3022791862487795
405	1.2157222568988801
406	1.1803614795207977
407	1.2047513663768767
408	1.233932602405548
409	1.1155887603759764
410	1.0592902183532713
411	1.0888826489448549
412	1.107756680250168
413	1.1315576851367952
414	1.1047516226768495
415	1.146868520975113
416	1.1487650632858277
417	1.1049778461456299
418	1.0937005400657653
419	1.1602842211723328
420	1.1389576792716982
421	1.115752422809601
422	1.0903265178203585
423	1.018573486804962
424	1.1303095877170564
425	1.0795658349990847
426	1.1241296350955963
427	1.1559267699718476
428	1.2206846058368686
429	1.2200885951519012
430	1.2219089448451994
431	1.2836224496364594
432	1.2735536992549896
433	1.2728441238403319
434	1.1755057573318481
435	1.1614620745182038
436	1.1788449227809907
437	1.1533156991004945
438	1.0944033980369567
439	1.1541084527969363
440	1.2260249495506286
441	1.2126962423324585
442	1.3251074850559235
443	1.3187600016593934
444	1.359792482852936
445	1.3682605504989627
446	1.2983480751514436
447	1.32278892993927
448	1.3474487304687501
449	1.2255914449691774
450	1.1790541291236878
451	1.1313025593757629
452	1.0570528745651246
453	1.0731432974338533
454	1.0660484969615938
455	1.0819138586521149
456	1.1027989983558655
457	1.0812254309654237
458	1.045906561613083
459	1.0577398777008058
460	1.0095485985279082
461	0.984618377685547
462	1.1004296064376833
463	1.0869579017162325
464	1.0406394481658936
465	1.022709894180298
466	1.0863542318344117
467	1.0801066994667055
468	1.0913242995738985
469	1.0966758072376253
470	1.0864124298095703
471	1.1313405692577365
472	0.9829731941223145
473	0.979864925146103
474	0.964850664138794
475	0.9756464660167694
476	0.8969705164432527
477	0.9540431201457977
478	0.9553450286388399
479	0.952161705493927
480	1.0523878812789917
481	1.0361080527305604
482	1.0360825300216676
483	1.0657254934310914
484	1.1099065065383913
485	1.0799098253250123
486	1.0750262200832368
487	1.0110029458999634
488	1.055865740776062
489	1.0425391674041748
490	0.9978322744369508
491	0.9827379465103151
492	1.0532587945461274
493	1.0633957087993622
494	1.0145976305007935
495	1.0495474576950072
496	1.0542506992816925
497	1.017515778541565
498	1.013917291164398
499	0.9974700510501862
500	0.9977988421916963
501	0.992329525947571
502	0.9565202951431275
503	0.8993649542331698
504	0.9079871177673342
505	0.9158700287342072
506	0.9051145970821382
507	0.9273914813995361
508	0.8911513209342957
509	0.8996666193008422
510	0.8587131202220918
511	0.8263231694698334
512	0.791271036863327
513	0.8624597311019897
514	0.8574392557144166
515	0.8578699469566347
516	0.8632642924785615
517	0.8806808710098268
518	0.8685917258262636
519	0.8661304712295533
520	0.9151373445987703
521	0.9181349754333495
522	0.907450819015503
523	0.865199726819992
524	0.8771587073802949
525	0.870822435617447
526	0.8420074999332429
527	0.8421930432319643
528	0.8267431259155273
529	0.8075087428092957
530	0.7406845569610596
531	0.7309643745422364
532	0.7228806674480438
533	0.6839897274971009
534	0.6714702606201173
535	0.6931088328361511
536	0.7427710115909576
537	0.7149187147617341
538	0.7406785428524019
539	0.7508759021759035
540	0.8039090752601624
541	0.8112350881099701
542	0.8867526650428772
543	0.8952838182449341
544	0.9330689668655396
545	0.9035889804363252
546	0.8968120515346528
547	0.8886812448501588
548	0.842971408367157
549	0.8745475113391876
550	0.8220977008342744
551	0.856823354959488
552	0.8407442271709442
553	0.8919739782810213
554	0.8394263029098511
555	0.8114702045917512
556	0.7864238500595094
557	0.8470808148384096
558	0.8741069078445436
559	0.8597596228122711
560	0.9027218103408814
561	0.8605585277080537
562	0.8366597712039949
563	0.7744763851165772
564	0.8065197765827179
565	0.8298894226551057
566	0.8633298754692079
567	0.8201489865779877
568	0.8198919594287873
569	0.8120396554470063
570	0.7683118224143982
571	0.7680909097194673
572	0.7177461236715317
573	0.7194564014673234
574	0.7245113164186477
575	0.7004514127969742
576	0.6747365504503251
577	0.6533071488142014
578	0.6494682759046554
579	0.6812021106481552
580	0.6961389213800431
581	0.7176519066095352
582	0.7364644110202788
583	0.7731942653656005
584	0.7858209729194642
585	0.7974677622318268
586	0.8075941324234008
587	0.8307627022266388
588	0.8207354009151459
589	0.777059245109558
590	0.8404704630374908
591	0.833585351705551
592	0.8564243376255035
593	0.8374334216117859
594	0.8289417326450348
595	0.8409974336624145
596	0.8424847185611724
597	0.839845848083496
598	0.8510856389999389
599	0.8662705719470978
600	0.7921127736568452
601	0.7825454831123352
602	0.743161427974701
603	0.7146880239248277
604	0.7062717884778977
605	0.6908378452062607
606	0.6843233853578568
607	0.6796913892030716
608	0.6504979461431505
609	0.6267894536256791
610	0.6599265664815904
611	0.669490721821785
612	0.693514707684517
613	0.6881636649370194
614	0.6916875630617142
615	0.6630529582500458
616	0.6796515345573426
617	0.6699993610382081
618	0.6617940455675125
619	0.6677194982767105
620	0.6256670743227004
621	0.5948229163885116
622	0.5891650587320328
623	0.6043186664581299
624	0.5991790711879731
625	0.6431043714284898
626	0.6032301396131516
627	0.631299015879631
628	0.6581217110157013
629	0.6745497167110444
630	0.6617427915334703
631	0.6851218014955521
632	0.6877216428518296
633	0.7013458400964737
634	0.6645859390497209
635	0.6752815514802933
636	0.653910830616951
637	0.6280602544546127
638	0.6263397723436356
639	0.6338353723287582
640	0.6999349713325501
641	0.6885361343622208
642	0.6673920333385467
643	0.6662404477596283
644	0.6843601286411286
645	0.653444391489029
646	0.6988875031471252
647	0.6993461906909942
648	0.7021558880805969
649	0.6546323329210281
650	0.6072230011224748
651	0.6201144695281984
652	0.6220359146595003
653	0.5932506769895552
654	0.6022999852895737
655	0.5728137135505676
656	0.6188792884349823
657	0.6253705024719238
658	0.6272653341293335
659	0.6531360775232316
660	0.6583349913358689
661	0.6499974340200425
662	0.6604842364788057
663	0.6827109009027483
664	0.728437927365303
665	0.7432680845260621
666	0.6919888079166412
667	0.6608876287937164
668	0.6496767222881319
669	0.6630669713020326
670	0.6339972525835038
671	0.6538466066122055
672	0.6652343481779098
673	0.6646227568387986
674	0.6261391431093217
675	0.613826283812523
676	0.5968410879373551
677	0.6043441355228425
678	0.5892311453819276
679	0.5944952726364137
680	0.6201541751623154
681	0.5901921272277832
682	0.593573945760727
683	0.5858849585056306
684	0.5412278145551682
685	0.541675677895546
686	0.5312496155500412
687	0.5827459573745728
688	0.5964494109153747
689	0.5672676444053649
690	0.5895515620708465
691	0.6026909977197648
692	0.5599716126918793
693	0.5443225145339966
694	0.5584346204996108
695	0.6289430588483811
696	0.6152584820985795
697	0.603165778517723
698	0.5991179555654527
699	0.6075731366872789
700	0.5762621551752091
701	0.5748935014009476
702	0.6380195379257203
703	0.6457794398069383
704	0.6655365198850632
705	0.6116056770086289
706	0.6364304631948472
707	0.6286443501710892
708	0.6375706523656846
709	0.6417622894048691
710	0.6501551300287247
711	0.6904772311449051
712	0.6501581221818925
713	0.6499876648187638
714	0.617916962504387
715	0.6091080367565155
716	0.587177312374115
717	0.5726174771785737
718	0.5500070542097092
719	0.5607193499803543
720	0.5725738734006881
721	0.5192098468542099
722	0.5257248669862747
723	0.5325115084648132
724	0.5232083231210709
725	0.5032828360795976
726	0.5187466770410538
727	0.520537742972374
728	0.5230474323034288
729	0.5005282223224641
730	0.48134142756462106
731	0.5122673451900484
732	0.4948589473962784
733	0.49699756801128386
734	0.5122031688690185
735	0.528473898768425
736	0.5007637202739715
737	0.5011584997177124
738	0.49697260856628417
739	0.49121717512607577
740	0.4906564384698867
741	0.44829479157924657
742	0.45576203763484957
743	0.4690640956163406
744	0.4604959189891816
745	0.476999807357788
746	0.5018754214048385
747	0.4918023020029068
748	0.5173727035522461
749	0.5164998561143875
750	0.49979404211044315
751	0.5180385440587998
752	0.5166523694992066
753	0.5143534243106842
754	0.5178407341241837
755	0.5317718893289567
756	0.5333659023046493
757	0.5174915194511415
758	0.5003678143024445
759	0.5198584467172622
760	0.5231592655181885
761	0.5311324805021286
762	0.5400511056184769
763	0.5280176132917405
764	0.5289601773023606
765	0.5026363164186478
766	0.5018105238676072
767	0.49640224575996406
768	0.5193503737449646
769	0.5001967817544937
770	0.5035920977592468
771	0.5073661267757416
772	0.48606683611869816
773	0.47472238540649414
774	0.4979934394359588
775	0.4969897598028183
776	0.4991706222295761
777	0.5149097681045532
778	0.4751028001308441
779	0.4757292211055756
780	0.4739513486623764
781	0.4534232705831528
782	0.4449329107999801
783	0.4485369265079498
784	0.4509344816207886
785	0.4431975960731507
786	0.4262967735528946
787	0.4307458877563477
788	0.4279348850250244
789	0.4211868613958359
790	0.4470445722341538
791	0.4430286914110184
792	0.47374846637248996
793	0.4881869494915009
794	0.46220527589321136
795	0.47093118727207184
796	0.48522503376007076
797	0.49482198357582097
798	0.4940994441509247
799	0.5349660694599152
800	0.5234838008880616
801	0.5313996434211732
802	0.5346539258956909
803	0.5106308996677399
804	0.503718638420105
805	0.48443253934383385
806	0.4717703223228454
807	0.45709829926490786
808	0.48206800818443296
809	0.4718614637851716
810	0.4674442440271378
811	0.4569678694009781
812	0.4627031713724137
813	0.4950444191694259
814	0.49604259431362147
815	0.5184974759817124
816	0.5077443212270737
817	0.5388938397169114
818	0.5378135949373246
819	0.4946588650345803
820	0.5016272708773614
821	0.5042642697691918
822	0.484835396707058
823	0.4650712803006173
824	0.4832311376929283
825	0.5089934334158898
826	0.523666276037693
827	0.4863261535763741
828	0.46690431982278824
829	0.5030261248350143
830	0.4745165348052978
831	0.47805805802345275
832	0.45789805352687835
833	0.46872906684875487
834	0.4453022629022598
835	0.3906974881887436
836	0.3845255732536316
837	0.37729202210903173
838	0.37901519834995273
839	0.3898414343595505
840	0.39223122894763945
841	0.3854611605405807
842	0.406236407160759
843	0.3933752208948136
844	0.42876738309860235
845	0.4384665846824647
846	0.42628753185272217
847	0.4309438645839691
848	0.42590156495571135
849	0.3967909336090088
850	0.4016313165426254
851	0.41424469351768495
852	0.41184348165988927
853	0.38802867084741594
854	0.37150251418352126
855	0.38501982539892204
856	0.3969776436686516
857	0.41206390410661703
858	0.4109266683459282
859	0.396057952940464
860	0.38813167065382
861	0.36967888623476025
862	0.3613323494791984
863	0.36490076184272763
864	0.34259355962276455
865	0.34079780280590055
866	0.33849931955337526
867	0.31069027781486513
868	0.3255647540092469
869	0.331884765625
870	0.34829626381397244
871	0.37357498705387115
872	0.3649034798145295
873	0.41984333992004397
874	0.42110086679458614
875	0.4173266917467117
876	0.4134211927652359
877	0.4209021896123886
878	0.4021390020847321
879	0.4058685332536698
880	0.40873264074325566
881	0.3843740433454514
882	0.40032009184360506
883	0.3425425007939339
884	0.35873584598302843
885	0.34307535439729697
886	0.34163391143083577
887	0.3478120014071465
888	0.34014147967100145
889	0.3430826261639595
890	0.32414360195398334
891	0.3226101949810982
892	0.32577164024114613
893	0.35327439308166503
894	0.34095849096775055
895	0.35147767066955565
896	0.3690455317497253
897	0.3763599723577499
898	0.39494946897029876
899	0.4018098950386047
900	0.4093804866075516
901	0.42265208065509796
902	0.41985944509506234
903	0.4304891586303711
904	0.45381071269512174
905	0.4557382643222809
906	0.44290964007377626
907	0.4582659661769867
908	0.452803435921669
909	0.44031133651733395
910	0.4359298855066299
911	0.44262121617794037
912	0.4316361486911774
913	0.40418694019317625
914	0.3722189009189606
915	0.36528438627719884
916	0.34596334397792816
917	0.3239076733589173
918	0.31798058450222016
919	0.31522766649723055
920	0.32422553300857543
921	0.3072542905807495
922	0.3053786724805832
923	0.32156821191310886
924	0.3233468413352966
925	0.33612960278987886
926	0.36078221499919894
927	0.34314964711666107
928	0.34058604836463924
929	0.3378078699111939
930	0.34250867664814
931	0.3398054003715515
932	0.3427942425012589
933	0.32284874320030216
934	0.3229812473058701
935	0.3246339529752731
936	0.30613601803779605
937	0.3166763156652451
938	0.31228752285242084
939	0.3551331654191017
940	0.357121179997921
941	0.3516218215227127
942	0.3493090093135834
943	0.336482372879982
944	0.3429692506790161
945	0.35291728079318996
946	0.3615824848413468
947	0.34966628402471545
948	0.36820761561393744
949	0.31911279112100605
950	0.30771474391222
951	0.30582200586795805
952	0.30102435350418094
953	0.3179983109235764
954	0.3252688348293305
955	0.30424362123012544
956	0.30295957028865816
957	0.3180195555090905
958	0.3059369191527367
959	0.33461332917213443
960	0.33092599809169776
961	0.34392423331737526
962	0.3350942626595498
963	0.34154316037893295
964	0.3340020075440407
965	0.32405317127704625
966	0.3145264953374863
967	0.30339680463075636
968	0.2987140893936157
969	0.2829771906137466
970	0.2743027061223984
971	0.2737028807401657
972	0.29839826971292494
973	0.28495050817728046
974	0.31844971626997
975	0.329097592830658
976	0.33613799214363105
977	0.353633089363575
978	0.37894797623157506
979	0.37374658882617956
980	0.37018037885427474
981	0.36727161854505547
982	0.36106698065996173
983	0.36329911798238756
984	0.32955083101987837
985	0.3280870750546455
986	0.3202914819121361
987	0.3018795162439346
988	0.3095294803380967
989	0.3062263935804367
990	0.3248759016394615
991	0.3340483501553536
992	0.32479029744863513
993	0.3305040255188942
994	0.3276195958256722
995	0.31337073892354966
996	0.3230624601244927
997	0.3376547992229462
998	0.3099551230669022
999	0.32140865027904514
1000	0.3176979720592499
1001	0.30802843868732455
1002	0.30777228772640225
1003	0.334891602396965
1004	0.3531829178333282
1005	0.3601054668426514
1006	0.3740144968032837
1007	0.3671122819185257
1008	0.35812796354293824
1009	0.3556981235742569
1010	0.3605924874544144
1011	0.35586859285831457
1012	0.36583970487117773
1013	0.3282152339816093
1014	0.3048276141285896
1015	0.2981989860534668
1016	0.2716158092021942
1017	0.2631159767508507
1018	0.274424909055233
1019	0.2570608913898468
1020	0.247004833817482
1021	0.24742317944765094
1022	0.24508546739816667
1023	0.25077969729900357
1024	0.2650260716676712
1025	0.2700510144233704
1026	0.27219107896089556
1027	0.288180536031723
1028	0.2887810349464417
1029	0.30047531574964526
1030	0.30992723852396015
1031	0.3395720928907395
1032	0.33222217261791226
1033	0.3276890173554421
1034	0.3274482443928719
1035	0.32419689297676096
1036	0.3300063475966454
1037	0.31290943175554276
1038	0.3104761824011803
1039	0.3103409484028817
1040	0.309724546968937
1041	0.2938671365380287
1042	0.3062008127570152
1043	0.30920674204826354
1044	0.2859152302145958
1045	0.3037235841155052
1046	0.30798882991075516
1047	0.3121861159801483
1048	0.3068457275629044
1049	0.31289749443531034
1050	0.29548669010400774
1051	0.28041791170835495
1052	0.28349122554063794
1053	0.279747773706913
1054	0.29724296033382425
1055	0.2711822211742401
1056	0.2614565148949623
1057	0.2633690655231476
1058	0.26270187050104143
1059	0.2724560186266899
1060	0.2693318486213684
1061	0.26218993812799457
1062	0.23374182879924774
1063	0.23633135855197906
1064	0.2213473364710808
1065	0.23065875917673112
1066	0.22386915981769562
1067	0.2383190929889679
1068	0.24125380665063856
1069	0.21716115474700926
1070	0.2256735399365425
1071	0.22790350019931793
1072	0.2454308494925499
1073	0.26191879659891126
1074	0.2630689933896065
1075	0.2764409825205803
1076	0.2993891224265099
1077	0.2776217803359032
1078	0.2741809204220772
1079	0.27191809713840487
1080	0.26545460522174835
1081	0.2598685055971146
1082	0.2524894610047341
1083	0.2379133686423302
1084	0.2461631625890732
1085	0.2383706122636795
1086	0.22478719949722292
1087	0.23114349246025087
1088	0.2349178731441498
1089	0.24903592467308047
1090	0.25659105330705645
1091	0.2720168575644493
1092	0.2688601270318032
1093	0.2637138292193413
1094	0.26341285556554794
1095	0.26055423468351363
1096	0.2633418247103691
1097	0.25181289613246916
1098	0.245699879527092
1099	0.23370100706815722
1100	0.22695853710174563
1101	0.2246504724025727
1102	0.23902581185102467
1103	0.23268508911132815
1104	0.22775419503450395
1105	0.23094692379236226
1106	0.21991522014141085
1107	0.21821027770638468
1108	0.2189296893775463
1109	0.2255967475473881
1110	0.2199538014829159
1111	0.22825537845492366
1112	0.2113827429711819
1113	0.2189802758395672
1114	0.21653858348727228
1115	0.2039105333387852
1116	0.2144960068166256
1117	0.22785762250423436
1118	0.22657569050788884
1119	0.21687469929456712
1120	0.23875079303979874
1121	0.22838635146617892
1122	0.22942483425140384
1123	0.2240197449922562
1124	0.2356455877423287
1125	0.24933118224143985
1126	0.23756458759307866
1127	0.23550442308187486
1128	0.2471772998571396
1129	0.2499191790819168
1130	0.2416355907917023
1131	0.2350842967629433
1132	0.23348645567893983
1133	0.23227204531431198
1134	0.22687296420335767
1135	0.21798697859048843
1136	0.2282038673758507
1137	0.24191760420799255
1138	0.24048765301704408
1139	0.26322705000638963
1140	0.2769449129700661
1141	0.2799174949526787
1142	0.2804086372256279
1143	0.2935639664530754
1144	0.29922249168157583
1145	0.3036032482981682
1146	0.31362963169813163
1147	0.29668392688035966
1148	0.29076669216156004
1149	0.2615150690078736
1150	0.2438721001148224
1151	0.24738380163908003
1152	0.2536192789673805
1153	0.24164284765720367
1154	0.2256584331393242
1155	0.21406509429216386
1156	0.19573844224214554
1157	0.20133928507566454
1158	0.1980459004640579
1159	0.21059556007385252
1160	0.21327162981033326
1161	0.21061615794897082
1162	0.2040456011891365
1163	0.22024788558483124
1164	0.21639687120914458
1165	0.2226302072405815
1166	0.24978901594877242
1167	0.24907977432012557
1168	0.23954475224018099
1169	0.23334643989801407
1170	0.22710636705160142
1171	0.2193121761083603
1172	0.21992719471454622
1173	0.1993391022086144
1174	0.2090262442827225
1175	0.21057562530040744
1176	0.19664883315563206
1177	0.1925657615065575
1178	0.22349925041198734
1179	0.23789597898721696
1180	0.24248764961957933
1181	0.24729131013154984
1182	0.25177753567695615
1183	0.2683703377842903
1184	0.2628420472145081
1185	0.25800897777080534
1186	0.23925552666187286
1187	0.24591094404459
1188	0.23217216283082964
1189	0.2199499845504761
1190	0.22145914733409883
1191	0.2284162297844887
1192	0.22485621720552446
1193	0.21090551912784578
1194	0.20387760102748873
1195	0.21202090829610826
1196	0.2211329057812691
1197	0.2176533713936806
1198	0.20737334638834
1199	0.20010500252246857
1200	0.21253091990947723
1201	0.21253984570503232
1202	0.22304657995700836
1203	0.22110165655612943
1204	0.2338257297873497
1205	0.22600981891155242
1206	0.21939956545829772
1207	0.21535473018884657
1208	0.21364001035690305
1209	0.22991591691970822
1210	0.21072278171777725
1211	0.2042022630572319
1212	0.19094871878623962
1213	0.18850525766611098
1214	0.17619233876466747
1215	0.1857684850692749
1216	0.19293405413627626
1217	0.19911832064390184
1218	0.2027261510491371
1219	0.19069571942090988
1220	0.1947435200214386
1221	0.19111176878213884
1222	0.19724911004304885
1223	0.2070481210947037
1224	0.23479987084865572
1225	0.22423672527074817
1226	0.21339729726314546
1227	0.20984510630369185
1228	0.2127695009112358
1229	0.2071972355246544
1230	0.19950441867113114
1231	0.20100549906492235
1232	0.20144778192043308
1233	0.20359195619821552
1234	0.18065262138843535
1235	0.1993925079703331
1236	0.20765191912651063
1237	0.22052247375249864
1238	0.22333585023880007
1239	0.22948220968246463
1240	0.22614295631647113
1241	0.22773455828428268
1242	0.22304240912199022
1243	0.22207304388284682
1244	0.23168981671333314
1245	0.21923443228006362
1246	0.22193920612335205
1247	0.21101834177970888
1248	0.20874824821949003
1249	0.21694308221340178
1250	0.23236272782087328
1251	0.23183803707361225
1252	0.23654362559318548
1253	0.23458506911993027
1254	0.23831200748682024
1255	0.23674521148204802
1256	0.2385298267006874
1257	0.233184939622879
1258	0.23008815497159957
1259	0.22337645143270496
1260	0.2130178824067116
1261	0.21595976799726488
1262	0.21082182526588442
1263	0.21332331895828244
1264	0.21489200592041016
1265	0.21538878530263902
1266	0.20725670456886294
1267	0.20613913387060168
1268	0.19885661825537684
1269	0.19825543388724326
1270	0.21176064237952233
1271	0.21275037303566932
1272	0.20987721458077432
1273	0.2097336255013943
1274	0.2103702269494534
1275	0.21472146138548856
1276	0.214257474988699
1277	0.20821902826428412
1278	0.22829800695180893
1279	0.22693435996770858
1280	0.20916730016469956
1281	0.214566670358181
1282	0.2127330869436264
1283	0.21263673603534697
1284	0.2033285513520241
1285	0.19787995666265487
1286	0.1991772919893265
1287	0.20452781021595
1288	0.2115460813045502
1289	0.21728777289390566
1290	0.2191564500331879
1291	0.22064094543457033
1292	0.23476045578718188
1293	0.2317399471998215
1294	0.23733717948198318
1295	0.23792223483324051
1296	0.23090637251734736
1297	0.2439969338476658
1298	0.23591989651322368
1299	0.24814384654164318
1300	0.24918090775609017
1301	0.24494265988469124
1302	0.22829900309443474
1303	0.22687599733471872
1304	0.2303787209093571
1305	0.23232118710875513
1306	0.23206180632114412
1307	0.2160335183143616
1308	0.21747337579727175
1309	0.20828970074653627
1310	0.20544150173664094
1311	0.1970369890332222
1312	0.2210533559322357
1313	0.21956669986248015
1314	0.2052743926644325
1315	0.20181485116481782
1316	0.20946071296930316
1317	0.22037916332483293
1318	0.2064102292060852
1319	0.21538406610488892
1320	0.21828476786613465
1321	0.24253325015306473
1322	0.21818608716130258
1323	0.21899706050753595
1324	0.21962822750210764
1325	0.2274871073663235
1326	0.23123366460204126
1327	0.22286285981535914
1328	0.22382317557930947
1329	0.20174428448081017
1330	0.1995124764740467
1331	0.1770921848714352
1332	0.18019578009843829
1333	0.17242853790521623
1334	0.18532052487134937
1335	0.17588618248701096
1336	0.1676933839917183
1337	0.17389325499534608
1338	0.17100156545639036
1339	0.1726647034287453
1340	0.1963485985994339
1341	0.19719116240739823
1342	0.19844148308038712
1343	0.2078382283449173
1344	0.1993026465177536
1345	0.201123782992363
1346	0.2035230323672295
1347	0.20628256499767303
1348	0.2191238969564438
1349	0.22143557667732236
1350	0.20189943611621858
1351	0.20397956967353822
1352	0.21026286333799366
1353	0.2031992465257645
1354	0.19854578822851185
1355	0.1935752555727959
1356	0.1893496870994568
1357	0.1858640119433403
1358	0.17626307904720306
1359	0.1828164875507355
1360	0.19651239514350893
1361	0.18832046985626225
1362	0.17779536917805672
1363	0.18294023498892786
1364	0.1828990750014782
1365	0.1832596115767956
1366	0.18868608400225642
1367	0.18648618534207345
1368	0.17861380651593212
1369	0.17455792948603632
1370	0.17296454235911374
1371	0.1765086613595486
1372	0.18136768937110903
1373	0.17760086208581927
1374	0.18400362879037857
1375	0.18272735923528674
1376	0.17621567323803905
1377	0.1762158773839474
1378	0.19187731817364695
1379	0.18545137569308284
1380	0.16710203960537912
1381	0.16395414099097252
1382	0.1645913563668728
1383	0.16770696714520456
1384	0.15820073559880257
1385	0.15605807006359101
1386	0.15889987275004386
1387	0.15446321591734885
1388	0.14537930712103844
1389	0.14495818242430686
1390	0.1463220901787281
1391	0.16937408670783044
1392	0.16289753988385203
1393	0.16195989027619362
1394	0.16096765324473383
1395	0.165952605009079
1396	0.16794983297586444
1397	0.16673140525817873
1398	0.16364015787839892
1399	0.16703451424837112
1400	0.1724376454949379
1401	0.15949918180704115
1402	0.16598539650440217
1403	0.1690708130598068
1404	0.16783262193202975
1405	0.1676142379641533
1406	0.17981718331575397
1407	0.1746687710285187
1408	0.16957882121205328
1409	0.17703080251812933
1410	0.17537926807999613
1411	0.1647889256477356
1412	0.16076140627264976
1413	0.15545120164752008
1414	0.1665727935731411
1415	0.17359127923846246
1416	0.15736147090792654
1417	0.16316639706492422
1418	0.170400033891201
1419	0.16885876506567005
1420	0.17603666782379154
1421	0.17522737160325053
1422	0.1875160396099091
1423	0.18890098929405216
1424	0.18115620315074923
1425	0.176753680408001
1426	0.17251962050795558
1427	0.17791016772389412
1428	0.1744103454053402
1429	0.16985080763697624
1430	0.16178617253899577
1431	0.1658516936004162
1432	0.1587319172918797
1433	0.15898447409272196
1434	0.1647710956633091
1435	0.16273829862475395
1436	0.16682415679097176
1437	0.16116498038172725
1438	0.15916100144386294
1439	0.16764665246009827
1440	0.15983666852116588
1441	0.15853398963809015
1442	0.14919242560863497
1443	0.14741385579109195
1444	0.14218801259994507
1445	0.1385883092880249
1446	0.15119358524680138
1447	0.14753965437412264
1448	0.1637205235660076
1449	0.15750059410929682
1450	0.1698609694838524
1451	0.17478918433189394
1452	0.17768428102135658
1453	0.18777903988957406
1454	0.18637920841574668
1455	0.18907840028405193
1456	0.18061220571398737
1457	0.18080845251679423
1458	0.16611923053860667
1459	0.1716948099434376
1460	0.16238252371549605
1461	0.15230081751942634
1462	0.15426443740725518
1463	0.1423720009624958
1464	0.14371602013707163
1465	0.14387971982359887
1466	0.13773931786417962
1467	0.15687623471021653
1468	0.15594104677438736
1469	0.14315678030252457
1470	0.16104947105050085
1471	0.16703630685806276
1472	0.16262545362114908
1473	0.16235790476202966
1474	0.16229801401495936
1475	0.16656914427876474
1476	0.17003494724631313
1477	0.1522551514208317
1478	0.16286501362919809
1479	0.1785845406353474
1480	0.1650293566286564
1481	0.16592432782053948
1482	0.1775597169995308
1483	0.1931279852986336
1484	0.19511131197214127
1485	0.19352992326021196
1486	0.19689646512269973
1487	0.20052272826433182
1488	0.1908533424139023
1489	0.17278966754674913
1490	0.17588670998811723


==> figures/csv_files/1d_poly_nograd_k5_loss_mvavg.csv <==
0	2.299049437046051
1	2.232858145236969
2	2.194274568557739
3	2.231880283355713
4	2.2962110161781313
5	2.5019275069236757
6	2.396007668972016
7	2.4213373303413395
8	2.428940713405609
9	2.5389510035514835
10	2.6109376072883603
11	2.673767983913422
12	2.639873826503754
13	2.739375627040863
14	2.7031554698944094
15	2.422755181789398
16	2.403888177871704
17	2.4000594615936275
18	2.295084583759308
19	2.2459259152412416
20	2.1959209799766546
21	2.1931040644645696
22	2.234855723381043
23	2.0241655111312866
24	2.002940762042999
25	2.0235379219055174
26	2.1664793848991395
27	2.1997685313224795
28	2.2703593492507936
29	2.2009517788887027
30	2.077463233470917
31	2.027201282978058
32	2.0139870882034305
33	2.2079087257385255
34	2.2677985429763794
35	2.221074974536896
36	2.018307960033417
37	2.142739737033844
38	2.189307463169098
39	2.232414329051972
40	2.271298885345459
41	2.2560808300971984
42	2.306948709487915
43	2.247295546531677
44	2.2498628139495853
45	2.3741130471229552
46	2.416783666610718
47	2.1988580822944637
48	2.1610206723213197
49	2.232176685333252
50	2.204820215702057
51	2.2144965291023255
52	2.278872621059418
53	2.2935191035270694
54	2.1878921866416934
55	2.210528004169464
56	2.217461717128754
57	2.4272523641586305
58	2.2840964317321775
59	2.2379369258880613
60	2.2405277729034423
61	2.2662133812904357
62	2.216744863986969
63	2.024017035961151
64	2.1516702532768255
65	1.972913694381714
66	1.9818107724189762
67	1.9220199465751648
68	1.9731002807617188
69	2.012854075431824
70	2.0969610452651977
71	2.084536409378052
72	1.9667884111404421
73	2.145245409011841
74	2.084734606742859
75	2.1293535113334654
76	2.2132816910743713
77	2.2371113181114195
78	2.2840393066406253
79	2.1798865199089055
80	2.157782566547394
81	2.1905612587928776
82	2.1886422038078313
83	2.0720416069030763
84	2.145623350143433
85	2.1617050886154177
86	2.0609859228134155
87	1.9164557337760926
88	1.9826446890830998
89	2.0507601499557495
90	2.1092602968215943
91	2.0953678131103515
92	2.160699987411499
93	2.296888315677643
94	2.168967354297638
95	2.139174556732178
96	2.2306371927261353
97	2.2792515873909
98	2.231185305118561
99	2.2115295052528383
100	2.110845458507538
101	2.0619773864746094
102	2.1026302337646485
103	1.971349835395813
104	2.0344298124313354
105	1.9902018189430237
106	1.9700416445732118
107	2.000009620189667
108	2.006752002239227
109	1.9184804201126098
110	1.8620421171188357
111	1.8875031113624574
112	1.877884924411774
113	1.888332486152649
114	1.8152653098106386
115	1.960532891750336
116	1.9662346959114076
117	1.9678054928779605
118	1.886554265022278
119	2.0056090712547303
120	2.0535346984863283
121	2.185108280181885
122	2.194967126846313
123	2.232559478282928
124	2.14162130355835
125	2.0390508651733406
126	1.9110445022583007
127	1.8180610895156861
128	1.7954207420349122
129	1.7673793077468871
130	1.8278740286827087
131	1.6675662875175474
132	1.6786790251731873
133	1.7206301331520082
134	1.958786165714264
135	1.9884793877601625
136	2.0488195061683654
137	2.1681191563606266
138	2.294671225547791
139	2.3424916267395024
140	2.3783973932266242
141	2.2896473169326783
142	2.273955821990967
143	2.2189071893692014
144	2.0750616431236266
145	2.092758595943451
146	2.1445853114128113
147	2.0793992400169374
148	2.010986483097076
149	2.0259337782859803
150	1.9668574333190918
151	2.127014493942261
152	2.1811899900436402
153	2.0840371966362
154	2.127298939228058
155	2.1438771843910223
156	2.186548149585724
157	2.080085694789887
158	2.0253211975097662
159	1.952660179138184
160	2.013438665866852
161	2.0038858294487003
162	1.857748484611511
163	1.9314537286758422
164	1.9597480177879336
165	1.898116970062256
166	1.9449181079864504
167	2.0321617007255557
168	2.006533420085907
169	2.1577726006507874
170	2.0920185685157775
171	2.057486283779144
172	2.1742838859558105
173	2.200016844272614
174	2.1480756998062134
175	2.150624394416809
176	2.0726237297058105
177	2.058389949798584
178	2.161816680431366
179	2.0100332736968998
180	1.9492570638656617
181	1.9346865892410279
182	1.9063579320907595
183	1.9619781970977783
184	1.8885772049427034
185	1.9043131291866302
186	1.7563076853752138
187	1.8035445451736452
188	1.7519190788269043
189	1.729052996635437
190	1.8084280490875246
191	1.833084893226624
192	1.7922083497047425
193	1.7306611061096193
194	1.8328888833522798
195	1.800487619638443
196	1.8474599599838257
197	1.7674665093421937
198	1.6871563374996186
199	1.663145512342453
200	1.6644102990627287
201	1.526578664779663
202	1.4855814695358276
203	1.4309144496917725
204	1.3297825634479523
205	1.4122514188289643
206	1.4395640909671785
207	1.5449271619319918
208	1.6519042611122134
209	1.6877811312675477
210	1.6098917961120607
211	1.7215737044811248
212	1.698284274339676
213	1.685124498605728
214	1.7131448268890381
215	1.6740132451057437
216	1.662208676338196
217	1.5840812325477602
218	1.5695993542671205
219	1.5997251510620116
220	1.6087681293487548
221	1.530102586746216
222	1.6087829828262332
223	1.6007506251335146
224	1.7642298460006716
225	1.68742595911026
226	1.745730996131897
227	1.9209552884101866
228	1.896950685977936
229	1.783402192592621
230	1.8112281918525697
231	1.9729777216911315
232	1.8921754240989683
233	1.9927930712699893
234	1.8346357345581055
235	1.8185899615287784
236	1.7872732639312747
237	1.5823723673820496
238	1.5215478956699373
239	1.5599048554897308
240	1.5712695896625521
241	1.4980991661548613
242	1.5141165435314177
243	1.4005291640758517
244	1.4846427977085115
245	1.5287601768970491
246	1.538242107629776
247	1.5371170699596408
248	1.5277265965938571
249	1.5414693534374238
250	1.5302414476871493
251	1.419553744792938
252	1.3811345815658567
253	1.3915552616119384
254	1.2981978416442872
255	1.2825448870658875
256	1.1959934115409854
257	1.2129494428634644
258	1.2362498104572297
259	1.259871059656143
260	1.2116535007953644
261	1.2370710372924805
262	1.2549124717712403
263	1.2296974658966064
264	1.2782158970832826
265	1.243112200498581
266	1.2651003658771516
267	1.27603195309639
268	1.2301333904266358
269	1.3832077622413637
270	1.4187551259994509
271	1.4501055121421815
272	1.4362550735473634
273	1.4785549163818361
274	1.423245668411255
275	1.4532782256603243
276	1.4593299090862275
277	1.3814289569854736
278	1.4176006853580476
279	1.207500904798508
280	1.19451202750206
281	1.2024543702602388
282	1.2317048966884614
283	1.1755763947963715
284	1.1580057740211487
285	1.1578583359718322
286	1.181192684173584
287	1.183658194541931
288	1.2225374579429626
289	1.2563878178596497
290	1.2269010543823242
291	1.1798977851867676
292	1.2308728814125063
293	1.254297208786011
294	1.2712367832660676
295	1.232389181852341
296	1.160263651609421
297	1.1573841631412507
298	1.101609683036804
299	1.0400226950645446
300	1.038299798965454
301	1.0039289951324464
302	0.9895873546600342
303	0.9657367050647736
304	0.9926628649234772
305	1.0146463453769683
306	1.0565247356891632
307	1.0770873546600344
308	1.0856746315956116
309	1.158565616607666
310	1.0989805042743686
311	1.1533694803714754
312	1.1340112507343294
313	1.1963080883026125
314	1.1653768599033358
315	1.1049908697605133
316	1.0527800500392916
317	1.0359370529651641
318	1.043218719959259
319	1.0257615447044373
320	1.1000534474849701
321	1.049010992050171
322	0.9779644846916199
323	0.9575150132179261
324	0.9325132846832276
325	1.0244230270385744
326	1.0352441728115083
327	0.9975279450416565
328	0.9865712463855745
329	0.9774948060512543
330	0.9872284591197968
331	0.9838513433933258
332	1.1127849638462068
333	1.0719212353229524
334	1.1198414444923401
335	1.103394913673401
336	1.115617609024048
337	1.1403940618038177
338	1.1675624966621398
339	1.2344807505607605
340	1.1771750807762147
341	1.2016452670097348
342	1.1075391352176667
343	1.1633233606815339
344	1.1356893539428712
345	1.105875188112259
346	1.1266165256500247
347	1.217602336406708
348	1.204315972328186
349	1.150155055522919
350	1.1277412414550783
351	1.134954696893692
352	1.1320158660411834
353	1.0926140367984771
354	1.0978970885276795
355	1.059563183784485
356	1.0056988894939425
357	0.9151920378208162
358	1.0074254691600801
359	0.9364290595054626
360	0.9650920033454895
361	0.959784758090973
362	0.9445945262908937
363	0.9384597361087801
364	0.9187407851219178
365	1.070070880651474
366	1.0834810316562655
367	1.1116096079349518
368	1.0285541713237762
369	1.0161832213401796
370	1.0605705976486206
371	1.0796733260154725
372	1.0929706752300263
373	1.1050321340560914
374	1.1063219606876373
375	0.9752425730228426
376	1.0030182003974917
377	0.9680261731147769
378	0.9620903372764589
379	0.9460601210594178
380	0.895335590839386
381	0.873039412498474
382	0.8350414991378784
383	0.8170000374317169
384	0.8545416414737701
385	0.8546995878219605
386	0.8190217733383179
387	0.8391463696956634
388	0.8125515460968018
389	0.8807647347450257
390	0.8413233280181884
391	0.8427616596221925
392	0.8590075254440308
393	0.8430761992931367
394	0.8294675171375276
395	0.8652316689491272
396	0.8546254992485045
397	0.8653719246387481
398	0.8397789716720581
399	0.7813452124595642
400	0.8284712374210357
401	0.8454658925533296
402	0.8473773002624513
403	0.9027841329574585
404	0.8921629190444947
405	0.8869213700294496
406	0.9077496767044069
407	0.885888969898224
408	0.8915200591087342
409	0.9129688501358032
410	0.9507830202579499
411	0.9304558873176574
412	0.9809565961360931
413	0.918973332643509
414	0.89556023478508
415	0.8520783722400666
416	0.8963118970394136
417	0.8610203027725221
418	0.9843835830688478
419	0.9745966374874115
420	0.9462803423404694
421	0.968173122406006
422	0.9265528500080109
423	0.9592988789081573
424	0.972500342130661
425	0.9713875412940979
426	0.9218394219875335
427	0.9937719941139221
428	0.8844605267047883
429	0.9179443120956421
430	0.8909075021743774
431	0.8755371809005738
432	0.8598641097545624
433	0.8152093648910522
434	0.7925362586975098
435	0.7985458374023436
436	0.801191657781601
437	0.7264035761356353
438	0.7158095419406891
439	0.7074981689453126
440	0.713907289505005
441	0.68323592543602
442	0.676589685678482
443	0.7170458853244781
444	0.7146949172019957
445	0.6855443239212037
446	0.6943102180957794
447	0.7514620959758759
448	0.7613187789916993
449	0.7293196141719819
450	0.714041018486023
451	0.7128075242042541
452	0.7022940933704376
453	0.6699783027172088
454	0.6615449011325836
455	0.6869423508644104
456	0.6694501817226409
457	0.6252189338207246
458	0.6523703753948213
459	0.6624800622463227
460	0.6526242911815644
461	0.7037602663040162
462	0.7394828021526338
463	0.7253615677356721
464	0.7679404914379121
465	0.7947448790073396
466	0.8187573313713075
467	0.8324248015880585
468	0.7908255040645601
469	0.8084850430488588
470	0.8368714332580569
471	0.8572661757469179
472	0.8663088083267213
473	0.9017422676086426
474	0.872639811038971
475	0.8355188667774202
476	0.8523839116096498
477	0.8453899383544923
478	0.8376778244972231
479	0.8408963859081269
480	0.8485418677330017
481	0.7946644544601441
482	0.7808086037635804
483	0.7514021873474122
484	0.7583828032016754
485	0.7798132538795471
486	0.7243266046047211
487	0.7209287524223328
488	0.7452047765254974
489	0.6949641197919845
490	0.6853212743997573
491	0.7036845356225967
492	0.6842411786317826
493	0.68347490131855
494	0.6655228823423386
495	0.6444538682699202
496	0.692913618683815
497	0.7059605985879899
498	0.6946919709444046
499	0.7229645907878877
500	0.7170954287052156
501	0.6658662796020509
502	0.6728375971317292
503	0.6696477562189103
504	0.6606985926628113
505	0.7165438294410705
506	0.700386768579483
507	0.6976493895053864
508	0.6887225985527039
509	0.6846534609794617
510	0.6969028234481811
511	0.7456304907798768
512	0.7585001170635225
513	0.792798885703087
514	0.8580833137035371
515	0.7877732187509537
516	0.776084104180336
517	0.7605193465948105
518	0.7790680438280104
519	0.7783154875040053
520	0.7792916387319565
521	0.7873173862695694
522	0.7761239916086197
523	0.7438514143228532
524	0.6820353895425798
525	0.7298175632953645
526	0.7594033360481263
527	0.7706935822963714
528	0.7367220818996429
529	0.7409807801246643
530	0.7281353712081909
531	0.6847686886787415
532	0.6861803710460663
533	0.682871189713478
534	0.7045570582151414
535	0.6743198543787003
536	0.6087714433670045
537	0.6032981455326081
538	0.6225727558135987
539	0.5800948739051819
540	0.5856495201587678
541	0.5764681100845338
542	0.5550226747989654
543	0.5610024124383928
544	0.5425803631544114
545	0.5590055078268051
546	0.6007118701934815
547	0.6271560549736024
548	0.6137691646814347
549	0.6487951010465624
550	0.6077079057693483
551	0.6232650518417359
552	0.6195678442716599
553	0.6991997212171556
554	0.6989411503076554
555	0.7212369829416275
556	0.7101683765649796
557	0.6712270468473435
558	0.6918092250823974
559	0.7199798166751861
560	0.7752615839242935
561	0.7565682619810105
562	0.8025017082691193
563	0.7362126588821412
564	0.76152703166008
565	0.7204610228538513
566	0.7223058640956879
567	0.740957009792328
568	0.7443138360977174
569	0.7143952488899232
570	0.6711265832185747
571	0.6923630803823472
572	0.6535019844770432
573	0.6813363581895828
574	0.6540505200624467
575	0.6567428499460222
576	0.6335543125867844
577	0.5972948700189591
578	0.5791486412286758
579	0.5574369043111802
580	0.5517089039087296
581	0.5561765402555467
582	0.6234828978776933
583	0.5590550929307939
584	0.5580279618501663
585	0.5444864273071289
586	0.5547536671161652
587	0.5891471743583679
588	0.5805950790643692
589	0.6127631038427355
590	0.6326339662075045
591	0.6129938185214996
592	0.5308330208063126
593	0.5589288681745529
594	0.5361718952655793
595	0.534799548983574
596	0.5400985926389694
597	0.5347705513238907
598	0.5629844963550569
599	0.5397840678691864
600	0.5369713246822357
601	0.5311327278614044
602	0.545428290963173
603	0.5580664843320847
604	0.5614706099033356
605	0.5608377188444138
606	0.5483976274728775
607	0.530332687497139
608	0.5147823125123978
609	0.5376432806253434
610	0.530634805560112
611	0.5412924379110337
612	0.5690411895513535
613	0.5461231410503389
614	0.5655832886695863
615	0.5795315235853196
616	0.5793616622686386
617	0.5926894098520279
618	0.590607163310051
619	0.5481580376625061
620	0.5592433750629425
621	0.5680729210376739
622	0.5407685339450836
623	0.5692454725503922
624	0.6298600107431412
625	0.6509116202592851
626	0.6798449188470842
627	0.6751409441232682
628	0.6751606673002243
629	0.7881072342395783
630	0.7772088825702668
631	0.7862899601459504
632	0.7948629558086396
633	0.757562816143036
634	0.6798648297786714
635	0.6733073353767396
636	0.6954017639160156
637	0.7002631783485412
638	0.6941703110933305
639	0.5918474674224854
640	0.5963769972324371
641	0.5511439919471741
642	0.5177594840526581
643	0.5255009949207307
644	0.6030197858810425
645	0.570329362154007
646	0.5161873310804368
647	0.4952990204095841
648	0.4921280682086945
649	0.489966744184494
650	0.4731244027614594
651	0.5017601728439331
652	0.5121763825416565
653	0.5207660794258118
654	0.449680843949318
655	0.47003381550312046
656	0.49085186719894414
657	0.5057104170322418
658	0.5311035811901093
659	0.5291309714317323
660	0.5557194232940674
661	0.5633525490760803
662	0.5549681335687637
663	0.581013223528862
664	0.577784925699234
665	0.5687784731388091
666	0.5697707951068878
667	0.5677974939346314
668	0.564719706773758
669	0.5720427602529526
670	0.5404700964689256
671	0.5500655502080918
672	0.587657642364502
673	0.5562397956848144
674	0.580823290348053
675	0.5853324711322785
676	0.6077960312366486
677	0.6045531988143921
678	0.5790171176195145
679	0.5822782188653945
680	0.579322573542595
681	0.5380910217761995
682	0.5252205550670626
683	0.5094739019870759
684	0.5158850908279419
685	0.5229615211486818
686	0.505963259935379
687	0.5181946516036988
688	0.5348018854856491
689	0.5756878286600113
690	0.594206926226616
691	0.5877129435539247
692	0.5825069785118102
693	0.5957679897546769
694	0.6308987826108933
695	0.6009483069181443
696	0.5947883099317551
697	0.5756216943264006
698	0.5729463875293732
699	0.5393822968006134
700	0.5440103232860565
701	0.5732948958873748
702	0.5683696627616883
703	0.5643973588943482
704	0.5561558604240417
705	0.56412912607193
706	0.554808396100998
707	0.5663907676935196
708	0.5484907180070878
709	0.5248702675104141
710	0.5059342890977859
711	0.4674563065171242
712	0.478727699816227
713	0.47322981804609304
714	0.4408272191882133
715	0.4589120492339135
716	0.4539421007037163
717	0.4429661050438881
718	0.4415617242455483
719	0.4822586134076119
720	0.48451323360204696
721	0.5025260925292969
722	0.5106456518173218
723	0.5191951811313629
724	0.48966352939605723
725	0.463972881436348
726	0.4518701344728471
727	0.4821976900100709
728	0.5061387598514557
729	0.5353246450424195
730	0.5396075457334518
731	0.546949115395546
732	0.538342723250389
733	0.5536915212869645
734	0.5715445041656495
735	0.6138375192880632
736	0.6246178835630417
737	0.5924750179052354
738	0.6025331050157547
739	0.5520011693239213
740	0.5594613939523698
741	0.5831599026918413
742	0.5885996490716935
743	0.5728387564420699
744	0.5953912734985352
745	0.5538386464118958
746	0.5472579658031465
747	0.5572690695524216
748	0.5301345199346542
749	0.5261982381343843
750	0.5061592310667039
751	0.5228537887334824
752	0.49853098094463355
753	0.47998381853103644
754	0.4560394048690797
755	0.4895975947380066
756	0.498820173740387
757	0.4924726635217667
758	0.48505527079105376
759	0.5109560787677765
760	0.5174414336681367
761	0.47262871861457834
762	0.4940565407276154
763	0.5114280313253403
764	0.5142015457153322
765	0.4965504586696626
766	0.4872811317443848
767	0.5104424118995666
768	0.5328953325748443
769	0.504985225200653
770	0.5353893250226974
771	0.5399705052375794
772	0.5304912954568863
773	0.5170866757631302
774	0.49364614188671113
775	0.48406917750835426
776	0.5337759405374527
777	0.5336966305971146
778	0.5215381890535354
779	0.5264556139707566
780	0.5027879655361176
781	0.5010555326938629
782	0.5277933865785599
783	0.5500470846891404
784	0.565629044175148
785	0.5709994494915008
786	0.5346657931804658
787	0.5214357137680055
788	0.5111604034900665
789	0.5061240345239638
790	0.5350069642066955
791	0.5499685376882553
792	0.5203762024641038
793	0.5120059609413148
794	0.4976505339145661
795	0.5045436412096024
796	0.47829207181930544
797	0.45205887258052824
798	0.4678126543760299
799	0.4588386952877045
800	0.42385715544223784
801	0.4120646208524704
802	0.4020211935043335
803	0.39995194077491764
804	0.4212285220623017
805	0.424384617805481
806	0.41887439787387853
807	0.4274128735065461
808	0.4262717366218568
809	0.4277051389217378
810	0.4248085111379624
811	0.4319714337587357
812	0.428882971405983
813	0.4486914098262787
814	0.44715030491352087
815	0.4474449962377549
816	0.4689424276351929
817	0.4870616436004639
818	0.48139896690845496
819	0.48546164035797124
820	0.4925291299819947
821	0.5084609091281892
822	0.5220255762338639
823	0.5235985010862351
824	0.512522652745247
825	0.5173058182001115
826	0.5181119114160537
827	0.5234030038118362
828	0.5360891699790955
829	0.533660101890564
830	0.5480497539043426
831	0.5283571600914001
832	0.5302800983190536
833	0.4949832797050476
834	0.49143001437187195
835	0.4709262251853943
836	0.4915850132703781
837	0.4686751365661621
838	0.45475922524929047
839	0.4681406557559967
840	0.44614423513412477
841	0.43570858240127563
842	0.4312848776578903
843	0.4420287519693375
844	0.4618531733751297
845	0.45428566634655
846	0.4895602613687515
847	0.522890567779541
848	0.5275891780853271
849	0.5073161751031876
850	0.5144372612237931
851	0.5692267626523971
852	0.5593471020460128
853	0.5594080924987793
854	0.5337427884340287
855	0.5241727769374847
856	0.4600553512573242
857	0.4394082129001618
858	0.4434893757104874
859	0.469745796918869
860	0.4680045187473297
861	0.4169051080942154
862	0.43665344417095187
863	0.4183127135038376
864	0.4229912877082825
865	0.45576790273189544
866	0.46596244275569915
867	0.45397448539733887
868	0.43417283892631525
869	0.4116960108280182
870	0.40660293400287634
871	0.3974851787090302
872	0.38943633437156683
873	0.4118719756603242
874	0.41957217156887056
875	0.40094775855541226
876	0.3769959688186646
877	0.42941785752773287
878	0.4529161244630814
879	0.4394032180309296
880	0.4507938861846925
881	0.46038676798343664
882	0.453484070301056
883	0.45239122211933147
884	0.45852559208869936
885	0.4673594415187836
886	0.4758523464202882
887	0.44803932905197147
888	0.5081235051155091
889	0.5327433228492736
890	0.5301736325025559
891	0.5284754872322083
892	0.5545118123292924
893	0.5560524135828019
894	0.5604237645864487
895	0.5442523419857025
896	0.5499471336603166
897	0.5418116301298141
898	0.47779376804828644
899	0.46245159208774567
900	0.4487837225198746
901	0.46904259026050565
902	0.45569419562816627
903	0.45031734406948093
904	0.42349950820207594
905	0.411651574075222
906	0.40059935599565505
907	0.427111442387104
908	0.4152693584561348
909	0.4186437025666237
910	0.42516157180070885
911	0.3918739810585976
912	0.37156541198492055
913	0.37115913778543475
914	0.4027121931314469
915	0.42255549728870395
916	0.4144679009914399
917	0.35862302929162976
918	0.37525013238191607
919	0.37607260793447495
920	0.38572770208120355
921	0.3997950866818428
922	0.4128702357411385
923	0.4061326012015343
924	0.3879609182476998
925	0.37514867633581167
926	0.39243832081556324
927	0.40422702133655547
928	0.40742275416851037
929	0.41148032844066623
930	0.4022002130746842
931	0.4158573925495148
932	0.404329177737236
933	0.43347070217132566
934	0.45228784978389736
935	0.49228035211563104
936	0.5308601438999176
937	0.5405882984399796
938	0.5118830233812333
939	0.49748720228672033
940	0.5194311648607255
941	0.4946442693471909
942	0.5150445967912675
943	0.49087986052036287
944	0.4540476784110069
945	0.41931519061326983
946	0.38124150186777117
947	0.3987417623400688
948	0.41037263423204423
949	0.40908270925283435
950	0.37839344292879107
951	0.41649704724550246
952	0.41108664125204086
953	0.41747614294290547
954	0.44201130568981173
955	0.4702943921089172
956	0.46394311487674705
957	0.4284480780363083
958	0.41633824706077577
959	0.4180242598056794
960	0.43074490129947673
961	0.37578621357679376
962	0.37330237478017814
963	0.3537055507302284
964	0.3505857065320015
965	0.3487312987446785
966	0.36680565327405934
967	0.41025177687406544
968	0.42134981304407126
969	0.4320521160960198
970	0.42467415183782575
971	0.43748787343502044
972	0.4368238002061844
973	0.4469321042299271
974	0.44300584793090825
975	0.419152382016182
976	0.3848968788981438
977	0.35318798273801805
978	0.3977364614605904
979	0.4039862170815468
980	0.39916286021471026
981	0.4161708697676658
982	0.42201490551233295
983	0.41202158480882645
984	0.39870729148387907
985	0.413673147559166
986	0.4287793591618538
987	0.44550217539072035
988	0.3870470985770226
989	0.38528096526861194
990	0.3831813231110573
991	0.36300377100706105
992	0.3546819165349007
993	0.39215808063745505
994	0.4016389697790146
995	0.3872159153223038
996	0.38435165882110595
997	0.3543735712766647
998	0.37455386519432066
999	0.3806645959615707
1000	0.4011754781007767
1001	0.41655751168727884
1002	0.4300914287567139
1003	0.39274715781211855
1004	0.3922741055488586
1005	0.3732222408056259
1006	0.37492794692516324
1007	0.3906232982873917
1008	0.36915001571178435
1009	0.34758286476135253
1010	0.3393542498350144
1011	0.3180995166301728
1012	0.30130645632743835
1013	0.3025335967540741
1014	0.29901686608791345
1015	0.309183844923973
1016	0.3070690006017685
1017	0.29943720102310184
1018	0.3160530775785446
1019	0.3212332397699357
1020	0.33141175210475926
1021	0.3419283866882325
1022	0.3271229073405266
1023	0.3589267119765282
1024	0.3735664352774621
1025	0.3821859940886498
1026	0.4186718299984933
1027	0.44892119914293294
1028	0.44116530269384385
1029	0.43453999906778334
1030	0.4128684297204017
1031	0.4206937566399574
1032	0.42927771806716913
1033	0.3960955291986466
1034	0.39574637413024905
1035	0.38829923272132877
1036	0.4043181478977204
1037	0.3873880058526993
1038	0.3746968999505043
1039	0.41322374194860456
1040	0.42616989463567734
1041	0.4166960015892983
1042	0.41696123629808435
1043	0.4391457751393319
1044	0.43573972433805475
1045	0.45278336256742485
1046	0.41031745821237564
1047	0.3980815544724465
1048	0.40648528337478634
1049	0.36183912456035616
1050	0.34683443009853365
1051	0.34556964635848997
1052	0.34874910712242124
1053	0.3330839037895203
1054	0.32078256607055666
1055	0.32022610604763035
1056	0.30524032711982735
1057	0.33090916574001317
1058	0.3327497273683548
1059	0.3553419589996338
1060	0.36781127452850343
1061	0.3609965771436692
1062	0.36025976538658144
1063	0.35622445940971376
1064	0.38541601896286015
1065	0.384239274263382
1066	0.4030290514230729
1067	0.37365577518939974
1068	0.38366047143936155
1069	0.3711848258972168
1070	0.3842757523059845
1071	0.39887723028659816
1072	0.39237231314182286
1073	0.3923295736312867
1074	0.3584149911999703
1075	0.34845069497823716
1076	0.3583335354924202
1077	0.37316610068082817
1078	0.361151622235775
1079	0.36520310193300254
1080	0.3467691764235497
1081	0.335672427713871
1082	0.33823333531618116
1083	0.36185870915651325
1084	0.3631914868950844
1085	0.3952285841107369
1086	0.3750840052962303
1087	0.3613800451159478
1088	0.36376345306634905
1089	0.3814009293913842
1090	0.3880115613341332
1091	0.39892155379056937
1092	0.41817337125539783
1093	0.4028820767998695
1094	0.45477581620216373
1095	0.4181630998849869
1096	0.4310030490159989
1097	0.44005542099475864
1098	0.4325840681791306
1099	0.42878024578094487
1100	0.45418971478939063
1101	0.4559718757867813
1102	0.42771975994110106
1103	0.41584479063749313
1104	0.3613196387887001
1105	0.34709744602441783
1106	0.3271418794989586
1107	0.3173324003815651
1108	0.3282970502972603
1109	0.2991033807396889
1110	0.2630754604935646
1111	0.2756329998373986
1112	0.29594310671091084
1113	0.3293756783008576
1114	0.3425258576869965
1115	0.35936902165412904
1116	0.3745922178030014
1117	0.3946373909711838
1118	0.379168301820755
1119	0.3798602104187012
1120	0.3762848407030106
1121	0.35173986852169037
1122	0.3422664552927018
1123	0.3148523837327957
1124	0.3500469446182251
1125	0.35969455242156984
1126	0.37043139636516575
1127	0.3364870890974998
1128	0.39246696680784227
1129	0.39053309112787243
1130	0.40062339156866067
1131	0.40376995354890816
1132	0.4124197617173194
1133	0.403997728228569
1134	0.3690124094486237
1135	0.365076756477356
1136	0.3677334904670716
1137	0.3972701117396355
1138	0.34333657473325735
1139	0.34094038754701617
1140	0.34597969204187395
1141	0.35666341632604603
1142	0.3319136634469033
1143	0.3371744275093079
1144	0.341334679722786
1145	0.3665254056453705
1146	0.33840230107307434
1147	0.32069644033908845
1148	0.32850912511348723
1149	0.33143098652362823
1150	0.35502896010875706
1151	0.3450138300657273
1152	0.3763327419757843
1153	0.4065357744693756
1154	0.3930944100022316
1155	0.3579909607768059
1156	0.36388490349054337
1157	0.36471324712038045
1158	0.3531733259558678
1159	0.37718036025762564
1160	0.34683635681867603
1161	0.3401260644197464
1162	0.33562460243701936
1163	0.33074817955493924
1164	0.34696889072656634
1165	0.3472903057932854
1166	0.3361926317214966
1167	0.3330246478319168
1168	0.35839147269725796
1169	0.39437739849090575
1170	0.39787950813770295
1171	0.39082341939210896
1172	0.3799951419234276
1173	0.35092130750417716
1174	0.34146530777215955
1175	0.3526124253869056
1176	0.36953305006027226
1177	0.37124463319778445
1178	0.3526292234659196
1179	0.3152733266353607
1180	0.2962784305214882
1181	0.32588799148797987
1182	0.3369468852877617
1183	0.3620374217629433
1184	0.3630020752549172
1185	0.3802453473210335
1186	0.37935602217912673
1187	0.3862553641200066
1188	0.39821624606847766
1189	0.3953504517674446
1190	0.4076416552066803
1191	0.3780756950378418
1192	0.36468475461006167
1193	0.36430723965168
1194	0.37537501752376556
1195	0.3657380908727646
1196	0.3724025428295136
1197	0.36788848042488104
1198	0.3472245082259179
1199	0.35016895085573196
1200	0.34203804433345797
1201	0.35825176835060124
1202	0.3469880551099777
1203	0.3316382437944413
1204	0.3304429084062577
1205	0.31156374216079713
1206	0.2936147630214691
1207	0.29016830027103424
1208	0.3036855921149254
1209	0.28781680613756183
1210	0.29372314512729647
1211	0.28135932385921475
1212	0.29071261882781985
1213	0.3140917122364044
1214	0.30089108645915985
1215	0.31958214938640594
1216	0.316053906083107
1217	0.3187128841876984
1218	0.3193211883306504
1219	0.33127241432666776
1220	0.3286972612142563
1221	0.34860356450080876
1222	0.35368767082691194
1223	0.32173458486795425
1224	0.32604233771562574
1225	0.29879811406135565
1226	0.2966807067394257
1227	0.30575686693191534
1228	0.2989556550979615
1229	0.3057840645313263
1230	0.3010055661201477
1231	0.3002515077590942
1232	0.2957278609275818
1233	0.3028708711266518
1234	0.300228987634182
1235	0.31501933336257937
1236	0.33604760468006134
1237	0.32031009644269953
1238	0.3187079638242722
1239	0.309873190522194
1240	0.32151386439800267
1241	0.3185261130332947
1242	0.32227271497249604
1243	0.3234179556369782
1244	0.3355806320905686
1245	0.3409184485673905
1246	0.3434297978878022
1247	0.37718877345323565
1248	0.385759910941124
1249	0.3787710130214692
1250	0.38039003610610966
1251	0.3808796882629395
1252	0.3784865379333496
1253	0.3840991526842117
1254	0.37706896066665646
1255	0.3717300504446029
1256	0.37060556411743156
1257	0.3464737176895142
1258	0.3390330016613007
1259	0.3457716435194016
1260	0.3361183494329453
1261	0.3319792240858078
1262	0.32146681100130087
1263	0.3029150247573853
1264	0.2927014470100403
1265	0.3066496133804321
1266	0.3072100877761841
1267	0.3034651935100555
1268	0.3083887845277786
1269	0.29973420798778533
1270	0.3005299597978592
1271	0.30434719622135165
1272	0.3085823997855187
1273	0.32777856886386875
1274	0.35109998285770416
1275	0.3380251824855805
1276	0.3170861646533013
1277	0.3151593014597893
1278	0.3157206580042839
1279	0.34160184711217884
1280	0.3505386367440224
1281	0.3523076340556145
1282	0.3483817785978318
1283	0.33478486984968187
1284	0.3089446932077408
1285	0.3020801067352295
1286	0.2990411430597305
1287	0.30128845572471613
1288	0.3077772438526154
1289	0.28204538822174074
1290	0.29033051133155824
1291	0.28795672953128815
1292	0.29234624058008196
1293	0.2909155264496804
1294	0.3082366347312928
1295	0.3132050096988678
1296	0.3350126400589943
1297	0.3450114801526069
1298	0.3530527994036674
1299	0.36796211749315266
1300	0.3526914641261101
1301	0.3544904842972755
1302	0.3533786043524742
1303	0.3679565459489822
1304	0.3639008730649948
1305	0.34701574742794045
1306	0.3414993584156037
1307	0.3360072642564774
1308	0.34856067299842836
1309	0.32660083919763566
1310	0.3214511856436729
1311	0.3087593004107475
1312	0.31129361242055886
1313	0.3165906861424446
1314	0.3060532107949257
1315	0.32407072633504874
1316	0.3252729341387749
1317	0.31637437194585805
1318	0.2714324399828911
1319	0.27197914421558383
1320	0.2738545566797257
1321	0.28032332956790923
1322	0.27389260828495027
1323	0.26913084387779235
1324	0.28041210770607
1325	0.2775703608989716
1326	0.3033734172582626
1327	0.30758765041828157
1328	0.3149695307016373
1329	0.3230950027704239
1330	0.3464370280504227
1331	0.3571185171604157
1332	0.37438642680644996
1333	0.37552185952663425
1334	0.3605192437767983
1335	0.3955745801329613
1336	0.35663275718688964
1337	0.3603916078805923
1338	0.36396869570016865
1339	0.3651721522212028
1340	0.3390945479273796
1341	0.3255966946482658
1342	0.3196632221341133
1343	0.3137268528342247
1344	0.3166955098509789
1345	0.2687647208571434
1346	0.26631439775228505
1347	0.2605394199490547
1348	0.25294576287269593
1349	0.25266842246055604
1350	0.27757753133773805
1351	0.27091597020626074
1352	0.2777822107076645
1353	0.29458600580692296
1354	0.2976747140288353
1355	0.2929271951317788
1356	0.30441077649593357
1357	0.31450606584548946
1358	0.33083023726940153
1359	0.3483563125133514
1360	0.3410766869783402
1361	0.39150599241256717
1362	0.3898166805505753
1363	0.369483882188797
1364	0.3611557126045227
1365	0.3839984029531479
1366	0.39882374405860904
1367	0.38487681895494463
1368	0.3665465518832207
1369	0.35377458781003956
1370	0.34848969131708146
1371	0.30727506428956985
1372	0.31839506477117535
1373	0.3163998261094093
1374	0.3510786011815071
1375	0.3628051713109016
1376	0.36227386146783824
1377	0.36009330749511725
1378	0.3963591486215592
1379	0.4001517623662949
1380	0.40864490568637857
1381	0.402765953540802
1382	0.41616045236587523
1383	0.420820164680481
1384	0.4280981183052063
1385	0.4030146151781082
1386	0.39959075748920436
1387	0.4056401133537293
1388	0.3960748881101609
1389	0.4109617352485657
1390	0.39036015570163735
1391	0.401137587428093
1392	0.3612184807658195
1393	0.35472848862409595
1394	0.3102315217256546
1395	0.30624802559614184
1396	0.29570989161729816
1397	0.3018108054995537
1398	0.2898675426840782
1399	0.2851986661553383
1400	0.2995146557688713
1401	0.30114204138517386
1402	0.31554985344409947
1403	0.31400919705629354
1404	0.32047438621520996
1405	0.31758335530757903
1406	0.3230619668960572
1407	0.34136448204517367
1408	0.3405317217111588
1409	0.3152089431881904
1410	0.30967149287462237
1411	0.32897260040044785
1412	0.33145882636308677
1413	0.32902636528015144
1414	0.3431597262620926
1415	0.34928700774908067
1416	0.3460154667496681
1417	0.3248849704861641
1418	0.3301121845841408
1419	0.3311687663197518
1420	0.3237879619002342
1421	0.3109632268548012
1422	0.3001870885491371
1423	0.2963246554136277
1424	0.289934116601944
1425	0.2999789357185364
1426	0.3031966537237168
1427	0.31052192151546476
1428	0.300734706223011
1429	0.2976222068071365
1430	0.3132750362157822
1431	0.2894722878932952
1432	0.29909935891628264
1433	0.31892105787992475
1434	0.3222657129168511
1435	0.33952206224203113
1436	0.33079619556665424
1437	0.33352525085210805
1438	0.34815757870674136
1439	0.3741227686405182
1440	0.3654665380716324
1441	0.36649820357561114
1442	0.3453539207577705
1443	0.330674684047699
1444	0.32978162765502933
1445	0.30380800068378444
1446	0.30729010701179504
1447	0.2918310612440109
1448	0.269272455573082
1449	0.2533008724451065
1450	0.23673674464225772
1451	0.24236036390066149
1452	0.25260853916406634
1453	0.2507997632026672
1454	0.23718013465404514
1455	0.2670927137136459
1456	0.25728935897350313
1457	0.27341584861278534
1458	0.2740247324109078
1459	0.28542097061872485
1460	0.3139575108885765
1461	0.31907655447721484
1462	0.32683760970830916
1463	0.32292337715625763
1464	0.3428926527500153
1465	0.30956951975822455
1466	0.3266962587833405
1467	0.32437537610530853
1468	0.3574908271431923
1469	0.33044959157705306
1470	0.30999009013175965
1471	0.309325310587883
1472	0.30360799133777616
1473	0.3367408826947212
1474	0.3320645675063133
1475	0.3520225450396538
1476	0.36405476182699203
1477	0.3570026084780693
1478	0.3601352378726006
1479	0.3694912970066071
1480	0.3738731846213341
1481	0.369995678961277
1482	0.35996094793081285
1483	0.32771066725254056
1484	0.3176692634820938
1485	0.31125116646289824
1486	0.29267145991325383
1487	0.2949059814214707
1488	0.26683309078216555
1489	0.2807115212082863
1490	0.28680682629346854


==> figures/csv_files/DAE_poly_reg_5_50_loss.csv <==
0	0.0058802498684963215
1	0.0016340041073272004
2	0.0006790899986663135
3	0.0006633739406970563
4	0.0005719304333615582
5	0.0006598445613053627
6	0.00041728949967364317
7	0.0006007792272430379
8	0.0006189534763689153
9	0.0005976703809574247
10	0.00039467157803301233
11	0.00030225874135794586
12	0.00037367302709753855
13	0.00027019981418561654
14	0.0003461230000539217
15	0.00029518001469114097
16	0.0005025804978504311
17	0.0002908875630964758
18	0.0003593872781493701
19	0.0003345519377035089
20	0.0003181030421546893
21	0.00047795525184483265
22	0.0003491874449900934
23	0.0005156286837154767
24	0.00041959075773775114
25	0.00027726610947865994
26	0.00024930349776695947
27	0.0006675348644421319
28	0.00016968168951279948
29	0.00023970667920366395
30	0.0002128691787038406
31	0.0005727912211659714
32	0.0003310633472938207
33	0.0005531946355040418
34	0.0003173828243598109
35	0.0004056920246512163
36	0.0003634889845488942
37	0.0006543257902012555
38	0.000603860385454027
39	0.00031625205785530854
40	0.0005544135616946732
41	0.0004141811469162349
42	0.0004089760502392892
43	0.0003631020070679369
44	0.00018376408277617884
45	0.0002643950758465508
46	0.00023467292317945975
47	0.0006224004576506559
48	0.0004915088306370308
49	0.001050756821714458


==> figures/csv_files/DAE_poly_vanilla_5_50_loss.csv <==
0	0.007103735500131734
1	0.002510656965241651
2	0.001714572724158643
3	0.0013046762894373387
4	0.0007156612211838365
5	0.000688567945981049
6	0.0005744943558238447
7	0.0007648248314944795
8	0.0003563644200767158
9	0.0006758741971862037
10	0.0002584384968940867
11	0.000591586277805618
12	0.0004868023299786728
13	0.0006302932802282157
14	0.000341371893791802
15	0.000551195833249949
16	0.00032970623728033387
17	0.0003005336478963727
18	0.000607955837767804
19	0.00039511781986220737
20	0.0002879122633748921
21	0.0002538440077114501
22	0.0004179156399914064
23	0.00025162984009512
24	0.0002888585034634161
25	0.0007238985698495526
26	0.00034755380958813477
27	0.0007620105093519669
28	0.00021742317636380904
29	0.0005359177985519636
30	0.000868003263240098
31	0.0004750399551267037
32	0.00021032254793681204
33	0.0003712161974181072
34	0.0002511429387232056
35	0.000262632059493626
36	0.0006668819538754178
37	0.0002208504675218137
38	0.0003936667353627854
39	0.00041121494687104134
40	0.0004713293769964366
41	0.00023369095460111565
42	0.00022035354656509297
43	0.0002884094824185013
44	0.000615616879404115
45	0.0005951031717268051
46	0.00023837373049900634
47	0.00012489251708757364
48	0.00033414359284506646
49	0.0003170909915934317


==> figures/csv_files/DAE_reg_5_50_loss.csv <==
0	0.01851448806002736
1	0.007772667724639177
2	0.002410188722424209
3	0.0022353083752386736
4	0.0017861206736415624
5	0.0021807313844328744
6	0.0014315525178972166
7	0.002982808770320844
8	0.0038521676656091586
9	0.0016564200590073596
10	0.001833162121474743
11	0.0015080177233176074
12	0.0019799228790361666
13	0.0015168691606959328
14	0.0019339058602054137
15	0.0013540241506416351
16	0.00231024507957045
17	0.0033038775701425037
18	0.0014385060139466077
19	0.0020245828467886895
20	0.002305576560611371
21	0.0022216190260951406
22	0.0012233786781143863
23	0.0015800779160053935
24	0.0025232917052926494
25	0.001271126776264282
26	0.0015633826646808302
27	0.0029818110953783615
28	0.001130617890448775
29	0.0018707378549152054
30	0.0015201658639125526
31	0.0015563064098387258
32	0.0012800984125351533
33	0.0020953389626811258
34	0.0017567732285533567
35	0.0015320343380881242
36	0.0018970168745727279
37	0.001356093180947937
38	0.0011796005315409274
39	0.0016187372917192988
40	0.002460128821840044
41	0.0015875734956352972
42	0.0018171618942142231
43	0.001313467923173448
44	0.00139932501653675
45	0.001811696633376414
46	0.0020366348963580094
47	0.0012333499259693781
48	0.0011809644887989634
49	0.001277170651301276


==> figures/csv_files/DAE_vanilla_5_50_loss.csv <==
0	0.031104171408805996
1	0.007314823782653548
2	0.0018459308228921144
3	0.0030549590336158873
4	0.0015907347964821384
5	0.0015558309131301939
6	0.0015609652968123556
7	0.0027544286215561444
8	0.00259301875194069
9	0.0018992586227250285
10	0.0013520617646281608
11	0.0014582385057292412
12	0.0013954282303893705
13	0.0015586802485631779
14	0.0015122499887365848
15	0.0011947209741629194
16	0.002391069158911705
17	0.002310373704240192
18	0.0013188472113688477
19	0.002882993783277925
20	0.0014179369705016143
21	0.0022954885225044564
22	0.0014988895070564467
23	0.001367094378292677
24	0.0024335786671144887
25	0.0014811208468745462
26	0.0014513314984651515
27	0.0018841302942018956
28	0.0014022192210541107
29	0.0011770934421656421
30	0.0013791866342944558
31	0.0018680364504689352
32	0.0016175308443780523
33	0.0018365295778494327
34	0.0016207109755487182
35	0.001293130189878866
36	0.001995491444831714
37	0.001496834690187825
38	0.001165008746102103
39	0.0017485897586448117
40	0.001930587043025298
41	0.0018668337087729015
42	0.0021414961988921277
43	0.0013464335651224247
44	0.001386134620552184
45	0.0017164827240048908
46	0.0023539060991606673
47	0.0015739847457734869
48	0.0013142520249675726
49	0.001141604487929726


==> figures/pde/results_data/poisson-convergence/errors_linear.txt <==
elm l2_err
32  0.0477
64  0.024
128 0.012
256 0.006
512 0.004


==> figures/pde/results_data/run_003-fem-sobol-query/args.json <==
{
  "model_dir": "/work/baskarg/bkhara/PDE_sampler/poisson-test-opt-single/run_003",
  "output_size": 64,
  "batch_size": 16,
  "epochs": 13,
  "viscid": false,
  "proj_opt": true,
  "pdetype": "poisson",
  "gen_steps": 2,
  "proj_steps": 5,
  "ktype": "fdm",
  "l1_coeff": 0.0,
  "l2_coeff": 1.0,
  "stencil_len": 3,
  "nu_case": "harmonic",
  "n_sum_nu": 4,
  "n_sum_sol": 3,
  "var_coeff": false,
  "log_K": true,
  "KL_sum": true,
  "eta_x": 0.5,
  "eta_y": 0.5,
  "manufactured_sol": 0,
  "exact_sol_type": "cos",
  "file_write_freq": 2,
  "poisson_alpha1": 0.0,
  "poisson_alpha2": 0.5,
  "ltr_neumann_cf": 0.0,
  "ltr_c1": 0.0,
  "ltr_c2": 0.0,
  "nsd": 2,
  "d2_calc_type": 0,
  "n_samples_1d": 16,
  "sampling_method": "sobol",
  "n_samples": 65536,
  "loss_calc_type": "fem",
  "learning_rate": 8e-05,
  "boundary_opt": 0,
  "fem_basis_deg": 1,
  "optimize_single_problem": 0
}

==> figures/pde/results_data/run_003-fem-sobol-query/nu_coeff_list.txt <==
-1.514271033684694734e+00 -1.612504905047518422e+00 1.353344746874785010e-01 1.199767535719306721e+00
-2.041144411252435731e+00 1.093450134408122665e-01 1.412705885834511399e+00 2.928122155768805968e+00
-1.927461035883572205e+00 2.189333417858550845e+00 -1.901023818409272703e+00 -1.048620284497951749e+00
-1.349226920309384292e+00 -2.090984563709108457e+00 2.749817831287354686e+00 2.296236451266985057e+00
-6.042111439727548827e-03 -2.917733791744634431e+00 1.869910018481569125e+00 4.473058883809093444e-01
-1.000009196988403959e+00 -1.267789002543791899e+00 -1.090258725437507348e+00 -6.471557199597466337e-02
-2.472023621440375685e+00 7.574408015356546287e-01 2.244806732228030732e+00 -1.549605803229124446e+00
-1.983621204532202142e-01 2.444046955360787976e+00 -1.446004944878981568e+00 -2.879810810883417282e+00
9.317331989671044923e-01 -3.645354883572089477e-01 -2.229900414626015070e+00 -7.478168906950468653e-01
-1.889371334472426112e+00 -1.674766164566219295e+00 -9.287773488347461637e-02 2.471151724264140981e+00
-1.677835541690873455e+00 -5.068888150500625578e-01 -1.489239889139302164e-01 2.521963040609859874e+00
-7.412321456764114913e-01 1.814093556998783718e+00 4.489582236456346465e-03 2.583262061614536087e+00
-2.161742373790825233e+00 -2.481948305792967879e+00 4.146516537402229474e-01 1.666563444101337055e+00
-6.891264722779446572e-01 -5.207579028931252907e-02 1.022767448307879690e+00 1.118006174022338151e+00
6.950458938757515526e-01 -1.070582992413183776e+00 1.592704319354036002e+00 -1.723479016280188958e+00
-2.647890844688873813e-01 -7.708698195663519215e-01 -3.696004205418299549e-01 -9.227670983132414406e-01

